The Moon's Many Faces: A Single Unified Transformer for Multimodal Lunar Reconstruction

Multimodal learning is an emerging research topic across multiple disciplines but has rarely been applied to planetary science. In this contribution, we propose a single, unified transformer architecture trained to learn shared representations between multiple sources like grayscale images, Digital Elevation Models (DEMs), surface normals, and albedo maps. The architecture supports flexible translation from any input modality to any target modality. Our results demonstrate that our foundation model learns physically plausible relations across these four modalities. We further identify that image-based 3D reconstruction and albedo estimation (Shape and Albedo from Shading) of lunar images can be formulated as a multimodal learning problem. Our results demonstrate the potential of multimodal learning to solve Shape and Albedo from Shading and provide a new approach for large-scale planetary 3D reconstruction. Adding more input modalities in the future will further improve the results and enable tasks such as photometric normalization and co-registration.

==> figures/tikz/results/crossSections/data/all2demGtLineElevation.dat <==
0 -1902.524902
1 -1902.541260
2 -1902.538696
3 -1902.539307
4 -1902.542969
5 -1902.554199
6 -1902.573120
7 -1902.594727
8 -1902.619141
9 -1902.643921
10 -1902.668945
11 -1902.691040
12 -1902.710449
13 -1902.726318
14 -1902.738647
15 -1902.751221
16 -1902.763794
17 -1902.781738
18 -1902.805054
19 -1902.832642
20 -1902.864380
21 -1902.891357
22 -1902.913330
23 -1902.925659
24 -1902.928101
25 -1902.923828
26 -1902.912964
27 -1902.901245
28 -1902.888794
29 -1902.878418
30 -1902.870117
31 -1902.862793
32 -1902.856201
33 -1902.849487
34 -1902.842407
35 -1902.838745
36 -1902.838379
37 -1902.847778
38 -1902.866943
39 -1902.898804
40 -1902.943604
41 -1902.998901
42 -1903.064697
43 -1903.135132
44 -1903.210083
45 -1903.280396
46 -1903.346069
47 -1903.400391
48 -1903.443481
49 -1903.471191
50 -1903.483765
51 -1903.479980
52 -1903.459961
53 -1903.423340
54 -1903.370117
55 -1903.304443
56 -1903.226074
57 -1903.141968
58 -1903.052246
59 -1902.967285
60 -1902.887329
61 -1902.818970
62 -1902.762085
63 -1902.717529
64 -1902.685181
65 -1902.661255
66 -1902.645630
67 -1902.626221
68 -1902.603271
69 -1902.572632
70 -1902.534180
71 -1902.493896
72 -1902.451782
73 -1902.411011
74 -1902.371460
75 -1902.332520
76 -1902.294189
77 -1902.256836
78 -1902.220459
79 -1902.185425
80 -1902.151978
81 -1902.118408
82 -1902.084839
83 -1902.051392
84 -1902.018066
85 -1901.985596
86 -1901.953857
87 -1901.921631
88 -1901.888794
89 -1901.857178
90 -1901.826538
91 -1901.796143
92 -1901.766113
93 -1901.734253
94 -1901.700684
95 -1901.671509
96 -1901.646851
97 -1901.628662
98 -1901.617188
99 -1901.604004
100 -1901.588989
101 -1901.567261
102 -1901.538818
103 -1901.508179
104 -1901.475220
105 -1901.444092
106 -1901.414795
107 -1901.388306
108 -1901.364624
109 -1901.344238
110 -1901.327148
111 -1901.315552
112 -1901.309692
113 -1901.305054
114 -1901.302002
115 -1901.293579
116 -1901.279785
117 -1901.262451
118 -1901.241821
119 -1901.222290
120 -1901.203857
121 -1901.185303
122 -1901.166504
123 -1901.146362
124 -1901.124634
125 -1901.103027
126 -1901.081665
127 -1901.063599
128 -1901.048706
129 -1901.039062
130 -1901.034668
131 -1901.035522
132 -1901.041626
133 -1901.049927
134 -1901.060303
135 -1901.072388
136 -1901.085938
137 -1901.110596
138 -1901.146484
139 -1901.193237
140 -1901.251099
141 -1901.306396
142 -1901.359375
143 -1901.400879
144 -1901.431152
145 -1901.441406
146 -1901.431763
147 -1901.410522
148 -1901.377686
149 -1901.354492
150 -1901.341064
151 -1901.339844
152 -1901.350830
153 -1901.365601
154 -1901.384155
155 -1901.399902
156 -1901.412720
157 -1901.421753
158 -1901.426880
159 -1901.434448
160 -1901.444214
161 -1901.455688
162 -1901.468994
163 -1901.478760
164 -1901.485229
165 -1901.492676
166 -1901.501099
167 -1901.512329
168 -1901.526245
169 -1901.541626
170 -1901.558472
171 -1901.577393
172 -1901.598267
173 -1901.619385
174 -1901.640625
175 -1901.660767
176 -1901.679688
177 -1901.700562
178 -1901.723511
179 -1901.751099
180 -1901.783447
181 -1901.820801
182 -1901.863159
183 -1901.906250
184 -1901.950317
185 -1901.991821
186 -1902.030640
187 -1902.067139
188 -1902.101196
189 -1902.132324
190 -1902.160400
191 -1902.187988
192 -1902.215210
193 -1902.244507
194 -1902.275757
195 -1902.307861
196 -1902.340820
197 -1902.364502
198 -1902.378906
199 -1902.379883
200 -1902.367310
201 -1902.353149
202 -1902.337402
203 -1902.326172
204 -1902.319458
205 -1902.312866
206 -1902.306519
207 -1902.298096
208 -1902.287842
209 -1902.278809
210 -1902.270996
211 -1902.264893
212 -1902.260498
213 -1902.254028
214 -1902.245361
215 -1902.233643
216 -1902.218750
217 -1902.203369
218 -1902.187256
219 -1902.173462
220 -1902.161743
221 -1902.152954
222 -1902.147095
223 -1902.141846
224 -1902.137329
225 -1902.130737
226 -1902.121948
227 -1902.111938
228 -1902.100586
229 -1902.089844
230 -1902.079834
231 -1902.070312
232 -1902.061523
233 -1902.050903
234 -1902.038452
235 -1902.023193
236 -1902.004761
237 -1901.986450
238 -1901.968262
239 -1901.953491
240 -1901.941895
241 -1901.933960
242 -1901.929810
243 -1901.927490
244 -1901.926880
245 -1901.925293
246 -1901.922607
247 -1901.919312
248 -1901.915405
249 -1901.912476
250 -1901.910767
251 -1901.910645
252 -1901.912231
253 -1901.915771
254 -1901.921143
255 -1901.925293
256 -1901.928223
257 -1901.927490
258 -1901.922852
259 -1901.921265
260 -1901.922607
261 -1901.935913
262 -1901.961060
263 -1901.993896
264 -1902.034302
265 -1902.070923
266 -1902.103882
267 -1902.122314
268 -1902.126343
269 -1902.103027
270 -1902.052490
271 -1901.979614
272 -1901.884521
273 -1901.795776
274 -1901.713257
275 -1901.652954
276 -1901.614624
277 -1901.590332
278 -1901.580322
279 -1901.573730
280 -1901.570557
281 -1901.564697
282 -1901.556274
283 -1901.543823
284 -1901.527100
285 -1901.507935
286 -1901.486206
287 -1901.464600
288 -1901.442871
289 -1901.422852
290 -1901.404419
291 -1901.387085
292 -1901.370850
293 -1901.356567
294 -1901.344116
295 -1901.334229
296 -1901.326782
297 -1901.322754
298 -1901.322266
299 -1901.325195
300 -1901.331787
301 -1901.341064
302 -1901.353027
303 -1901.373657
304 -1901.402710
305 -1901.453247
306 -1901.525269
307 -1901.606079
308 -1901.695679
309 -1901.756348
310 -1901.788086
311 -1901.791504
312 -1901.766724
313 -1901.747559
314 -1901.733765
315 -1901.739136
316 -1901.763550
317 -1901.797729
318 -1901.841797
319 -1901.883423
320 -1901.922607
321 -1901.952515
322 -1901.973022
323 -1901.994141
324 -1902.015625
325 -1902.038330
326 -1902.062012
327 -1902.073853
328 -1902.073975
329 -1902.071777
330 -1902.067139
331 -1902.067627
332 -1902.073242
333 -1902.077759
334 -1902.081421
335 -1902.082031
336 -1902.079590
337 -1902.072266
338 -1902.060181
339 -1902.045166
340 -1902.027222
341 -1902.009888
342 -1901.993286
343 -1901.976685
344 -1901.959839
345 -1901.939209
346 -1901.914551
347 -1901.885010
348 -1901.850830
349 -1901.813477
350 -1901.773193
351 -1901.729858
352 -1901.683594
353 -1901.635376
354 -1901.585327
355 -1901.535767
356 -1901.486694
357 -1901.440186
358 -1901.396118
359 -1901.352539
360 -1901.309204
361 -1901.263794
362 -1901.216064
363 -1901.166870
364 -1901.116211
365 -1901.066528
366 -1901.017822
367 -1900.972290
368 -1900.929932
369 -1900.891113
370 -1900.855713
371 -1900.828491
372 -1900.809204
373 -1900.805786
374 -1900.818359
375 -1900.837036
376 -1900.861694
377 -1900.874878
378 -1900.876343
379 -1900.858398
380 -1900.820923
381 -1900.772339
382 -1900.712646
383 -1900.660645
384 -1900.616333
385 -1900.583862
386 -1900.563477
387 -1900.547729
388 -1900.536743
389 -1900.523560
390 -1900.508179
391 -1900.485229
392 -1900.454590
393 -1900.419678
394 -1900.380371
395 -1900.341309
396 -1900.302612
397 -1900.265015
398 -1900.228638
399 -1900.194092
400 -1900.161377
401 -1900.129883
402 -1900.099731
403 -1900.069458
404 -1900.039307
405 -1900.008667
406 -1899.977905
407 -1899.947998
408 -1899.919067
409 -1899.891724
410 -1899.866089
411 -1899.843262
412 -1899.823364
413 -1899.807129
414 -1899.794678
415 -1899.785278
416 -1899.778931
417 -1899.775024
418 -1899.773804
419 -1899.774902
420 -1899.778198
421 -1899.778809
422 -1899.776733
423 -1899.767334
424 -1899.750732
425 -1899.731689
426 -1899.710327
427 -1899.686768
428 -1899.660889
429 -1899.631592
430 -1899.598755
431 -1899.564331
432 -1899.528198
433 -1899.493042
434 -1899.458740
435 -1899.427979
436 -1899.400635
437 -1899.375854
438 -1899.353638
439 -1899.329102
440 -1899.302246
441 -1899.274780
442 -1899.246582
443 -1899.221069
444 -1899.198120
445 -1899.171021
446 -1899.139771
447 -1899.109741
448 -1899.081055
449 -1899.064087
450 -1899.058716
451 -1899.062012
452 -1899.073730
453 -1899.081421
454 -1899.085327
455 -1899.078003
456 -1899.059814
457 -1899.039062
458 -1899.015869
459 -1899.006470
460 -1899.010864
461 -1899.041504
462 -1899.098389
463 -1899.177856
464 -1899.279907
465 -1899.386719
466 -1899.498291
467 -1899.594849
468 -1899.676514
469 -1899.729004
470 -1899.752441
471 -1899.740479
472 -1899.693115
473 -1899.625977
474 -1899.539062
475 -1899.460693
476 -1899.390747
477 -1899.345947
478 -1899.326050
479 -1899.324829
480 -1899.342407
481 -1899.361938
482 -1899.383667
483 -1899.399292
484 -1899.408936
485 -1899.415649
486 -1899.419556
487 -1899.428345
488 -1899.441895
489 -1899.459473
490 -1899.481079
491 -1899.503052
492 -1899.525513
493 -1899.548218
494 -1899.570923
495 -1899.595825
496 -1899.622681
497 -1899.654907
498 -1899.692505
499 -1899.731445
500 -1899.771851
501 -1899.809204
502 -1899.843628
503 -1899.876221
504 -1899.906982
505 -1899.934692
506 -1899.959351
507 -1899.977905
508 -1899.990601
509 -1899.995117
510 -1899.991455
511 -1899.980591
512 -1899.962280
513 -1899.941528
514 -1899.918091
515 -1899.892822
516 -1899.865479
517 -1899.836426
518 -1899.805664
519 -1899.776123
520 -1899.747803
521 -1899.721191
522 -1899.696167
523 -1899.672485
524 -1899.650024
525 -1899.627563
526 -1899.605225
527 -1899.580322
528 -1899.552856
529 -1899.521606
530 -1899.486694
531 -1899.450562
532 -1899.413452
533 -1899.379517
534 -1899.348511
535 -1899.318359
536 -1899.288940
537 -1899.256958
538 -1899.222534
539 -1899.184204
540 -1899.142212
541 -1899.099731
542 -1899.056885
543 -1899.016479
544 -1898.978638
545 -1898.942749
546 -1898.908691
547 -1898.875488
548 -1898.842896
549 -1898.813232
550 -1898.786499
551 -1898.763428
552 -1898.744141
553 -1898.723877
554 -1898.702881
555 -1898.678345
556 -1898.650513
557 -1898.620728
558 -1898.589111
559 -1898.558838
560 -1898.529907
561 -1898.502686
562 -1898.477051
563 -1898.450928
564 -1898.424561
565 -1898.396851
566 -1898.367920
567 -1898.338989
568 -1898.310059
569 -1898.281372
570 -1898.252930
571 -1898.224609
572 -1898.196533
573 -1898.167236
574 -1898.136963
575 -1898.105835
576 -1898.073853
577 -1898.039917
578 -1898.004028
579 -1897.966919
580 -1897.928345
581 -1897.890015
582 -1897.851685
583 -1897.813721
584 -1897.776123
585 -1897.740723
586 -1897.707397
587 -1897.678955
588 -1897.655151
589 -1897.632324
590 -1897.610352
591 -1897.580322
592 -1897.542114
593 -1897.496216
594 -1897.442505
595 -1897.387939
596 -1897.332642
597 -1897.279053
598 -1897.227051
599 -1897.176636
600 -1897.127808
601 -1897.078491
602 -1897.028809
603 -1896.979004
604 -1896.929199
605 -1896.879150
606 -1896.828857
607 -1896.775024
608 -1896.717773
609 -1896.658936
610 -1896.598267
611 -1896.538940
612 -1896.480835
613 -1896.424072
614 -1896.368774
615 -1896.314697
616 -1896.261841
617 -1896.213623
618 -1896.170044
619 -1896.132935
620 -1896.102173
621 -1896.072510
622 -1896.043701
623 -1896.015259
624 -1895.987183
625 -1895.963013
626 -1895.942505
627 -1895.927979
628 -1895.919189
629 -1895.915405
630 -1895.916626
631 -1895.917725
632 -1895.918823
633 -1895.917358
634 -1895.913086
635 -1895.908691
636 -1895.903931
637 -1895.894653
638 -1895.880737
639 -1895.844727
640 -1895.786621
641 -1895.718506
642 -1895.640503
643 -1895.574463
644 -1895.520630
645 -1895.469849
646 -1895.422241
647 -1895.378906
648 -1895.339966
649 -1895.305542
650 -1895.275513
651 -1895.243896
652 -1895.210815
653 -1895.178833
654 -1895.148193
655 -1895.120728
656 -1895.096313
657 -1895.074463
658 -1895.054932
659 -1895.037598
660 -1895.022461
661 -1895.006836
662 -1894.990601
663 -1894.972778
664 -1894.953369
665 -1894.932129
666 -1894.908936
667 -1894.882080
668 -1894.851685
669 -1894.817627
670 -1894.779907
671 -1894.742188
672 -1894.704468
673 -1894.671997
674 -1894.644897
675 -1894.623047
676 -1894.606445
677 -1894.589111
678 -1894.571045
679 -1894.550537
680 -1894.527588
681 -1894.504883
682 -1894.482422
683 -1894.460693
684 -1894.439697
685 -1894.418823
686 -1894.397949
687 -1894.377197
688 -1894.356323
689 -1894.335327
690 -1894.314087
691 -1894.292603
692 -1894.270874
693 -1894.248047
694 -1894.223999
695 -1894.198853
696 -1894.172363
697 -1894.145874
698 -1894.119263
699 -1894.095459
700 -1894.074463
701 -1894.057007
702 -1894.043091
703 -1894.031616
704 -1894.022461
705 -1894.016357
706 -1894.013184
707 -1894.015137
708 -1894.022461
709 -1894.038208
710 -1894.062500
711 -1894.096924
712 -1894.141479
713 -1894.191650
714 -1894.247192
715 -1894.300293
716 -1894.350952
717 -1894.394043
718 -1894.429443
719 -1894.449829
720 -1894.455078
721 -1894.439941
722 -1894.404419
723 -1894.360596
724 -1894.308350
725 -1894.265991
726 -1894.233154
727 -1894.214233
728 -1894.209106
729 -1894.211304
730 -1894.220947
731 -1894.232910
732 -1894.247314
733 -1894.258789
734 -1894.267456
735 -1894.272827
736 -1894.274780
737 -1894.270386
738 -1894.259766
739 -1894.241333
740 -1894.215088
741 -1894.185547
742 -1894.152466
743 -1894.122803
744 -1894.096558
745 -1894.085449
746 -1894.089233
747 -1894.115112
748 -1894.162964
749 -1894.239624
750 -1894.344971
751 -1894.482666
752 -1894.652466
753 -1894.845337
754 -1895.060913
755 -1895.289185
756 -1895.530029
757 -1895.767944
758 -1896.003052
759 -1896.228516
760 -1896.444214
761 -1896.654175
762 -1896.858154
763 -1897.067505
764 -1897.282349
765 -1897.506470
766 -1897.739868
767 -1897.981689
768 -1898.231934
769 -1898.485352
770 -1898.741943
771 -1898.997070
772 -1899.250488
773 -1899.502441
774 -1899.752563
775 -1900.001709
776 -1900.249634
777 -1900.482422
778 -1900.700195
779 -1900.882935
780 -1901.030518
781 -1901.150635
782 -1901.243286
783 -1901.320068
784 -1901.380981
785 -1901.432983
786 -1901.475952
787 -1901.507690
788 -1901.527954
789 -1901.532104
790 -1901.520264
791 -1901.488525
792 -1901.437012
793 -1901.363892
794 -1901.269043
795 -1901.169556
796 -1901.065430
797 -1900.965210
798 -1900.868774
799 -1900.756470
800 -1900.628296
801 -1900.476440
802 -1900.300659
803 -1900.104980
804 -1899.889282
805 -1899.651001
806 -1899.389893
807 -1899.117798
808 -1898.834595
809 -1898.562622
810 -1898.301636
811 -1898.064819
812 -1897.852051
813 -1897.665771
814 -1897.505737
815 -1897.360718
816 -1897.230591
817 -1897.116333
818 -1897.017944
819 -1896.950806
820 -1896.915039
821 -1896.909058
822 -1896.932983
823 -1896.974854
824 -1897.034790
825 -1897.103271
826 -1897.180298
827 -1897.259277
828 -1897.339966
829 -1897.418579
830 -1897.495117
831 -1897.566162
832 -1897.631592
833 -1897.694336
834 -1897.754517
835 -1897.823608
836 -1897.901489
837 -1897.980225
838 -1898.059937
839 -1898.117554
840 -1898.153198
841 -1898.177856
842 -1898.191528
843 -1898.213013
844 -1898.241943
845 -1898.275757
846 -1898.314209
847 -1898.348267
848 -1898.378052
849 -1898.402588
850 -1898.421875
851 -1898.440308
852 -1898.458008
853 -1898.474121
854 -1898.488892
855 -1898.500610
856 -1898.509521
857 -1898.517944
858 -1898.526001
859 -1898.535156
860 -1898.545288
861 -1898.553223
862 -1898.558716
863 -1898.560913
864 -1898.559814
865 -1898.558350
866 -1898.556641
867 -1898.553345
868 -1898.548340
869 -1898.539551
870 -1898.526978
871 -1898.513306
872 -1898.498413
873 -1898.484863
874 -1898.472534
875 -1898.464233
876 -1898.459961
877 -1898.458984
878 -1898.461304
879 -1898.467529
880 -1898.477905
881 -1898.492798
882 -1898.512329
883 -1898.528076
884 -1898.540039
885 -1898.543457
886 -1898.538452
887 -1898.526855
888 -1898.508545
889 -1898.489258
890 -1898.468994
891 -1898.451294
892 -1898.436279
893 -1898.422119
894 -1898.408691
895 -1898.394409
896 -1898.379150
897 -1898.362549
898 -1898.344604
899 -1898.327271
900 -1898.310425
901 -1898.299927
902 -1898.295654
903 -1898.297607
904 -1898.305908
905 -1898.313843
906 -1898.321289
907 -1898.321167
908 -1898.313477
909 -1898.299561
910 -1898.279419
911 -1898.260620
912 -1898.243042
913 -1898.231079
914 -1898.224365
915 -1898.222534
916 -1898.225220
917 -1898.228394
918 -1898.231812
919 -1898.232300
920 -1898.229858
921 -1898.224121
922 -1898.215332
923 -1898.206299
924 -1898.197021
925 -1898.188965
926 -1898.182007
927 -1898.173096
928 -1898.162231
929 -1898.149170
930 -1898.133789
931 -1898.118042
932 -1898.101807
933 -1898.085449
934 -1898.069092
935 -1898.052734
936 -1898.036621
937 -1898.019043
938 -1898.000244
939 -1897.981323
940 -1897.962158
941 -1897.948242
942 -1897.939453
943 -1897.940552
944 -1897.951660
945 -1897.968018
946 -1897.989624
947 -1898.004761
948 -1898.013550
949 -1898.005615
950 -1897.980957
951 -1897.943726
952 -1897.893921
953 -1897.841309
954 -1897.785767
955 -1897.735962
956 -1897.691650
957 -1897.654297
958 -1897.624023
959 -1897.595947
960 -1897.570190
961 -1897.543213
962 -1897.515015
963 -1897.485474
964 -1897.454468
965 -1897.421143
966 -1897.385620
967 -1897.348267
968 -1897.309204
969 -1897.270508
970 -1897.232300
971 -1897.194458
972 -1897.157104
973 -1897.119507
974 -1897.081787
975 -1897.043457
976 -1897.004395
977 -1896.965820
978 -1896.927612
979 -1896.891113
980 -1896.856567
981 -1896.823242
982 -1896.791382
983 -1896.759644
984 -1896.728149
985 -1896.694702
986 -1896.659424
987 -1896.621216
988 -1896.579956
989 -1896.536011
990 -1896.489502
991 -1896.440186
992 -1896.388062
993 -1896.333862
994 -1896.277832
995 -1896.221313
996 -1896.164307
997 -1896.113281
998 -1896.068115
999 -1896.034302
1000 -1896.011841
1001 -1895.996582
1002 -1895.988403
1003 -1895.979370
1004 -1895.969604
1005 -1895.955444
1006 -1895.937012
1007 -1895.911743
1008 -1895.879639
1009 -1895.839111
1010 -1895.790161
1011 -1895.739990
1012 -1895.688354
1013 -1895.643066
1014 -1895.604370
1015 -1895.574097
1016 -1895.552002
1017 -1895.541016
1018 -1895.541016
1019 -1895.554199
1020 -1895.580322
1021 -1895.618652
1022 -1895.669067
1023 -1895.724365
1024 -1895.784668
1025 -1895.838867
1026 -1895.887085
1027 -1895.918823
1028 -1895.933960
1029 -1895.927124
1030 -1895.898438
1031 -1895.857666
1032 -1895.804932
1033 -1895.753540
1034 -1895.703491
1035 -1895.662598
1036 -1895.631104
1037 -1895.611084
1038 -1895.602417
1039 -1895.599609
1040 -1895.602539
1041 -1895.605225
1042 -1895.607422
1043 -1895.607056
1044 -1895.604126
1045 -1895.598022
1046 -1895.588867
1047 -1895.576294
1048 -1895.560425
1049 -1895.542236
1050 -1895.521606
1051 -1895.499390
1052 -1895.475464
1053 -1895.452148
1054 -1895.429565
1055 -1895.412354
1056 -1895.400391
1057 -1895.400391
1058 -1895.412354
1059 -1895.435181
1060 -1895.469116
1061 -1895.502808
1062 -1895.536133
1063 -1895.556396
1064 -1895.563599
1065 -1895.554321
1066 -1895.528564
1067 -1895.496704
1068 -1895.458740
1069 -1895.426880
1070 -1895.400757
1071 -1895.381714
1072 -1895.369629
1073 -1895.357544
1074 -1895.345581
1075 -1895.331787
1076 -1895.316040
1077 -1895.301392
1078 -1895.287720
1079 -1895.276855
1080 -1895.268799
1081 -1895.261841
1082 -1895.255859
1083 -1895.250488
1084 -1895.245728
1085 -1895.242676
1086 -1895.241333
1087 -1895.241089
1088 -1895.241821
1089 -1895.244507
1090 -1895.249146
1091 -1895.254272
1092 -1895.259888
1093 -1895.262207
1094 -1895.261230
1095 -1895.259155
1096 -1895.255859
1097 -1895.255493
1098 -1895.258179
1099 -1895.262695
1100 -1895.269165
1101 -1895.276855
1102 -1895.285645
1103 -1895.294434
1104 -1895.303101
1105 -1895.309570
1106 -1895.313721
1107 -1895.316040
1108 -1895.316284
1109 -1895.314819
1110 -1895.311646
1111 -1895.303833
1112 -1895.291260
1113 -1895.271851
1114 -1895.245728
1115 -1895.216797
1116 -1895.185303
1117 -1895.156494
1118 -1895.130737
1119 -1895.103760
1120 -1895.075806
1121 -1895.041016
1122 -1894.999512
1123 -1894.956055
1124 -1894.910400
1125 -1894.867798
1126 -1894.828125
1127 -1894.791748
1128 -1894.758423
1129 -1894.726562
1130 -1894.696289
1131 -1894.664795
1132 -1894.631958
1133 -1894.596558
1134 -1894.558228
1135 -1894.519409
1136 -1894.479858
1137 -1894.444336
1138 -1894.412964
1139 -1894.385986
1140 -1894.363525
1141 -1894.342651
1142 -1894.323486
1143 -1894.305664
1144 -1894.289062
1145 -1894.272339
1146 -1894.255493
1147 -1894.232788
1148 -1894.204346
1149 -1894.165894
1150 -1894.117432
1151 -1894.064087
1152 -1894.006104
1153 -1893.951904
1154 -1893.901733
1155 -1893.857910
1156 -1893.820435
1157 -1893.787964
1158 -1893.760376
1159 -1893.732178
1160 -1893.703125
1161 -1893.673462
1162 -1893.642822
1163 -1893.617188
1164 -1893.596558
1165 -1893.580566
1166 -1893.569092
1167 -1893.561646
1168 -1893.558105
1169 -1893.557007
1170 -1893.558350
1171 -1893.560669
1172 -1893.563721
1173 -1893.568970
1174 -1893.576660
1175 -1893.587280
1176 -1893.601074
1177 -1893.616089
1178 -1893.632446
1179 -1893.649414
1180 -1893.667114
1181 -1893.690430
1182 -1893.719238
1183 -1893.759399
1184 -1893.811035
1185 -1893.876831
1186 -1893.956543
1187 -1894.044189
1188 -1894.139771
1189 -1894.227905
1190 -1894.308350
1191 -1894.371460
1192 -1894.417236
1193 -1894.452271
1194 -1894.476807
1195 -1894.505981
1196 -1894.540039
1197 -1894.583862
1198 -1894.637695
1199 -1894.696655
1200 -1894.760620
1201 -1894.817993
1202 -1894.868896
1203 -1894.904907
1204 -1894.926025
1205 -1894.935913
1206 -1894.934448
1207 -1894.929199
1208 -1894.920166
1209 -1894.909912
1210 -1894.898682
1211 -1894.885132
1212 -1894.869263
1213 -1894.851318
1214 -1894.831177
1215 -1894.809937
1216 -1894.787354
1217 -1894.764893
1218 -1894.742310
1219 -1894.720093
1220 -1894.698364
1221 -1894.678345
1222 -1894.659790
1223 -1894.645264
1224 -1894.634644
1225 -1894.625122
1226 -1894.616699
1227 -1894.605713
1228 -1894.592163
1229 -1894.578125
1230 -1894.563599
1231 -1894.549927
1232 -1894.537231
1233 -1894.525146
1234 -1894.513794
1235 -1894.502930
1236 -1894.492432
1237 -1894.478516
1238 -1894.461182
1239 -1894.439941
1240 -1894.414917
1241 -1894.389648
1242 -1894.364136
1243 -1894.338989
1244 -1894.314087
1245 -1894.291260
1246 -1894.270630
1247 -1894.252075
1248 -1894.235718
1249 -1894.219482
1250 -1894.203247
1251 -1894.187744
1252 -1894.172852
1253 -1894.161865
1254 -1894.155029
1255 -1894.153809
1256 -1894.158325
1257 -1894.168091
1258 -1894.183350
1259 -1894.204590
1260 -1894.231812
1261 -1894.268921
1262 -1894.315796
1263 -1894.374756
1264 -1894.445679
1265 -1894.526001
1266 -1894.615479
1267 -1894.710205
1268 -1894.809937
1269 -1894.909058
1270 -1895.007446
1271 -1895.098389
1272 -1895.181885
1273 -1895.253052
1274 -1895.312012
1275 -1895.363525
1276 -1895.407837
1277 -1895.444702
1278 -1895.474243
1279 -1895.497803
1280 -1895.515381
1281 -1895.531860
1282 -1895.547363
1283 -1895.559692
1284 -1895.568848
1285 -1895.575317
1286 -1895.579346
1287 -1895.582642
1288 -1895.585327
1289 -1895.586914
1290 -1895.587280
1291 -1895.588501
1292 -1895.590332
1293 -1895.593384
1294 -1895.597412
1295 -1895.603271
1296 -1895.610840
1297 -1895.622925
1298 -1895.639526
1299 -1895.660400
1300 -1895.685547
1301 -1895.708862
1302 -1895.730103
1303 -1895.748047
1304 -1895.762695
1305 -1895.778564
1306 -1895.795532
1307 -1895.816406
1308 -1895.841309
1309 -1895.870361
1310 -1895.903442
1311 -1895.938965
1312 -1895.976929
1313 -1896.016113
1314 -1896.056519
1315 -1896.099121
1316 -1896.144165
1317 -1896.190796
1318 -1896.239014
1319 -1896.285034
1320 -1896.328979
1321 -1896.368408
1322 -1896.403198
1323 -1896.432861
1324 -1896.457520
1325 -1896.480103
1326 -1896.500488
1327 -1896.521606
1328 -1896.543335
1329 -1896.565552
1330 -1896.588135
1331 -1896.609619
1332 -1896.629883
1333 -1896.650024
1334 -1896.670044
1335 -1896.693604
1336 -1896.720581
1337 -1896.747925
1338 -1896.775757
1339 -1896.799561
1340 -1896.819458
1341 -1896.836914
1342 -1896.851929
1343 -1896.869751
1344 -1896.890381
1345 -1896.915039
1346 -1896.943726
1347 -1896.975586
1348 -1897.010864
1349 -1897.049316
1350 -1897.090942
1351 -1897.135986
1352 -1897.184204
1353 -1897.236572
1354 -1897.292969
1355 -1897.353149
1356 -1897.416992
1357 -1897.481567
1358 -1897.546631
1359 -1897.610718
1360 -1897.673462
1361 -1897.734741
1362 -1897.794556
1363 -1897.854248
1364 -1897.913940
1365 -1897.972656
1366 -1898.030640
1367 -1898.087646
1368 -1898.143677
1369 -1898.200073
1370 -1898.256714
1371 -1898.314575
1372 -1898.373535
1373 -1898.435059
1374 -1898.499268
1375 -1898.571777
1376 -1898.652588
1377 -1898.737427
1378 -1898.826294
1379 -1898.912354
1380 -1898.995605
1381 -1899.076782
1382 -1899.155762
1383 -1899.236816
1384 -1899.319824
1385 -1899.408569
1386 -1899.503052
1387 -1899.602173
1388 -1899.705933
1389 -1899.813477
1390 -1899.924805
1391 -1900.041138
1392 -1900.162476
1393 -1900.286255
1394 -1900.412598
1395 -1900.541626
1396 -1900.673584
1397 -1900.808472
1398 -1900.946289
1399 -1901.080322
1400 -1901.210938
1401 -1901.338013
1402 -1901.461792
1403 -1901.581665
1404 -1901.697388
1405 -1901.806763
1406 -1901.909668
1407 -1902.009277
1408 -1902.105591
1409 -1902.202271
1410 -1902.299194
1411 -1902.393677
1412 -1902.485718
1413 -1902.574829
1414 -1902.661011
1415 -1902.744019
1416 -1902.823975
1417 -1902.900269
1418 -1902.973022
1419 -1903.041626
1420 -1903.106079
1421 -1903.165283
1422 -1903.219360
1423 -1903.269531
1424 -1903.315796
1425 -1903.362549
1426 -1903.409424
1427 -1903.463257
1428 -1903.524048
1429 -1903.592651
1430 -1903.669312
1431 -1903.738281
1432 -1903.799683
1433 -1903.844604
1434 -1903.873047
1435 -1903.899170
1436 -1903.922729
1437 -1903.954590
1438 -1903.994629
1439 -1904.037231
1440 -1904.082397
1441 -1904.130371
1442 -1904.181030
1443 -1904.238525
1444 -1904.302979
1445 -1904.370117
1446 -1904.439941
1447 -1904.508789
1448 -1904.576660
1449 -1904.636353
1450 -1904.687744
1451 -1904.718872
1452 -1904.729614
1453 -1904.733032
1454 -1904.729004
1455 -1904.739258
1456 -1904.763916
1457 -1904.797974
1458 -1904.841309
1459 -1904.879883
1460 -1904.913574
1461 -1904.941406
1462 -1904.963501
1463 -1904.985962
1464 -1905.008667
1465 -1905.032593
1466 -1905.057739
1467 -1905.082153
1468 -1905.105835
1469 -1905.130493
1470 -1905.155884
1471 -1905.183105
1472 -1905.212280
1473 -1905.239868
1474 -1905.265869
1475 -1905.288818
1476 -1905.308838
1477 -1905.326050
1478 -1905.340576
1479 -1905.353516
1480 -1905.364746
1481 -1905.377319
1482 -1905.391113
1483 -1905.403442
1484 -1905.414185
1485 -1905.422852
1486 -1905.429321
1487 -1905.437500
1488 -1905.447510
1489 -1905.458984
1490 -1905.472168
1491 -1905.487305
1492 -1905.504272
1493 -1905.522949
1494 -1905.543335
1495 -1905.566284
1496 -1905.591675
1497 -1905.619873
1498 -1905.650879
1499 -1905.682617
1500 -1905.714722
1501 -1905.743652
1502 -1905.769165
1503 -1905.792969
1504 -1905.815186
1505 -1905.837524
1506 -1905.860107
1507 -1905.882690
1508 -1905.905029
1509 -1905.930542
1510 -1905.959106
1511 -1905.992310
1512 -1906.030029
1513 -1906.068970
1514 -1906.109253
1515 -1906.146973
1516 -1906.182251
1517 -1906.216553
1518 -1906.250000
1519 -1906.285156
1520 -1906.321899
1521 -1906.360107
1522 -1906.399658
1523 -1906.437500
1524 -1906.473511
1525 -1906.506714
1526 -1906.536987
1527 -1906.567017
1528 -1906.596680
1529 -1906.629761
1530 -1906.666382
1531 -1906.709106
1532 -1906.757935
1533 -1906.810059
1534 -1906.865234
1535 -1906.915527
1536 -1906.960693
1537 -1907.003052
1538 -1907.042603
1539 -1907.085449
1540 -1907.131714
1541 -1907.181763
1542 -1907.235596
1543 -1907.291138
1544 -1907.348511
1545 -1907.402588
1546 -1907.453247
1547 -1907.500732
1548 -1907.545288
1549 -1907.590088
1550 -1907.635254
1551 -1907.679565
1552 -1907.723145
1553 -1907.767944
1554 -1907.813965
1555 -1907.864136
1556 -1907.918335
1557 -1907.975830
1558 -1908.036621
1559 -1908.094482
1560 -1908.149658
1561 -1908.196045
1562 -1908.233765
1563 -1908.265381
1564 -1908.290894
1565 -1908.318115
1566 -1908.347168
1567 -1908.385254
1568 -1908.432373
1569 -1908.485107
1570 -1908.543213
1571 -1908.600220
1572 -1908.655884
1573 -1908.708740
1574 -1908.758789
1575 -1908.806152
1576 -1908.850830
1577 -1908.897339
1578 -1908.945679
1579 -1908.995605
1580 -1909.046875
1581 -1909.098267
1582 -1909.149902
1583 -1909.201538
1584 -1909.253418
1585 -1909.304199
1586 -1909.353638
1587 -1909.402832
1588 -1909.451416
1589 -1909.500366
1590 -1909.549683
1591 -1909.598999
1592 -1909.648315
1593 -1909.698730
1594 -1909.750122
1595 -1909.802490
1596 -1909.855835
1597 -1909.909912
1598 -1909.964600
1599 -1910.019409
1600 -1910.074219
1601 -1910.127808
1602 -1910.180176
1603 -1910.229736
1604 -1910.276489
1605 -1910.325317
1606 -1910.376221
1607 -1910.430542
1608 -1910.488281
1609 -1910.543091
1610 -1910.595215
1611 -1910.641968
1612 -1910.683594
1613 -1910.725220
1614 -1910.767090
1615 -1910.808105
1616 -1910.848633
1617 -1910.884155
1618 -1910.914673
1619 -1910.944214
1620 -1910.972656
1621 -1911.003784
1622 -1911.037354
1623 -1911.072754
1624 -1911.109619
1625 -1911.149048
1626 -1911.190674
1627 -1911.233154
1628 -1911.276245
1629 -1911.313843
1630 -1911.346069
1631 -1911.366943
1632 -1911.376587
1633 -1911.379150
1634 -1911.374756
1635 -1911.373413
1636 -1911.375122
1637 -1911.381470
1638 -1911.392212
1639 -1911.404419
1640 -1911.417969
1641 -1911.433716
1642 -1911.451416
1643 -1911.473145
1644 -1911.499023
1645 -1911.526611
1646 -1911.556030
1647 -1911.582397
1648 -1911.605835
1649 -1911.624146
1650 -1911.637085
1651 -1911.648315
1652 -1911.657959
1653 -1911.670288
1654 -1911.685425
1655 -1911.704468
1656 -1911.727295
1657 -1911.752930
1658 -1911.781372
1659 -1911.808716
1660 -1911.835205
1661 -1911.861694
1662 -1911.887939
1663 -1911.918823
1664 -1911.954224
1665 -1911.991455
1666 -1912.030518
1667 -1912.069092
1668 -1912.107300
1669 -1912.147095
1670 -1912.188354
1671 -1912.232910
1672 -1912.280762
1673 -1912.331665
1674 -1912.385498
1675 -1912.437378
1676 -1912.487305
1677 -1912.529175
1678 -1912.563110
1679 -1912.589233
1680 -1912.607666
1681 -1912.626343
1682 -1912.645386
1683 -1912.669067
1684 -1912.697632
1685 -1912.729614
1686 -1912.764893
1687 -1912.801147
1688 -1912.838501
1689 -1912.874878
1690 -1912.910034
1691 -1912.945801
1692 -1912.981934
1693 -1913.018188
1694 -1913.054688
1695 -1913.090454
1696 -1913.125488
1697 -1913.160400
1698 -1913.195068
1699 -1913.228516
1700 -1913.260864
1701 -1913.292603
1702 -1913.323730
1703 -1913.353760
1704 -1913.382690
1705 -1913.412598
1706 -1913.443237
1707 -1913.478149
1708 -1913.517090
1709 -1913.559570
1710 -1913.605469
1711 -1913.653564
1712 -1913.703735
1713 -1913.752808
1714 -1913.800781
1715 -1913.848145
1716 -1913.894775
1717 -1913.946045
1718 -1914.001831
1719 -1914.062622
1720 -1914.128418
1721 -1914.192627
1722 -1914.255249
1723 -1914.315674
1724 -1914.373779
1725 -1914.441895
1726 -1914.519653
1727 -1914.610840
1728 -1914.715454
1729 -1914.824219
1730 -1914.937012
1731 -1915.042969
1732 -1915.141968
1733 -1915.225586
1734 -1915.293701
1735 -1915.339844
1736 -1915.363892
1737 -1915.368896
1738 -1915.354736
1739 -1915.336182
1740 -1915.313232
1741 -1915.301147
1742 -1915.300049
1743 -1915.312988
1744 -1915.339966
1745 -1915.374268
1746 -1915.415649
1747 -1915.456909
1748 -1915.497925
1749 -1915.533691
1750 -1915.564209
1751 -1915.588135
1752 -1915.605469
1753 -1915.619629
1754 -1915.630859
1755 -1915.641479
1756 -1915.651489
1757 -1915.661255
1758 -1915.670898
1759 -1915.680664
1760 -1915.690796
1761 -1915.700684
1762 -1915.710205
1763 -1915.719849
1764 -1915.729492
1765 -1915.741089
1766 -1915.754395
1767 -1915.771606
1768 -1915.792725
1769 -1915.816284
1770 -1915.842285
1771 -1915.866699
1772 -1915.889404
1773 -1915.909912
1774 -1915.927979
1775 -1915.945923
1776 -1915.963745
1777 -1915.982300
1778 -1916.001343
1779 -1916.017944
1780 -1916.031860
1781 -1916.042847
1782 -1916.050903
1783 -1916.057739
1784 -1916.063232
1785 -1916.067383
1786 -1916.070190
1787 -1916.072144
1788 -1916.073242
1789 -1916.075195
1790 -1916.078003
1791 -1916.081909
1792 -1916.086792
1793 -1916.091553
1794 -1916.096313
1795 -1916.100464
1796 -1916.104248
1797 -1916.107422
1798 -1916.109985
1799 -1916.113647
1800 -1916.118286
1801 -1916.124512
1802 -1916.132080
1803 -1916.138916
1804 -1916.144775
1805 -1916.149902
1806 -1916.154297
1807 -1916.158081
1808 -1916.161255
1809 -1916.162598
1810 -1916.162109
1811 -1916.160034
1812 -1916.156128
1813 -1916.153687
1814 -1916.152588
1815 -1916.154053
1816 -1916.158203
1817 -1916.159058
1818 -1916.156616
1819 -1916.152466
1820 -1916.146484
1821 -1916.147339
1822 -1916.154907
1823 -1916.168091
1824 -1916.186768
1825 -1916.203247
1826 -1916.217407
1827 -1916.223511
1828 -1916.221313
1829 -1916.210815
1830 -1916.192017
1831 -1916.171631
1832 -1916.149658
1833 -1916.133179
1834 -1916.122192
1835 -1916.111938
1836 -1916.102417
1837 -1916.091309
1838 -1916.078369
1839 -1916.064697
1840 -1916.050171
1841 -1916.033325
1842 -1916.014038
1843 -1915.991089
1844 -1915.964600
1845 -1915.935059
1846 -1915.902588
1847 -1915.868530
1848 -1915.832764
1849 -1915.797241
1850 -1915.762085
1851 -1915.727783
1852 -1915.694580
1853 -1915.657471
1854 -1915.616333
1855 -1915.569824
1856 -1915.517700
1857 -1915.467773
1858 -1915.419800
1859 -1915.378174
1860 -1915.342773
1861 -1915.311279
1862 -1915.283813
1863 -1915.257080
1864 -1915.230835
1865 -1915.201538
1866 -1915.169067
1867 -1915.134888
1868 -1915.098877
1869 -1915.065186
1870 -1915.033813
1871 -1915.003540
1872 -1914.974609
1873 -1914.943481
1874 -1914.910156
1875 -1914.874023
1876 -1914.835205
1877 -1914.796143
1878 -1914.757080
1879 -1914.720337
1880 -1914.685913
1881 -1914.653320
1882 -1914.622192
1883 -1914.588501
1884 -1914.552124
1885 -1914.513062
1886 -1914.471436
1887 -1914.431519
1888 -1914.393188
1889 -1914.354492
1890 -1914.315552
1891 -1914.280273
1892 -1914.248779
1893 -1914.229614
1894 -1914.223145
1895 -1914.223022
1896 -1914.229248
1897 -1914.226929
1898 -1914.216064
1899 -1914.188599
1900 -1914.144653
1901 -1914.092041
1902 -1914.031006
1903 -1913.971313
1904 -1913.913086
1905 -1913.859985
1906 -1913.812012
1907 -1913.766846
1908 -1913.724243
1909 -1913.681885
1910 -1913.639648
1911 -1913.599976
1912 -1913.562744
1913 -1913.530518
1914 -1913.503296
1915 -1913.480103
1916 -1913.460815
1917 -1913.439209
1918 -1913.415039
1919 -1913.382690
1920 -1913.342407
1921 -1913.295654
1922 -1913.242432
1923 -1913.190308
1924 -1913.139038
1925 -1913.090820
1926 -1913.045654
1927 -1913.002075
1928 -1912.960205
1929 -1912.917603
1930 -1912.874390
1931 -1912.830566
1932 -1912.785889
1933 -1912.742310
1934 -1912.699829
1935 -1912.658081
1936 -1912.617310
1937 -1912.574219
1938 -1912.528687
1939 -1912.480347
1940 -1912.429199
1941 -1912.379028
1942 -1912.329834
1943 -1912.285767
1944 -1912.246582
1945 -1912.210815
1946 -1912.178467
1947 -1912.145142
1948 -1912.111084
1949 -1912.074829
1950 -1912.036377
1951 -1911.996460
1952 -1911.955200
1953 -1911.912720
1954 -1911.868774
1955 -1911.823486
1956 -1911.776733
1957 -1911.728271
1958 -1911.678467
1959 -1911.630493
1960 -1911.584595
1961 -1911.541382
1962 -1911.501099
1963 -1911.461182
1964 -1911.421509
1965 -1911.384521
1966 -1911.350098
1967 -1911.316772
1968 -1911.284668
1969 -1911.250366
1970 -1911.213867
1971 -1911.175049
1972 -1911.133789
1973 -1911.091064
1974 -1911.046631
1975 -1911.001099
1976 -1910.954102
1977 -1910.906250
1978 -1910.857544
1979 -1910.810059
1980 -1910.764160
1981 -1910.719971
1982 -1910.677490
1983 -1910.635620
1984 -1910.594238
1985 -1910.552734
1986 -1910.511108
1987 -1910.467529
1988 -1910.421875
1989 -1910.374390
1990 -1910.324951
1991 -1910.276245
1992 -1910.228271
1993 -1910.180786
1994 -1910.133789
1995 -1910.088135
1996 -1910.043945
1997 -1910.003052
1998 -1909.965332
1999 -1909.930176
2000 -1909.897705
2001 -1909.867432
2002 -1909.839600
2003 -1909.808472
2004 -1909.774048
2005 -1909.733643
2006 -1909.687134
2007 -1909.640015
2008 -1909.592407
2009 -1909.545288
2010 -1909.498779
2011 -1909.451782
2012 -1909.404175
2013 -1909.355591
2014 -1909.306152
2015 -1909.255127
2016 -1909.202637
2017 -1909.152344
2018 -1909.104126
2019 -1909.059814
2020 -1909.019287
2021 -1908.976562
2022 -1908.931519
2023 -1908.881104
2024 -1908.825562
2025 -1908.769897
2026 -1908.714355
2027 -1908.661133
2028 -1908.610229
2029 -1908.558716
2030 -1908.506714
2031 -1908.454224
2032 -1908.401489
2033 -1908.349609
2034 -1908.298828
2035 -1908.250244
2036 -1908.203857
2037 -1908.161499
2038 -1908.123291
2039 -1908.090088
2040 -1908.061890
2041 -1908.039429
2042 -1908.022827
2043 -1908.010620
2044 -1908.002930
2045 -1907.991089
2046 -1907.974976
2047 -1907.943115
2048 -1907.895508
2049 -1907.835205
2050 -1907.762207
2051 -1907.693359
2052 -1907.628662
2053 -1907.575562
2054 -1907.534180
2055 -1907.499634
2056 -1907.471680
2057 -1907.449585
2058 -1907.433105
2059 -1907.427002
2060 -1907.431030
2061 -1907.445190
2062 -1907.469482
2063 -1907.495483
2064 -1907.523193
2065 -1907.542480
2066 -1907.553345
2067 -1907.550903
2068 -1907.535156
2069 -1907.508057
2070 -1907.469727
2071 -1907.426636
2072 -1907.378906
2073 -1907.332397
2074 -1907.287354
2075 -1907.246460
2076 -1907.209595
2077 -1907.177002
2078 -1907.148560
2079 -1907.122925
2080 -1907.100220
2081 -1907.076660
2082 -1907.052246
2083 -1907.025146
2084 -1906.995361
2085 -1906.964233
2086 -1906.931763
2087 -1906.899780
2088 -1906.868042
2089 -1906.839233
2090 -1906.813354
2091 -1906.790894
2092 -1906.771729
2093 -1906.756836
2094 -1906.746094
2095 -1906.738647
2096 -1906.734619
2097 -1906.730591
2098 -1906.726685
2099 -1906.723877
2100 -1906.722046
2101 -1906.721924
2102 -1906.723511
2103 -1906.721313
2104 -1906.715576
2105 -1906.705811
2106 -1906.692261
2107 -1906.679199
2108 -1906.666626
2109 -1906.656250
2110 -1906.648071
2111 -1906.642212
2112 -1906.638672
2113 -1906.642456
2114 -1906.653687
2115 -1906.671387
2116 -1906.695557
2117 -1906.732666
2118 -1906.782959
2119 -1906.839844
2120 -1906.903442
2121 -1906.956543
2122 -1906.999390
2123 -1907.028198
2124 -1907.043335
2125 -1907.047729
2126 -1907.041504
2127 -1907.029907
2128 -1907.012695
2129 -1906.993408
2130 -1906.971680
2131 -1906.946899
2132 -1906.918823
2133 -1906.885864
2134 -1906.847900
2135 -1906.806885
2136 -1906.762695
2137 -1906.717163
2138 -1906.670410
2139 -1906.622437
2140 -1906.573120
2141 -1906.524536
2142 -1906.476685
2143 -1906.431152
2144 -1906.387817
2145 -1906.344482
2146 -1906.300903
2147 -1906.255615
2148 -1906.208374
2149 -1906.161621
2150 -1906.115356
2151 -1906.072876
2152 -1906.034180
2153 -1905.995728
2154 -1905.957642
2155 -1905.921509
2156 -1905.887329
2157 -1905.857422
2158 -1905.831665
2159 -1905.806396
2160 -1905.781738
2161 -1905.759033
2162 -1905.738403
2163 -1905.722778
2164 -1905.712280
2165 -1905.704712
2166 -1905.700195
2167 -1905.691284
2168 -1905.678101
2169 -1905.659302
2170 -1905.634644
2171 -1905.607666
2172 -1905.578125
2173 -1905.550659
2174 -1905.525391
2175 -1905.506592
2176 -1905.494385
2177 -1905.486084
2178 -1905.481812
2179 -1905.474243
2180 -1905.463501
2181 -1905.449829
2182 -1905.433350
2183 -1905.419922
2184 -1905.409546
2185 -1905.405029
2186 -1905.406372
2187 -1905.414062
2188 -1905.427856
2189 -1905.448853
2190 -1905.476929
2191 -1905.512207
2192 -1905.554565
2193 -1905.602661
2194 -1905.656372
2195 -1905.716431
2196 -1905.782837
2197 -1905.854614
2198 -1905.931763
2199 -1906.007812
2200 -1906.082764
2201 -1906.149414
2202 -1906.207397
2203 -1906.260254
2204 -1906.307861
2205 -1906.361084
2206 -1906.420166
2207 -1906.494019
2208 -1906.582642
2209 -1906.681763
2210 -1906.791382
2211 -1906.892944
2212 -1906.986328
2213 -1907.055908
2214 -1907.101562
2215 -1907.123047
2216 -1907.120239
2217 -1907.111328
2218 -1907.096436
2219 -1907.094360
2220 -1907.105225
2221 -1907.128174
2222 -1907.163452
2223 -1907.197144
2224 -1907.229370
2225 -1907.252808
2226 -1907.267334
2227 -1907.275757
2228 -1907.277832
2229 -1907.274048
2230 -1907.264404
2231 -1907.249878
2232 -1907.230347
2233 -1907.209595
2234 -1907.187378
2235 -1907.165283
2236 -1907.143066
2237 -1907.118652
2238 -1907.092285
2239 -1907.064087
2240 -1907.034302
2241 -1907.002319
2242 -1906.968140
2243 -1906.928589
2244 -1906.883667
2245 -1906.837280
2246 -1906.789307
2247 -1906.744385
2248 -1906.702393
2249 -1906.663696
2250 -1906.628174
2251 -1906.595947
2252 -1906.567139
2253 -1906.545410
2254 -1906.530884
2255 -1906.523560
2256 -1906.523315
2257 -1906.526123
2258 -1906.531738
2259 -1906.537720
2260 -1906.543823
2261 -1906.551270
2262 -1906.560059
2263 -1906.572144
2264 -1906.587402
2265 -1906.603271
2266 -1906.619873
2267 -1906.630981
2268 -1906.636841
2269 -1906.633789
2270 -1906.621826
2271 -1906.603149
2272 -1906.577515
2273 -1906.549927
2274 -1906.520020
2275 -1906.491089
2276 -1906.462769
2277 -1906.437744
2278 -1906.415771
2279 -1906.399292
2280 -1906.388306
2281 -1906.377441
2282 -1906.366699
2283 -1906.349487
2284 -1906.326050
2285 -1906.303467
2286 -1906.281738
2287 -1906.270508
2288 -1906.269775
2289 -1906.282349
2290 -1906.308228
2291 -1906.348511
2292 -1906.403320
2293 -1906.463501
2294 -1906.529297
2295 -1906.580444
2296 -1906.617188
2297 -1906.628906
2298 -1906.615479
2299 -1906.592896
2300 -1906.560913
2301 -1906.532227
2302 -1906.506836
2303 -1906.487305
2304 -1906.473633
2305 -1906.467651
2306 -1906.469604
2307 -1906.476318
2308 -1906.487793
2309 -1906.501343
2310 -1906.516968
2311 -1906.536133
2312 -1906.558594
2313 -1906.581299
2314 -1906.604370
2315 -1906.627197
2316 -1906.650024
2317 -1906.675293
2318 -1906.703247
2319 -1906.729614
2320 -1906.754272
2321 -1906.773315
2322 -1906.786743
2323 -1906.796143
2324 -1906.801270
2325 -1906.805664
2326 -1906.809082
2327 -1906.812500
2328 -1906.815796
2329 -1906.817871
2330 -1906.818726
2331 -1906.819458
2332 -1906.820068
2333 -1906.820679
2334 -1906.821167
2335 -1906.819580
2336 -1906.815796
2337 -1906.809448
2338 -1906.800537
2339 -1906.791626
2340 -1906.782593
2341 -1906.775391
2342 -1906.770020
2343 -1906.765991
2344 -1906.763306
2345 -1906.759644
2346 -1906.755127
2347 -1906.750977
2348 -1906.747314
2349 -1906.744507
2350 -1906.742798
2351 -1906.742310
2352 -1906.743286
2353 -1906.750122
2354 -1906.762817
2355 -1906.779663
2356 -1906.800781
2357 -1906.818848
2358 -1906.834106
2359 -1906.848267
2360 -1906.861084
2361 -1906.876221
2362 -1906.893555
2363 -1906.907227
2364 -1906.917236
2365 -1906.921509
2366 -1906.920166
2367 -1906.920532
2368 -1906.922729
2369 -1906.928589
2370 -1906.938354
2371 -1906.950562
2372 -1906.965332
2373 -1906.984009
2374 -1907.006958
2375 -1907.033203
2376 -1907.062988
2377 -1907.095337
2378 -1907.130249
2379 -1907.165771
2380 -1907.201904
2381 -1907.233154
2382 -1907.259277
2383 -1907.279785
2384 -1907.294556
2385 -1907.308472
2386 -1907.321533
2387 -1907.337280
2388 -1907.355591
2389 -1907.377808
2390 -1907.404053
2391 -1907.434082
2392 -1907.467896
2393 -1907.502563
2394 -1907.537964
2395 -1907.572266
2396 -1907.605347
2397 -1907.637207
2398 -1907.667847
2399 -1907.694580
2400 -1907.717529
2401 -1907.735352
2402 -1907.748169
2403 -1907.756470
2404 -1907.760254
2405 -1907.760376
2406 -1907.756714
2407 -1907.751831
2408 -1907.745850
2409 -1907.740967
2410 -1907.737427
2411 -1907.736084
2412 -1907.736938
2413 -1907.735596
2414 -1907.731934
2415 -1907.723389
2416 -1907.709961
2417 -1907.696777
2418 -1907.683838
2419 -1907.672607
2420 -1907.663208
2421 -1907.656372
2422 -1907.652100
2423 -1907.654297
2424 -1907.663208
2425 -1907.681763
2426 -1907.709839
2427 -1907.745361
2428 -1907.788086
2429 -1907.836548
2430 -1907.890747
2431 -1907.943970
2432 -1907.996094
2433 -1908.041626
2434 -1908.080566
2435 -1908.110596
2436 -1908.131592
2437 -1908.144653
2438 -1908.149902
2439 -1908.148682
2440 -1908.141357
2441 -1908.129150
2442 -1908.112183
2443 -1908.094482
2444 -1908.075806
2445 -1908.057251
2446 -1908.038574
2447 -1908.020264
2448 -1908.002441
2449 -1907.987061
2450 -1907.974487
2451 -1907.963623
2452 -1907.954590
2453 -1907.946289
2454 -1907.938721
2455 -1907.932373
2456 -1907.926880
2457 -1907.920166
2458 -1907.912231
2459 -1907.901611
2460 -1907.888306
2461 -1907.872925
2462 -1907.855713
2463 -1907.836182
2464 -1907.814453
2465 -1907.789673
2466 -1907.761719
2467 -1907.733521
2468 -1907.704834
2469 -1907.676880
2470 -1907.649536
2471 -1907.619263
2472 -1907.586060
2473 -1907.552002
2474 -1907.516968
2475 -1907.486694
2476 -1907.461182
2477 -1907.437256
2478 -1907.414917
2479 -1907.392212
2480 -1907.369141
2481 -1907.346558
2482 -1907.324585
2483 -1907.304321
2484 -1907.285767
2485 -1907.269775
2486 -1907.256470
2487 -1907.243652
2488 -1907.231567
2489 -1907.216309
2490 -1907.198120
2491 -1907.180664
2492 -1907.163818
2493 -1907.151733
2494 -1907.144409
2495 -1907.139038
2496 -1907.135620
2497 -1907.134521
2498 -1907.135742
2499 -1907.137207
2500 -1907.139038
2501 -1907.138672
2502 -1907.136108
2503 -1907.133545
2504 -1907.131348
2505 -1907.130981
2506 -1907.132690
2507 -1907.136719
2508 -1907.143066
2509 -1907.147827
2510 -1907.150879
2511 -1907.149658
2512 -1907.144043
2513 -1907.136719
2514 -1907.127686
2515 -1907.116821
2516 -1907.104126
2517 -1907.087402
2518 -1907.066772
2519 -1907.045044
2520 -1907.022339
2521 -1907.002441
2522 -1906.985107
2523 -1906.967529
2524 -1906.949707
2525 -1906.927612
2526 -1906.901367
2527 -1906.872925
2528 -1906.842163
2529 -1906.810913
2530 -1906.779297
2531 -1906.746460
2532 -1906.712524
2533 -1906.677368
2534 -1906.640991
2535 -1906.604248
2536 -1906.567139
2537 -1906.530029
2538 -1906.492920
2539 -1906.456055
2540 -1906.419556
2541 -1906.383911
2542 -1906.349121
2543 -1906.315063
2544 -1906.281616
2545 -1906.250366
2546 -1906.221069
2547 -1906.192993
2548 -1906.166016
2549 -1906.138794
2550 -1906.111206
2551 -1906.087646
2552 -1906.067871
2553 -1906.063110
2554 -1906.073364
2555 -1906.097412
2556 -1906.135010
2557 -1906.162964
2558 -1906.181274
2559 -1906.174438
2560 -1906.142456
2561 -1906.098022
2562 -1906.041016
2563 -1905.996460
2564 -1905.964600
2565 -1905.947144
2566 -1905.944214
2567 -1905.942383
2568 -1905.941528
2569 -1905.941284
2570 -1905.941528
2571 -1905.941284
2572 -1905.940552
2573 -1905.935913
2574 -1905.927368
2575 -1905.915527
2576 -1905.900269
2577 -1905.884644
2578 -1905.868652
2579 -1905.852905
2580 -1905.837524
2581 -1905.822510
2582 -1905.807983
2583 -1905.796875
2584 -1905.788940
2585 -1905.783936
2586 -1905.781738
2587 -1905.776978
2588 -1905.769531
2589 -1905.758545
2590 -1905.743896
2591 -1905.727783
2592 -1905.710083
2593 -1905.690186
2594 -1905.668091
2595 -1905.645508
2596 -1905.622437
2597 -1905.604248
2598 -1905.590942
2599 -1905.581787
2600 -1905.576660
2601 -1905.572876
2602 -1905.570435
2603 -1905.573608
2604 -1905.582397
2605 -1905.598633
2606 -1905.622559
2607 -1905.645508
2608 -1905.667725
2609 -1905.686768
2610 -1905.702515
2611 -1905.718506
2612 -1905.734863
2613 -1905.752686
2614 -1905.772217
2615 -1905.791626
2616 -1905.811157
2617 -1905.830200
2618 -1905.848755
2619 -1905.868652
2620 -1905.889893
2621 -1905.914795
2622 -1905.943359
2623 -1905.975952
2624 -1906.012817
2625 -1906.048706
2626 -1906.083496
2627 -1906.112671
2628 -1906.136108
2629 -1906.154297
2630 -1906.167480
2631 -1906.178467
2632 -1906.187256
2633 -1906.194092
2634 -1906.199219
2635 -1906.200684
2636 -1906.198486
2637 -1906.194946
2638 -1906.190063
2639 -1906.187256
2640 -1906.186401
2641 -1906.187622
2642 -1906.190918
2643 -1906.197144
2644 -1906.206177
2645 -1906.220459
2646 -1906.239990
2647 -1906.268677
2648 -1906.306396
2649 -1906.350708
2650 -1906.401733
2651 -1906.445190
2652 -1906.481079
2653 -1906.505371
2654 -1906.518066
2655 -1906.527710
2656 -1906.534424
2657 -1906.541138
2658 -1906.547729
2659 -1906.556274
2660 -1906.566895
2661 -1906.583130
2662 -1906.604980
2663 -1906.631226
2664 -1906.661621
2665 -1906.687866
2666 -1906.710205
2667 -1906.723267
2668 -1906.726929
2669 -1906.721069
2670 -1906.705688
2671 -1906.685303
2672 -1906.660034
2673 -1906.632812
2674 -1906.603882
2675 -1906.574951
2676 -1906.546265
2677 -1906.519653
2678 -1906.495483
2679 -1906.473511
2680 -1906.453979
2681 -1906.436890
2682 -1906.422241
2683 -1906.410034
2684 -1906.400146
2685 -1906.391968
2686 -1906.385376
2687 -1906.381714
2688 -1906.380981
2689 -1906.383667
2690 -1906.389771
2691 -1906.396484
2692 -1906.403442
2693 -1906.411011
2694 -1906.419067
2695 -1906.430542
2696 -1906.445557
2697 -1906.460205
2698 -1906.474365
2699 -1906.485596
2700 -1906.493530
2701 -1906.499268
2702 -1906.502441
2703 -1906.501099
2704 -1906.495117
2705 -1906.486816
2706 -1906.476074
2707 -1906.466187
2708 -1906.457153
2709 -1906.449585
2710 -1906.443604
2711 -1906.438843
2712 -1906.435181
2713 -1906.433350
2714 -1906.433228
2715 -1906.430908
2716 -1906.426270
2717 -1906.421509
2718 -1906.416748
2719 -1906.417969
2720 -1906.425171
2721 -1906.433594
2722 -1906.443115
2723 -1906.450439
2724 -1906.455566
2725 -1906.459229
2726 -1906.461548
2727 -1906.462524
2728 -1906.462158
2729 -1906.459473
2730 -1906.454102
2731 -1906.446045
2732 -1906.435303
2733 -1906.426392
2734 -1906.419556
2735 -1906.416626
2736 -1906.417603
2737 -1906.420044
2738 -1906.424072
2739 -1906.427979
2740 -1906.431885
2741 -1906.436523
2742 -1906.441895
2743 -1906.445679
2744 -1906.447876
2745 -1906.449463
2746 -1906.450317
2747 -1906.454956
2748 -1906.463257
2749 -1906.475098
2750 -1906.490356
2751 -1906.505371
2752 -1906.520020
2753 -1906.530762
2754 -1906.537598
2755 -1906.540771
2756 -1906.540405
2757 -1906.536133
2758 -1906.527954
2759 -1906.515625
2760 -1906.499390
2761 -1906.483765
2762 -1906.468750
2763 -1906.456665
2764 -1906.447754
2765 -1906.436646
2766 -1906.423340
2767 -1906.408325
2768 -1906.391357
2769 -1906.375977
2770 -1906.361938
2771 -1906.348389
2772 -1906.335449
2773 -1906.327759
2774 -1906.325195
2775 -1906.330933
2776 -1906.345093
2777 -1906.357178
2778 -1906.367188
2779 -1906.365479
2780 -1906.352051
2781 -1906.334961
2782 -1906.314209
2783 -1906.300537
2784 -1906.293701
2785 -1906.290527
2786 -1906.290771
2787 -1906.291504
2788 -1906.292603
2789 -1906.296509
2790 -1906.303101
2791 -1906.312866
2792 -1906.325684
2793 -1906.341064
2794 -1906.359009
2795 -1906.376709
2796 -1906.394409
2797 -1906.407349
2798 -1906.415405
2799 -1906.418579
2800 -1906.416870
2801 -1906.415771
2802 -1906.415283
2803 -1906.421753
2804 -1906.435181
2805 -1906.453003
2806 -1906.475464
2807 -1906.497681
2808 -1906.520020
2809 -1906.540527
2810 -1906.559448
2811 -1906.576416
2812 -1906.591309
2813 -1906.604492
2814 -1906.615723
2815 -1906.622437
2816 -1906.624390
2817 -1906.621338
2818 -1906.613403
2819 -1906.602295
2820 -1906.587769
2821 -1906.571777
2822 -1906.554077
2823 -1906.537109
2824 -1906.520996
2825 -1906.505005
2826 -1906.489258
2827 -1906.473999
2828 -1906.459351
2829 -1906.448730
2830 -1906.442017
2831 -1906.442505
2832 -1906.449951
2833 -1906.468872
2834 -1906.499023
2835 -1906.543335
2836 -1906.601685
2837 -1906.659180
2838 -1906.715820
2839 -1906.765747
2840 -1906.808960
2841 -1906.857544
2842 -1906.911133
2843 -1906.965698
2844 -1907.020996
2845 -1907.070068
2846 -1907.112915
2847 -1907.149048
2848 -1907.178467
2849 -1907.200073
2850 -1907.214111
2851 -1907.221069
2852 -1907.220947
2853 -1907.216553
2854 -1907.208008
2855 -1907.199097
2856 -1907.189697
2857 -1907.181152
2858 -1907.173462
2859 -1907.163696
2860 -1907.151855
2861 -1907.138306
2862 -1907.123291
2863 -1907.111572
2864 -1907.103027
2865 -1907.097046
2866 -1907.093506
2867 -1907.086548
2868 -1907.076294
2869 -1907.061646
2870 -1907.042603
2871 -1907.022949
2872 -1907.002686
2873 -1906.983154
2874 -1906.964355
2875 -1906.946533
2876 -1906.929688
2877 -1906.914307
2878 -1906.900269
2879 -1906.890869
2880 -1906.886353
2881 -1906.889160
2882 -1906.899292
2883 -1906.909424
2884 -1906.919556
2885 -1906.920288
2886 -1906.911865
2887 -1906.893921
2888 -1906.866699
2889 -1906.842285
2890 -1906.820801
2891 -1906.817017
2892 -1906.830811
2893 -1906.864990
2894 -1906.919556
2895 -1906.970581
2896 -1907.018066
2897 -1907.045776
2898 -1907.053589
2899 -1907.052002
2900 -1907.041138
2901 -1907.029663
2902 -1907.017944
2903 -1907.006226
2904 -1906.994385
2905 -1906.982056
2906 -1906.968994
2907 -1906.956177
2908 -1906.943481
2909 -1906.931030
2910 -1906.918701
2911 -1906.905762
2912 -1906.891968
2913 -1906.877319
2914 -1906.862061
2915 -1906.845947
2916 -1906.829224
2917 -1906.811890
2918 -1906.794067
2919 -1906.777222
2920 -1906.761475
2921 -1906.746582
2922 -1906.732544
2923 -1906.718018
2924 -1906.703003
2925 -1906.687744
2926 -1906.672241
2927 -1906.657715
2928 -1906.644409
2929 -1906.633301
2930 -1906.624512
2931 -1906.629028
2932 -1906.646851
2933 -1906.684204
2934 -1906.741211
2935 -1906.802246
2936 -1906.867432
2937 -1906.916748
2938 -1906.950317
2939 -1906.955566
2940 -1906.932495
2941 -1906.886597
2942 -1906.817993
2943 -1906.754272
2944 -1906.695435
2945 -1906.654053
2946 -1906.630005
2947 -1906.612671
2948 -1906.602051
2949 -1906.590942
2950 -1906.579102
2951 -1906.567139
2952 -1906.554810
2953 -1906.541138
2954 -1906.525879
2955 -1906.508057
2956 -1906.487671
2957 -1906.470459
2958 -1906.456299
2959 -1906.450439
2960 -1906.452759
2961 -1906.461304
2962 -1906.475830
2963 -1906.486328
2964 -1906.492554
2965 -1906.489502
2966 -1906.477295
2967 -1906.467285
2968 -1906.459595
2969 -1906.458130
2970 -1906.462891
2971 -1906.472412
2972 -1906.486450
2973 -1906.500488
2974 -1906.514404
2975 -1906.520630
2976 -1906.519043
2977 -1906.515991
2978 -1906.511475
2979 -1906.507935
2980 -1906.505371
2981 -1906.500366
2982 -1906.492676
2983 -1906.483276
2984 -1906.472168
2985 -1906.459717
2986 -1906.446045
2987 -1906.430908
2988 -1906.414551
2989 -1906.401611
2990 -1906.392090
2991 -1906.388062
2992 -1906.389526
2993 -1906.390015
2994 -1906.389648
2995 -1906.383423
2996 -1906.371338
2997 -1906.357788
2998 -1906.342651
2999 -1906.330933
3000 -1906.322510
3001 -1906.315063
3002 -1906.308350
3003 -1906.301514
3004 -1906.294434
3005 -1906.290405
3006 -1906.289185
3007 -1906.291016
3008 -1906.296021
3009 -1906.303955
3010 -1906.314697
3011 -1906.332520
3012 -1906.357422
3013 -1906.393677
3014 -1906.441528
3015 -1906.495850
3016 -1906.556641
3017 -1906.618164
3018 -1906.680420
3019 -1906.743530
3020 -1906.807495
3021 -1906.874146
3022 -1906.943481
3023 -1907.014648
3024 -1907.087646
3025 -1907.158203
3026 -1907.226318
3027 -1907.291748
3028 -1907.354492
3029 -1907.416382
3030 -1907.477661
3031 -1907.537842
3032 -1907.596924
3033 -1907.653320
3034 -1907.706909
3035 -1907.757568
3036 -1907.805054
3037 -1907.848633
3038 -1907.888184
3039 -1907.924438
3040 -1907.957275
3041 -1907.989380
3042 -1908.020752
3043 -1908.051880
3044 -1908.082886
3045 -1908.113892
3046 -1908.144775
3047 -1908.175781
3048 -1908.206787
3049 -1908.236694
3050 -1908.265625
3051 -1908.292480
3052 -1908.317505
3053 -1908.339478
3054 -1908.358398
3055 -1908.373291
3056 -1908.384155
3057 -1908.393555
3058 -1908.401611
3059 -1908.411011
3060 -1908.421387
3061 -1908.437622
3062 -1908.459595
3063 -1908.486572
3064 -1908.518433
3065 -1908.542725
3066 -1908.559326
3067 -1908.565063
3068 -1908.559814
3069 -1908.557129
3070 -1908.557007
3071 -1908.562378
3072 -1908.573486
3073 -1908.582031
3074 -1908.587891
3075 -1908.590332
3076 -1908.589111
3077 -1908.586792
3078 -1908.583008
3079 -1908.578491
3080 -1908.573242
3081 -1908.568237
3082 -1908.563721
3083 -1908.560791
3084 -1908.559570
3085 -1908.560791
3086 -1908.564331
3087 -1908.571411
3088 -1908.581909
3089 -1908.592651
3090 -1908.603760
3091 -1908.610229
3092 -1908.612183
3093 -1908.612671
3094 -1908.611694
3095 -1908.612671
3096 -1908.615601
3097 -1908.619629
3098 -1908.624756
3099 -1908.630127
3100 -1908.635498
3101 -1908.641113
3102 -1908.647095
3103 -1908.654053
3104 -1908.662109
3105 -1908.670776
3106 -1908.679932
3107 -1908.688599
3108 -1908.696655
3109 -1908.705566
3110 -1908.715332
3111 -1908.727417
3112 -1908.741699
3113 -1908.756104
3114 -1908.770630
3115 -1908.785278
3116 -1908.800293
3117 -1908.817627
3118 -1908.837402
3119 -1908.859009
3120 -1908.882568
3121 -1908.907959
3122 -1908.935181
3123 -1908.965698
3124 -1908.999512
3125 -1909.033325
3126 -1909.066895
3127 -1909.097534
3128 -1909.125244
3129 -1909.149658
3130 -1909.171021
3131 -1909.189575
3132 -1909.205566
3133 -1909.220825
3134 -1909.235596
3135 -1909.250732
3136 -1909.266235
3137 -1909.280762
3138 -1909.294067
3139 -1909.309326
3140 -1909.326538
3141 -1909.347656
3142 -1909.372559
3143 -1909.397217
3144 -1909.421509
3145 -1909.441650
3146 -1909.457520
3147 -1909.467773
3148 -1909.472290
3149 -1909.475342
3150 -1909.476929
3151 -1909.482422
3152 -1909.491821
3153 -1909.505005
3154 -1909.522095
3155 -1909.540039
3156 -1909.558960
3157 -1909.578613
3158 -1909.598999
3159 -1909.621338
3160 -1909.645752
3161 -1909.675659
3162 -1909.711182
3163 -1909.752319
3164 -1909.799316
3165 -1909.846802
3166 -1909.894897
3167 -1909.940918
3168 -1909.984863
3169 -1910.025269
3170 -1910.062012
3171 -1910.097656
3172 -1910.132446
3173 -1910.174438
3174 -1910.223755
3175 -1910.281250
3176 -1910.346924
3177 -1910.415649
3178 -1910.487427
3179 -1910.554688
3180 -1910.617432
3181 -1910.670532
3182 -1910.714233
3183 -1910.751709
3184 -1910.783325
3185 -1910.815186
3186 -1910.847656
3187 -1910.881592
3188 -1910.916870
3189 -1910.952637
3190 -1910.988892
3191 -1911.024170
3192 -1911.058472
3193 -1911.088867
3194 -1911.115234
3195 -1911.134277
3196 -1911.146118
3197 -1911.154053
3198 -1911.157837
3199 -1911.165527
3200 -1911.177002
3201 -1911.194092
3202 -1911.216675
3203 -1911.242188
3204 -1911.270752
3205 -1911.302124
3206 -1911.336304
3207 -1911.370483
3208 -1911.404419
3209 -1911.436279
3210 -1911.466187
3211 -1911.494751
3212 -1911.522217
3213 -1911.548584
3214 -1911.573975
3215 -1911.599487
3216 -1911.625366
3217 -1911.651611
3218 -1911.678223
3219 -1911.703979
3220 -1911.728882
3221 -1911.750610
3222 -1911.769043
3223 -1911.786499
3224 -1911.802979
3225 -1911.822998
3226 -1911.846558
3227 -1911.875122
3228 -1911.908813
3229 -1911.949219
3230 -1911.996582
3231 -1912.046753
3232 -1912.099854
3233 -1912.147095
3234 -1912.188354
3235 -1912.227051
3236 -1912.263306
3237 -1912.306885
3238 -1912.357788
3239 -1912.413452
3240 -1912.474121
3241 -1912.526611
3242 -1912.571045
3243 -1912.603394
3244 -1912.623657
3245 -1912.639526
3246 -1912.651001
3247 -1912.664185
3248 -1912.678955
3249 -1912.694580
3250 -1912.710938
3251 -1912.728271
3252 -1912.746582
3253 -1912.766846
3254 -1912.789307
3255 -1912.807983
3256 -1912.822998
3257 -1912.832153
3258 -1912.835571
3259 -1912.836670
3260 -1912.835327
3261 -1912.833252
3262 -1912.830444
3263 -1912.827881
3264 -1912.825684
3265 -1912.823608
3266 -1912.821777
3267 -1912.821655
3268 -1912.823120
3269 -1912.826172
3270 -1912.830933
3271 -1912.834229
3272 -1912.835938
3273 -1912.835083
3274 -1912.831665
3275 -1912.826172
3276 -1912.818848
3277 -1912.811157
3278 -1912.803223
3279 -1912.795410
3280 -1912.787598
3281 -1912.779419
3282 -1912.770996
3283 -1912.761353
3284 -1912.750732
3285 -1912.736694
3286 -1912.719238
3287 -1912.700073
3288 -1912.679199
3289 -1912.660522
3290 -1912.644043
3291 -1912.626953
3292 -1912.609375
3293 -1912.589722
3294 -1912.567871
3295 -1912.547119
3296 -1912.527466
3297 -1912.508545
3298 -1912.490356
3299 -1912.468994
3300 -1912.444458
3301 -1912.417480
3302 -1912.388062
3303 -1912.360229
3304 -1912.333984
3305 -1912.309814
3306 -1912.287964
3307 -1912.266602
3308 -1912.245728
3309 -1912.224976
3310 -1912.204102
3311 -1912.183105
3312 -1912.161987
3313 -1912.139282
3314 -1912.114990
3315 -1912.089600
3316 -1912.063110
3317 -1912.040039
3318 -1912.020386
3319 -1912.004761
3320 -1911.993042
3321 -1911.984497
3322 -1911.979126
3323 -1911.976318
3324 -1911.976074
3325 -1911.974731
3326 -1911.972168
3327 -1911.965820
3328 -1911.955688
3329 -1911.943237
3330 -1911.928345
3331 -1911.914185
3332 -1911.900757
3333 -1911.888550
3334 -1911.877441
3335 -1911.865845
3336 -1911.853760
3337 -1911.841797
3338 -1911.829956
3339 -1911.818848
3340 -1911.808228
3341 -1911.796631
3342 -1911.784302
3343 -1911.770874
3344 -1911.756592
3345 -1911.744507
3346 -1911.734497
3347 -1911.733521
3348 -1911.741699
3349 -1911.767822
3350 -1911.811768
3351 -1911.868896
3352 -1911.938965
3353 -1912.004761
3354 -1912.066284
3355 -1912.109375
3356 -1912.134033
3357 -1912.134644
3358 -1912.111206
3359 -1912.074219
3360 -1912.023804
3361 -1911.982300
3362 -1911.949829
3363 -1911.935547
3364 -1911.939453
3365 -1911.947144
3366 -1911.958496
3367 -1911.963989
3368 -1911.963501
3369 -1911.959961
3370 -1911.953247
3371 -1911.943237
3372 -1911.929932
3373 -1911.911743
3374 -1911.888794
3375 -1911.864380
3376 -1911.838623
3377 -1911.813477
3378 -1911.788818
3379 -1911.763916
3380 -1911.738770
3381 -1911.715210
3382 -1911.693359
3383 -1911.674805
3384 -1911.659668
3385 -1911.649170
3386 -1911.643188
3387 -1911.638916
3388 -1911.636353
3389 -1911.629028
3390 -1911.616821
3391 -1911.599243
3392 -1911.576294
3393 -1911.554077
3394 -1911.532837
3395 -1911.512817
3396 -1911.494263
3397 -1911.471558
3398 -1911.445068
3399 -1911.414673
3400 -1911.380493
3401 -1911.347412
3402 -1911.315430
3403 -1911.285889
3404 -1911.258789
3405 -1911.232300
3406 -1911.206665
3407 -1911.181519
3408 -1911.157104
3409 -1911.134155
3410 -1911.112915
3411 -1911.093872
3412 -1911.077393
3413 -1911.062012
3414 -1911.048096
3415 -1911.034424
3416 -1911.021240
3417 -1911.007690
3418 -1910.994019
3419 -1910.979492
3420 -1910.964111
3421 -1910.949097
3422 -1910.934570
3423 -1910.919678
3424 -1910.904419
3425 -1910.886597
3426 -1910.866211
3427 -1910.841675
3428 -1910.813110
3429 -1910.783325
3430 -1910.752441
3431 -1910.723511
3432 -1910.696411
3433 -1910.670776
3434 -1910.646729
3435 -1910.625732
3436 -1910.607910
3437 -1910.590088
3438 -1910.572021
3439 -1910.551392
3440 -1910.528076
3441 -1910.506470
3442 -1910.486572
3443 -1910.468872
3444 -1910.453247
3445 -1910.437378
3446 -1910.421387
3447 -1910.405151
3448 -1910.389038
3449 -1910.374512
3450 -1910.361572
3451 -1910.348389
3452 -1910.334717
3453 -1910.321289
3454 -1910.307983
3455 -1910.297729
3456 -1910.290649
3457 -1910.283691
3458 -1910.276733
3459 -1910.267700
3460 -1910.256348
3461 -1910.244019
3462 -1910.230469
3463 -1910.220825
3464 -1910.214966
3465 -1910.212891
3466 -1910.214233
3467 -1910.214111
3468 -1910.212402
3469 -1910.210083
3470 -1910.207153
3471 -1910.207153
3472 -1910.210083
3473 -1910.219849
3474 -1910.236328
3475 -1910.255493
3476 -1910.277344
3477 -1910.292969
3478 -1910.302490
3479 -1910.305908
3480 -1910.303223
3481 -1910.302368
3482 -1910.303223
3483 -1910.309204
3484 -1910.320312
3485 -1910.333130
3486 -1910.347900
3487 -1910.361694
3488 -1910.374634
3489 -1910.387451
3490 -1910.400146
3491 -1910.413818
3492 -1910.428711
3493 -1910.440552
3494 -1910.449463
3495 -1910.455933
3496 -1910.459839
3497 -1910.464233
3498 -1910.468994
3499 -1910.476562
3500 -1910.486694
3501 -1910.492432
3502 -1910.493774
3503 -1910.485840
3504 -1910.468872
3505 -1910.451660
3506 -1910.434204
3507 -1910.417114
3508 -1910.400146
3509 -1910.380005
3510 -1910.356567
3511 -1910.332031
3512 -1910.306274
3513 -1910.280762
3514 -1910.255493
3515 -1910.230103
3516 -1910.204224
3517 -1910.177612
3518 -1910.150269
3519 -1910.123413
3520 -1910.096924
3521 -1910.070923
3522 -1910.045166
3523 -1910.019043
3524 -1909.992188
3525 -1909.965820
3526 -1909.939819
3527 -1909.914062
3528 -1909.888306
3529 -1909.861328
3530 -1909.833252
3531 -1909.803833
3532 -1909.773071
3533 -1909.741943
3534 -1909.710205
3535 -1909.680176
3536 -1909.652100
3537 -1909.626709
3538 -1909.603882
3539 -1909.581665
3540 -1909.560181
3541 -1909.538940
3542 -1909.517822
3543 -1909.498413
3544 -1909.480835
3545 -1909.463867
3546 -1909.447754
3547 -1909.437378
3548 -1909.432739
3549 -1909.441528
3550 -1909.464111
3551 -1909.506470
3552 -1909.568970
3553 -1909.651001
3554 -1909.752563
3555 -1909.861084
3556 -1909.976685
3557 -1910.077759
3558 -1910.164429
3559 -1910.226074
3560 -1910.262817
3561 -1910.282959
3562 -1910.286499
3563 -1910.279541
3564 -1910.262085
3565 -1910.233154
3566 -1910.192993
3567 -1910.147217
3568 -1910.095825
3569 -1910.053223
3570 -1910.019043
3571 -1910.003174
3572 -1910.005615
3573 -1910.022949
3574 -1910.055298
3575 -1910.091431
3576 -1910.131226
3577 -1910.165894
3578 -1910.195312
3579 -1910.219849
3580 -1910.239502
3581 -1910.256470
3582 -1910.270874
3583 -1910.287476
3584 -1910.306274
3585 -1910.329468
3586 -1910.356934
3587 -1910.383057
3588 -1910.407593
3589 -1910.427734
3590 -1910.443604
3591 -1910.457275
3592 -1910.468872
3593 -1910.479370
3594 -1910.488647
3595 -1910.495483
3596 -1910.500000
3597 -1910.501831
3598 -1910.501099
3599 -1910.501221
3600 -1910.501953
3601 -1910.504272
3602 -1910.508179
3603 -1910.514160
3604 -1910.521973
3605 -1910.533325
3606 -1910.548096
3607 -1910.564453
3608 -1910.582153
3609 -1910.600464
3610 -1910.619385
3611 -1910.638794
3612 -1910.658813
3613 -1910.675537
3614 -1910.689209
3615 -1910.700562
3616 -1910.709595
3617 -1910.720093
3618 -1910.732056
3619 -1910.741455
3620 -1910.748535
3621 -1910.751953
3622 -1910.751831
3623 -1910.748535
3624 -1910.741943
3625 -1910.734863
3626 -1910.727539
3627 -1910.721802
3628 -1910.717651
3629 -1910.715210
3630 -1910.714600
3631 -1910.714722
3632 -1910.715454
3633 -1910.714722
3634 -1910.712280
3635 -1910.709839
3636 -1910.707275
3637 -1910.705688
3638 -1910.704956
3639 -1910.705566
3640 -1910.707520
3641 -1910.710083
3642 -1910.713135
3643 -1910.715576
3644 -1910.717407
3645 -1910.718872
3646 -1910.719849
3647 -1910.721924
3648 -1910.724976
3649 -1910.729736
3650 -1910.736084
3651 -1910.742065
3652 -1910.747559
3653 -1910.749023
3654 -1910.746338
3655 -1910.740723
3656 -1910.732056
3657 -1910.723511
3658 -1910.715332
3659 -1910.709229
3660 -1910.705444
3661 -1910.705078
3662 -1910.707886
3663 -1910.713989
3664 -1910.723511
3665 -1910.733887
3666 -1910.745239
3667 -1910.757446
3668 -1910.770508
3669 -1910.783447
3670 -1910.796387
3671 -1910.804565
3672 -1910.808228
3673 -1910.805054
3674 -1910.795166
3675 -1910.781128
3676 -1910.762817
3677 -1910.746216
3678 -1910.731445
3679 -1910.722656
3680 -1910.719849
3681 -1910.724487
3682 -1910.736450
3683 -1910.754883
3684 -1910.779907
3685 -1910.804688
3686 -1910.829346
3687 -1910.848022
3688 -1910.860840
3689 -1910.868042
3690 -1910.869629
3691 -1910.867310
3692 -1910.861084
3693 -1910.851318
3694 -1910.838135
3695 -1910.822632
3696 -1910.804810
3697 -1910.788208
3698 -1910.772583
3699 -1910.760864
3700 -1910.752930
3701 -1910.750977
3702 -1910.755005
3703 -1910.769531
3704 -1910.794800
3705 -1910.829590
3706 -1910.874146
3707 -1910.923828
3708 -1910.978638
3709 -1911.041016
3710 -1911.110718
3711 -1911.194336
3712 -1911.291748
3713 -1911.402344
3714 -1911.526245
3715 -1911.654907
3716 -1911.788574
3717 -1911.919434
3718 -1912.047485
3719 -1912.174927
3720 -1912.301880
3721 -1912.425293
3722 -1912.545288
3723 -1912.655518
3724 -1912.755981
3725 -1912.842773
3726 -1912.915894
3727 -1912.979004
3728 -1913.032227
3729 -1913.073730
3730 -1913.103516
3731 -1913.119263
3732 -1913.120972
3733 -1913.115234
3734 -1913.102173
3735 -1913.098022
3736 -1913.102539
3737 -1913.126465
3738 -1913.169800
3739 -1913.227173
3740 -1913.298828
3741 -1913.374634
3742 -1913.454468
3743 -1913.530640
3744 -1913.603149
3745 -1913.668091
3746 -1913.725586
3747 -1913.777222
3748 -1913.822754
3749 -1913.867798
3750 -1913.912109
3751 -1913.958252
3752 -1914.006226
3753 -1914.056519
3754 -1914.109131
3755 -1914.164917
3756 -1914.223999
3757 -1914.284424
3758 -1914.346436
3759 -1914.408691
3760 -1914.470947
3761 -1914.532471
3762 -1914.593384
3763 -1914.654663
3764 -1914.716187
3765 -1914.780884
3766 -1914.848511
3767 -1914.919678
3768 -1914.994263
3769 -1915.072998
3770 -1915.156006
3771 -1915.244995
3772 -1915.340210
3773 -1915.437866
3774 -1915.537842
3775 -1915.634155
3776 -1915.726685
3777 -1915.814941
3778 -1915.898804
3779 -1915.981323
3780 -1916.062500
3781 -1916.139282
3782 -1916.211548
3783 -1916.276123
3784 -1916.332886
3785 -1916.386719
3786 -1916.437622
3787 -1916.491577
3788 -1916.548340
3789 -1916.604980
3790 -1916.661377
3791 -1916.715576
3792 -1916.767700
3793 -1916.820923
3794 -1916.875000
3795 -1916.926514
3796 -1916.975220
3797 -1917.019775
3798 -1917.060059
3799 -1917.096191
3800 -1917.128174
3801 -1917.160278
3802 -1917.192505
3803 -1917.227905
3804 -1917.266479
3805 -1917.296997
3806 -1917.319336
3807 -1917.326416
3808 -1917.318359
3809 -1917.307007
3810 -1917.292725
3811 -1917.283813
3812 -1917.280640
3813 -1917.279785
3814 -1917.281494
3815 -1917.281128
3816 -1917.278442
3817 -1917.272949
3818 -1917.264648
3819 -1917.254272
3820 -1917.241943
3821 -1917.226196
3822 -1917.206909
3823 -1917.183228
3824 -1917.154907
3825 -1917.125244
3826 -1917.094116
3827 -1917.066772
3828 -1917.043213
3829 -1917.020508
3830 -1916.998901
3831 -1916.972046
3832 -1916.939941
3833 -1916.905640
3834 -1916.869019
3835 -1916.834229
3836 -1916.801147
3837 -1916.767700
3838 -1916.733887
3839 -1916.701416
3840 -1916.670288
3841 -1916.640381
3842 -1916.611572
3843 -1916.583496
3844 -1916.556274
3845 -1916.531006
3846 -1916.507568
3847 -1916.483521
3848 -1916.458984
3849 -1916.432251
3850 -1916.403442
3851 -1916.374268
3852 -1916.344727
3853 -1916.317505
3854 -1916.292480
3855 -1916.270630
3856 -1916.252075
3857 -1916.235107
3858 -1916.219727
3859 -1916.203857
3860 -1916.187500
3861 -1916.171997
3862 -1916.157104
3863 -1916.144775
3864 -1916.134766
3865 -1916.123413
3866 -1916.110718
3867 -1916.096313
3868 -1916.080078
3869 -1916.065063
3870 -1916.051147
3871 -1916.038696
3872 -1916.027588
3873 -1916.015991
3874 -1916.003784
3875 -1915.988159
3876 -1915.968994
3877 -1915.947021
3878 -1915.922241
3879 -1915.896973
3880 -1915.871582
3881 -1915.844849
3882 -1915.816895
3883 -1915.788818
3884 -1915.760620
3885 -1915.733521
3886 -1915.707397
3887 -1915.681885
3888 -1915.656738
3889 -1915.633423
3890 -1915.611816
3891 -1915.594238
3892 -1915.580566
3893 -1915.573608
3894 -1915.573120
3895 -1915.580322
3896 -1915.595093
3897 -1915.622681
3898 -1915.662964
3899 -1915.722290
3900 -1915.800659
3901 -1915.892700
3902 -1915.998413
3903 -1916.108521
3904 -1916.222778
3905 -1916.332153
3906 -1916.436401
3907 -1916.530396
3908 -1916.614136
3909 -1916.684692
3910 -1916.742065
3911 -1916.783569
3912 -1916.809082
3913 -1916.820679
3914 -1916.818115
3915 -1916.813477
3916 -1916.806641
3917 -1916.817139
3918 -1916.844727
3919 -1916.895264


==> figures/tikz/results/crossSections/data/all2demGtLineGrad.dat <==
0 -0.016357
1 -0.006897
2 0.000977
3 -0.002136
4 -0.007446
5 -0.015076
6 -0.020264
7 -0.023010
8 -0.024597
9 -0.024902
10 -0.023560
11 -0.020752
12 -0.017639
13 -0.014099
14 -0.012451
15 -0.012573
16 -0.015259
17 -0.020630
18 -0.025452
19 -0.029663
20 -0.029358
21 -0.024475
22 -0.017151
23 -0.007385
24 0.000916
25 0.007568
26 0.011292
27 0.012085
28 0.011414
29 0.009338
30 0.007812
31 0.006958
32 0.006653
33 0.006897
34 0.005371
35 0.002014
36 -0.004517
37 -0.014282
38 -0.025513
39 -0.038330
40 -0.050049
41 -0.060547
42 -0.068115
43 -0.072693
44 -0.072632
45 -0.067993
46 -0.059998
47 -0.048706
48 -0.035400
49 -0.020142
50 -0.004395
51 0.011902
52 0.028320
53 0.044922
54 0.059448
55 0.072021
56 0.081238
57 0.086914
58 0.087341
59 0.082458
60 0.074158
61 0.062622
62 0.050720
63 0.038452
64 0.028137
65 0.019775
66 0.017517
67 0.021179
68 0.026794
69 0.034546
70 0.039368
71 0.041199
72 0.041443
73 0.040161
74 0.039246
75 0.038635
76 0.037842
77 0.036865
78 0.035706
79 0.034241
80 0.033508
81 0.033569
82 0.033508
83 0.033386
84 0.032898
85 0.032104
86 0.031982
87 0.032532
88 0.032227
89 0.031128
90 0.030518
91 0.030212
92 0.030945
93 0.032715
94 0.031372
95 0.026917
96 0.021423
97 0.014832
98 0.012329
99 0.014099
100 0.018372
101 0.025085
102 0.029541
103 0.031799
104 0.032043
105 0.030212
106 0.027893
107 0.025085
108 0.022034
109 0.018738
110 0.014343
111 0.008728
112 0.005249
113 0.003845
114 0.005737
115 0.011108
116 0.015564
117 0.018982
118 0.020081
119 0.018982
120 0.018494
121 0.018677
122 0.019470
123 0.020935
124 0.021667
125 0.021484
126 0.019714
127 0.016479
128 0.012268
129 0.007019
130 0.001770
131 -0.003479
132 -0.007202
133 -0.009338
134 -0.011230
135 -0.012817
136 -0.019104
137 -0.030273
138 -0.041321
139 -0.052307
140 -0.056580
141 -0.054138
142 -0.047241
143 -0.035889
144 -0.020264
145 -0.000305
146 0.015442
147 0.027039
148 0.028015
149 0.018311
150 0.007324
151 -0.004883
152 -0.012878
153 -0.016663
154 -0.017151
155 -0.014282
156 -0.010925
157 -0.007080
158 -0.006348
159 -0.008667
160 -0.010620
161 -0.012390
162 -0.011536
163 -0.008118
164 -0.006958
165 -0.007935
166 -0.009827
167 -0.012573
168 -0.014648
169 -0.016113
170 -0.017883
171 -0.019897
172 -0.020996
173 -0.021179
174 -0.020691
175 -0.019531
176 -0.019897
177 -0.021912
178 -0.025269
179 -0.029968
180 -0.034851
181 -0.039856
182 -0.042725
183 -0.043579
184 -0.042786
185 -0.040161
186 -0.037659
187 -0.035278
188 -0.032593
189 -0.029602
190 -0.027832
191 -0.027405
192 -0.028259
193 -0.030273
194 -0.031677
195 -0.032532
196 -0.028320
197 -0.019043
198 -0.007690
199 0.005798
200 0.013367
201 0.014954
202 0.013489
203 0.008972
204 0.006653
205 0.006470
206 0.007385
207 0.009338
208 0.009644
209 0.008423
210 0.006958
211 0.005249
212 0.005432
213 0.007568
214 0.010193
215 0.013306
216 0.015137
217 0.015747
218 0.014954
219 0.012756
220 0.010254
221 0.007324
222 0.005554
223 0.004883
224 0.005554
225 0.007690
226 0.009399
227 0.010681
228 0.011047
229 0.010376
230 0.009766
231 0.009155
232 0.009705
233 0.011536
234 0.013855
235 0.016846
236 0.018372
237 0.018250
238 0.016479
239 0.013184
240 0.009766
241 0.006042
242 0.003235
243 0.001465
244 0.001099
245 0.002136
246 0.002991
247 0.003601
248 0.003418
249 0.002319
250 0.000916
251 -0.000732
252 -0.002563
253 -0.004456
254 -0.004761
255 -0.003540
256 -0.001099
257 0.002686
258 0.003113
259 0.000122
260 -0.007324
261 -0.019226
262 -0.028992
263 -0.036621
264 -0.038513
265 -0.034790
266 -0.025696
267 -0.011230
268 0.009644
269 0.036926
270 0.061707
271 0.083984
272 0.091919
273 0.085632
274 0.071411
275 0.049316
276 0.031311
277 0.017151
278 0.008301
279 0.004883
280 0.004517
281 0.007141
282 0.010437
283 0.014587
284 0.017944
285 0.020447
286 0.021667
287 0.021667
288 0.020874
289 0.019226
290 0.017883
291 0.016785
292 0.015259
293 0.013367
294 0.011169
295 0.008667
296 0.005737
297 0.002258
298 -0.001221
299 -0.004761
300 -0.007935
301 -0.010620
302 -0.016296
303 -0.024841
304 -0.039795
305 -0.061279
306 -0.076416
307 -0.085205
308 -0.075134
309 -0.046204
310 -0.017578
311 0.010681
312 0.021973
313 0.016479
314 0.004211
315 -0.014893
316 -0.029297
317 -0.039124
318 -0.042847
319 -0.040405
320 -0.034546
321 -0.025208
322 -0.020813
323 -0.021301
324 -0.022095
325 -0.023193
326 -0.017761
327 -0.005981
328 0.001038
329 0.003418
330 0.002075
331 -0.003052
332 -0.005066
333 -0.004089
334 -0.002136
335 0.000916
336 0.004883
337 0.009705
338 0.013550
339 0.016479
340 0.017639
341 0.016968
342 0.016602
343 0.016724
344 0.018738
345 0.022644
346 0.027100
347 0.031860
348 0.035767
349 0.038818
350 0.041809
351 0.044800
352 0.047241
353 0.049133
354 0.049805
355 0.049316
356 0.047791
357 0.045288
358 0.043823
359 0.043457
360 0.044373
361 0.046570
362 0.048462
363 0.049927
364 0.050171
365 0.049194
366 0.047119
367 0.043945
368 0.040588
369 0.037109
370 0.031311
371 0.023254
372 0.011353
373 -0.004578
374 -0.015625
375 -0.021667
376 -0.018921
377 -0.007324
378 0.008240
379 0.027710
380 0.043030
381 0.054138
382 0.055847
383 0.048157
384 0.038391
385 0.026428
386 0.018066
387 0.013367
388 0.012085
389 0.014282
390 0.019165
391 0.026794
392 0.032776
393 0.037109
394 0.039185
395 0.038879
396 0.038147
397 0.036987
398 0.035461
399 0.033630
400 0.032104
401 0.030823
402 0.030212
403 0.030212
404 0.030396
405 0.030701
406 0.030334
407 0.029419
408 0.028137
409 0.026489
410 0.024231
411 0.021362
412 0.018066
413 0.014343
414 0.010925
415 0.007874
416 0.005127
417 0.002563
418 0.000061
419 -0.002197
420 -0.001953
421 0.000732
422 0.005737
423 0.013000
424 0.017822
425 0.020203
426 0.022461
427 0.024719
428 0.027588
429 0.031067
430 0.033630
431 0.035278
432 0.035645
433 0.034729
434 0.032532
435 0.029053
436 0.026062
437 0.023499
438 0.023376
439 0.025696
440 0.027161
441 0.027832
442 0.026855
443 0.024231
444 0.025024
445 0.029175
446 0.030640
447 0.029358
448 0.022827
449 0.011169
450 0.001038
451 -0.007507
452 -0.009705
453 -0.005798
454 0.001709
455 0.012756
456 0.019470
457 0.021973
458 0.016296
459 0.002502
460 -0.017517
461 -0.043762
462 -0.068176
463 -0.090759
464 -0.104431
465 -0.109192
466 -0.104065
467 -0.089111
468 -0.067078
469 -0.037964
470 -0.005737
471 0.029663
472 0.057251
473 0.077026
474 0.082642
475 0.074158
476 0.057373
477 0.032349
478 0.010559
479 -0.008179
480 -0.018555
481 -0.020630
482 -0.018677
483 -0.012634
484 -0.008179
485 -0.005310
486 -0.006348
487 -0.011169
488 -0.015564
489 -0.019592
490 -0.021790
491 -0.022217
492 -0.022583
493 -0.022705
494 -0.023804
495 -0.025879
496 -0.029541
497 -0.034912
498 -0.038269
499 -0.039673
500 -0.038879
501 -0.035889
502 -0.033508
503 -0.031677
504 -0.029236
505 -0.026184
506 -0.021606
507 -0.015625
508 -0.008606
509 -0.000427
510 0.007263
511 0.014587
512 0.019531
513 0.022095
514 0.024353
515 0.026306
516 0.028198
517 0.029907
518 0.030151
519 0.028931
520 0.027466
521 0.025818
522 0.024353
523 0.023071
524 0.022461
525 0.022400
526 0.023621
527 0.026184
528 0.029358
529 0.033081
530 0.035522
531 0.036621
532 0.035522
533 0.032471
534 0.030579
535 0.029785
536 0.030701
537 0.033203
538 0.036377
539 0.040161
540 0.042236
541 0.042664
542 0.041626
543 0.039124
544 0.036865
545 0.034973
546 0.033630
547 0.032898
548 0.031128
549 0.028198
550 0.024902
551 0.021179
552 0.019775
553 0.020630
554 0.022766
555 0.026184
556 0.028809
557 0.030701
558 0.030945
559 0.029602
560 0.028076
561 0.026428
562 0.025879
563 0.026245
564 0.027039
565 0.028320
566 0.028931
567 0.028931
568 0.028809
569 0.028564
570 0.028381
571 0.028198
572 0.028687
573 0.029785
574 0.030701
575 0.031555
576 0.032959
577 0.034912
578 0.036499
579 0.037842
580 0.038452
581 0.038330
582 0.038147
583 0.037781
584 0.036499
585 0.034363
586 0.030884
587 0.026123
588 0.023315
589 0.022400
590 0.026001
591 0.034119
592 0.042053
593 0.049805
594 0.054138
595 0.054932
596 0.054443
597 0.052795
598 0.051208
599 0.049622
600 0.049072
601 0.049500
602 0.049744
603 0.049805
604 0.049927
605 0.050171
606 0.052063
607 0.055542
608 0.058044
609 0.059753
610 0.059998
611 0.058716
612 0.057434
613 0.056030
614 0.054688
615 0.053467
616 0.050537
617 0.045898
618 0.040344
619 0.033936
620 0.030212
621 0.029236
622 0.028625
623 0.028259
624 0.026123
625 0.022339
626 0.017517
627 0.011658
628 0.006287
629 0.001282
630 -0.001160
631 -0.001099
632 0.000183
633 0.002869
634 0.004333
635 0.004578
636 0.007019
637 0.011597
638 0.024963
639 0.047058
640 0.063110
641 0.073059
642 0.072021
643 0.059937
644 0.052307
645 0.049194
646 0.045471
647 0.041138
648 0.036682
649 0.032227
650 0.030823
651 0.032349
652 0.032532
653 0.031311
654 0.029053
655 0.025940
656 0.023132
657 0.020691
658 0.018433
659 0.016235
660 0.015381
661 0.015930
662 0.017029
663 0.018616
664 0.020325
665 0.022217
666 0.025024
667 0.028625
668 0.032227
669 0.035889
670 0.037720
671 0.037720
672 0.035095
673 0.029785
674 0.024475
675 0.019226
676 0.016968
677 0.017700
678 0.019287
679 0.021729
680 0.022827
681 0.022583
682 0.022095
683 0.021362
684 0.020935
685 0.020874
686 0.020813
687 0.020813
688 0.020935
689 0.021118
690 0.021362
691 0.021606
692 0.022278
693 0.023438
694 0.024597
695 0.025818
696 0.026489
697 0.026550
698 0.025208
699 0.022400
700 0.019226
701 0.015686
702 0.012695
703 0.010315
704 0.007629
705 0.004639
706 0.000610
707 -0.004639
708 -0.011536
709 -0.020020
710 -0.029358
711 -0.039490
712 -0.047363
713 -0.052856
714 -0.054321
715 -0.051880
716 -0.046875
717 -0.039246
718 -0.027893
719 -0.012817
720 0.004944
721 0.025330
722 0.039673
723 0.048035
724 0.047302
725 0.037598
726 0.025879
727 0.012024
728 0.001465
729 -0.005920
730 -0.010803
731 -0.013184
732 -0.012939
733 -0.010071
734 -0.007019
735 -0.003662
736 0.001221
737 0.007507
738 0.014526
739 0.022339
740 0.027893
741 0.031311
742 0.031372
743 0.027954
744 0.018677
745 0.003662
746 -0.014832
747 -0.036865
748 -0.062256
749 -0.091003
750 -0.121521
751 -0.153748
752 -0.181335
753 -0.204224
754 -0.221924
755 -0.234558
756 -0.239380
757 -0.236511
758 -0.230286
759 -0.220581
760 -0.212830
761 -0.206970
762 -0.206665
763 -0.212097
764 -0.219482
765 -0.228760
766 -0.237610
767 -0.246033
768 -0.251831
769 -0.255005
770 -0.255859
771 -0.254272
772 -0.252686
773 -0.251038
774 -0.249634
775 -0.248535
776 -0.240356
777 -0.225281
778 -0.200256
779 -0.165161
780 -0.133850
781 -0.106384
782 -0.084717
783 -0.068848
784 -0.056458
785 -0.047485
786 -0.037354
787 -0.026001
788 -0.012207
789 0.003845
790 0.021790
791 0.041626
792 0.062317
793 0.083984
794 0.097168
795 0.101807
796 0.102173
797 0.098328
798 0.104370
799 0.120239
800 0.140015
801 0.163818
802 0.185730
803 0.205688
804 0.226990
805 0.249695
806 0.266602
807 0.277649
808 0.277588
809 0.266479
810 0.248901
811 0.224792
812 0.199524
813 0.173157
814 0.152527
815 0.137573
816 0.122192
817 0.106323
818 0.082764
819 0.051453
820 0.020874
821 -0.008972
822 -0.032898
823 -0.050903
824 -0.064209
825 -0.072754
826 -0.078003
827 -0.079834
828 -0.079651
829 -0.077576
830 -0.073792
831 -0.068237
832 -0.064087
833 -0.061462
834 -0.064636
835 -0.073486
836 -0.078308
837 -0.079224
838 -0.068665
839 -0.046631
840 -0.030151
841 -0.019165
842 -0.017578
843 -0.025208
844 -0.031372
845 -0.036133
846 -0.036255
847 -0.031921
848 -0.027161
849 -0.021912
850 -0.018860
851 -0.018066
852 -0.016907
853 -0.015442
854 -0.013245
855 -0.010315
856 -0.008667
857 -0.008240
858 -0.008606
859 -0.009644
860 -0.009033
861 -0.006714
862 -0.003845
863 -0.000549
864 0.001282
865 0.001587
866 0.002502
867 0.004150
868 0.006897
869 0.010681
870 0.013123
871 0.014282
872 0.014221
873 0.012939
874 0.010315
875 0.006287
876 0.002625
877 -0.000671
878 -0.004272
879 -0.008301
880 -0.012634
881 -0.017212
882 -0.017639
883 -0.013855
884 -0.007690
885 0.000793
886 0.008301
887 0.014954
888 0.018799
889 0.019775
890 0.018982
891 0.016357
892 0.014587
893 0.013794
894 0.013855
895 0.014771
896 0.015930
897 0.017273
898 0.017639
899 0.017090
900 0.013672
901 0.007385
902 0.001160
903 -0.005127
904 -0.008118
905 -0.007690
906 -0.003662
907 0.003906
908 0.010803
909 0.017029
910 0.019470
911 0.018188
912 0.014771
913 0.009338
914 0.004272
915 -0.000427
916 -0.002930
917 -0.003296
918 -0.001953
919 0.000977
920 0.004089
921 0.007263
922 0.008911
923 0.009155
924 0.008667
925 0.007507
926 0.007935
927 0.009888
928 0.011963
929 0.014221
930 0.015564
931 0.015991
932 0.016296
933 0.016357
934 0.016357
935 0.016235
936 0.016846
937 0.018188
938 0.018860
939 0.019043
940 0.016541
941 0.011353
942 0.003845
943 -0.006104
944 -0.013733
945 -0.018982
946 -0.018372
947 -0.011963
948 -0.000427
949 0.016296
950 0.030945
951 0.043518
952 0.051208
953 0.054077
954 0.052673
955 0.047058
956 0.040833
957 0.033813
958 0.029175
959 0.026917
960 0.026367
961 0.027588
962 0.028870
963 0.030273
964 0.032166
965 0.034424
966 0.036438
967 0.038208
968 0.038879
969 0.038452
970 0.038025
971 0.037598
972 0.037476
973 0.037659
974 0.038025
975 0.038696
976 0.038818
977 0.038391
978 0.037354
979 0.035522
980 0.033936
981 0.032593
982 0.031799
983 0.031616
984 0.032471
985 0.034363
986 0.036743
987 0.039734
988 0.042603
989 0.045227
990 0.047913
991 0.050720
992 0.053162
993 0.055115
994 0.056274
995 0.056763
996 0.054016
997 0.048096
998 0.039490
999 0.028137
1000 0.018860
1001 0.011719
1002 0.008606
1003 0.009399
1004 0.011963
1005 0.016296
1006 0.021851
1007 0.028687
1008 0.036316
1009 0.044739
1010 0.049561
1011 0.050903
1012 0.048462
1013 0.041992
1014 0.034485
1015 0.026184
1016 0.016541
1017 0.005493
1018 -0.006592
1019 -0.019653
1020 -0.032227
1021 -0.044373
1022 -0.052856
1023 -0.057800
1024 -0.057251
1025 -0.051208
1026 -0.039978
1027 -0.023438
1028 -0.004150
1029 0.017761
1030 0.034729
1031 0.046753
1032 0.052063
1033 0.050720
1034 0.045471
1035 0.036194
1036 0.025757
1037 0.014343
1038 0.005737
1039 -0.000061
1040 -0.002808
1041 -0.002441
1042 -0.000916
1043 0.001648
1044 0.004517
1045 0.007629
1046 0.010864
1047 0.014221
1048 0.017029
1049 0.019409
1050 0.021423
1051 0.023071
1052 0.023621
1053 0.022949
1054 0.019897
1055 0.014587
1056 0.005981
1057 -0.005981
1058 -0.017395
1059 -0.028381
1060 -0.033813
1061 -0.033508
1062 -0.026794
1063 -0.013733
1064 0.001038
1065 0.017517
1066 0.028809
1067 0.034912
1068 0.034912
1069 0.028992
1070 0.022583
1071 0.015564
1072 0.012085
1073 0.012024
1074 0.012878
1075 0.014771
1076 0.015198
1077 0.014160
1078 0.012268
1079 0.009460
1080 0.007507
1081 0.006470
1082 0.005676
1083 0.005066
1084 0.003906
1085 0.002197
1086 0.000793
1087 -0.000244
1088 -0.001709
1089 -0.003662
1090 -0.004883
1091 -0.005371
1092 -0.003967
1093 -0.000671
1094 0.001526
1095 0.002686
1096 0.001831
1097 -0.001160
1098 -0.003601
1099 -0.005493
1100 -0.007080
1101 -0.008240
1102 -0.008789
1103 -0.008728
1104 -0.007568
1105 -0.005310
1106 -0.003235
1107 -0.001282
1108 0.000610
1109 0.002319
1110 0.005493
1111 0.010193
1112 0.015991
1113 0.022766
1114 0.027527
1115 0.030212
1116 0.030151
1117 0.027283
1118 0.026367
1119 0.027466
1120 0.031372
1121 0.038147
1122 0.042480
1123 0.044556
1124 0.044128
1125 0.041138
1126 0.038025
1127 0.034851
1128 0.032593
1129 0.031067
1130 0.030884
1131 0.032166
1132 0.034119
1133 0.036865
1134 0.038574
1135 0.039185
1136 0.037537
1137 0.033447
1138 0.029175
1139 0.024719
1140 0.021667
1141 0.020020
1142 0.018494
1143 0.017212
1144 0.016663
1145 0.016785
1146 0.019775
1147 0.025574
1148 0.033447
1149 0.043457
1150 0.050903
1151 0.055664
1152 0.056091
1153 0.052185
1154 0.046997
1155 0.040649
1156 0.034973
1157 0.030029
1158 0.027893
1159 0.028625
1160 0.029358
1161 0.030151
1162 0.028137
1163 0.023132
1164 0.018311
1165 0.013733
1166 0.009460
1167 0.005493
1168 0.002319
1169 -0.000122
1170 -0.001831
1171 -0.002686
1172 -0.004150
1173 -0.006470
1174 -0.009155
1175 -0.012207
1176 -0.014404
1177 -0.015686
1178 -0.016663
1179 -0.017334
1180 -0.020508
1181 -0.026062
1182 -0.034485
1183 -0.045898
1184 -0.058716
1185 -0.072754
1186 -0.083679
1187 -0.091614
1188 -0.091858
1189 -0.084290
1190 -0.071777
1191 -0.054443
1192 -0.040405
1193 -0.029785
1194 -0.026855
1195 -0.031616
1196 -0.038940
1197 -0.048828
1198 -0.056396
1199 -0.061462
1200 -0.060669
1201 -0.054138
1202 -0.043457
1203 -0.028564
1204 -0.015503
1205 -0.004211
1206 0.003357
1207 0.007141
1208 0.009644
1209 0.010742
1210 0.012390
1211 0.014709
1212 0.016907
1213 0.019043
1214 0.020691
1215 0.021912
1216 0.022522
1217 0.022522
1218 0.022400
1219 0.021973
1220 0.020874
1221 0.019287
1222 0.016541
1223 0.012573
1224 0.010071
1225 0.008972
1226 0.009705
1227 0.012268
1228 0.013794
1229 0.014282
1230 0.014099
1231 0.013184
1232 0.012390
1233 0.011719
1234 0.011108
1235 0.010681
1236 0.012207
1237 0.015625
1238 0.019287
1239 0.023132
1240 0.025146
1241 0.025391
1242 0.025330
1243 0.025024
1244 0.023865
1245 0.021729
1246 0.019592
1247 0.017456
1248 0.016296
1249 0.016235
1250 0.015869
1251 0.015198
1252 0.012939
1253 0.008911
1254 0.004028
1255 -0.001648
1256 -0.007141
1257 -0.012512
1258 -0.018250
1259 -0.024231
1260 -0.032166
1261 -0.041992
1262 -0.052917
1263 -0.064941
1264 -0.075623
1265 -0.084900
1266 -0.092102
1267 -0.097229
1268 -0.099426
1269 -0.098755
1270 -0.094666
1271 -0.087219
1272 -0.077332
1273 -0.065063
1274 -0.055237
1275 -0.047913
1276 -0.040588
1277 -0.033203
1278 -0.026550
1279 -0.020569
1280 -0.017029
1281 -0.015991
1282 -0.013916
1283 -0.010742
1284 -0.007812
1285 -0.005249
1286 -0.003662
1287 -0.002991
1288 -0.002136
1289 -0.000977
1290 -0.000793
1291 -0.001526
1292 -0.002441
1293 -0.003540
1294 -0.004944
1295 -0.006714
1296 -0.009827
1297 -0.014343
1298 -0.018738
1299 -0.023010
1300 -0.024231
1301 -0.022278
1302 -0.019592
1303 -0.016296
1304 -0.015259
1305 -0.016418
1306 -0.018921
1307 -0.022888
1308 -0.026978
1309 -0.031067
1310 -0.034302
1311 -0.036743
1312 -0.038574
1313 -0.039795
1314 -0.041504
1315 -0.043823
1316 -0.045837
1317 -0.047424
1318 -0.047119
1319 -0.044983
1320 -0.041687
1321 -0.037109
1322 -0.032227
1323 -0.027161
1324 -0.023621
1325 -0.021484
1326 -0.020752
1327 -0.021423
1328 -0.021973
1329 -0.022400
1330 -0.022034
1331 -0.020874
1332 -0.020203
1333 -0.020081
1334 -0.021790
1335 -0.025269
1336 -0.027161
1337 -0.027588
1338 -0.025818
1339 -0.021851
1340 -0.018677
1341 -0.016235
1342 -0.016418
1343 -0.019226
1344 -0.022644
1345 -0.026672
1346 -0.030273
1347 -0.033569
1348 -0.036865
1349 -0.040039
1350 -0.043335
1351 -0.046631
1352 -0.050293
1353 -0.054382
1354 -0.058289
1355 -0.062012
1356 -0.064209
1357 -0.064819
1358 -0.064575
1359 -0.063416
1360 -0.062012
1361 -0.060547
1362 -0.059753
1363 -0.059692
1364 -0.059204
1365 -0.058350
1366 -0.057495
1367 -0.056519
1368 -0.056213
1369 -0.056519
1370 -0.057251
1371 -0.058411
1372 -0.060242
1373 -0.062866
1374 -0.068359
1375 -0.076660
1376 -0.082825
1377 -0.086853
1378 -0.087463
1379 -0.084656
1380 -0.082214
1381 -0.080078
1382 -0.080017
1383 -0.082031
1384 -0.085876
1385 -0.091614
1386 -0.096802
1387 -0.101440
1388 -0.105652
1389 -0.109436
1390 -0.113831
1391 -0.118835
1392 -0.122559
1393 -0.125061
1394 -0.127686
1395 -0.130493
1396 -0.133423
1397 -0.136353
1398 -0.135925
1399 -0.132324
1400 -0.128845
1401 -0.125427
1402 -0.121826
1403 -0.117798
1404 -0.112549
1405 -0.106140
1406 -0.101257
1407 -0.097961
1408 -0.096497
1409 -0.096802
1410 -0.095703
1411 -0.093262
1412 -0.090576
1413 -0.087646
1414 -0.084595
1415 -0.081482
1416 -0.078125
1417 -0.074524
1418 -0.070679
1419 -0.066528
1420 -0.061829
1421 -0.056641
1422 -0.052124
1423 -0.048218
1424 -0.046509
1425 -0.046814
1426 -0.050354
1427 -0.057312
1428 -0.064697
1429 -0.072632
1430 -0.072815
1431 -0.065186
1432 -0.053162
1433 -0.036682
1434 -0.027283
1435 -0.024841
1436 -0.027710
1437 -0.035950
1438 -0.041321
1439 -0.043884
1440 -0.046570
1441 -0.049316
1442 -0.054077
1443 -0.060974
1444 -0.065796
1445 -0.068481
1446 -0.069336
1447 -0.068359
1448 -0.063782
1449 -0.055542
1450 -0.041260
1451 -0.020935
1452 -0.007080
1453 0.000305
1454 -0.003113
1455 -0.017456
1456 -0.029358
1457 -0.038696
1458 -0.040955
1459 -0.036133
1460 -0.030762
1461 -0.024963
1462 -0.022278
1463 -0.022583
1464 -0.023315
1465 -0.024536
1466 -0.024780
1467 -0.024048
1468 -0.024170
1469 -0.025024
1470 -0.026306
1471 -0.028198
1472 -0.028381
1473 -0.026794
1474 -0.024475
1475 -0.021484
1476 -0.018616
1477 -0.015869
1478 -0.013733
1479 -0.012085
1480 -0.011902
1481 -0.013184
1482 -0.013062
1483 -0.011536
1484 -0.009705
1485 -0.007568
1486 -0.007324
1487 -0.009094
1488 -0.010742
1489 -0.012329
1490 -0.014160
1491 -0.016052
1492 -0.017822
1493 -0.019531
1494 -0.021667
1495 -0.024170
1496 -0.026794
1497 -0.029602
1498 -0.031372
1499 -0.031921
1500 -0.030518
1501 -0.027222
1502 -0.024658
1503 -0.023010
1504 -0.022278
1505 -0.022461
1506 -0.022583
1507 -0.022461
1508 -0.023926
1509 -0.027039
1510 -0.030884
1511 -0.035461
1512 -0.038330
1513 -0.039612
1514 -0.039001
1515 -0.036499
1516 -0.034790
1517 -0.033875
1518 -0.034302
1519 -0.035950
1520 -0.037476
1521 -0.038879
1522 -0.038696
1523 -0.036926
1524 -0.034607
1525 -0.031738
1526 -0.030151
1527 -0.029846
1528 -0.031372
1529 -0.034851
1530 -0.039673
1531 -0.045776
1532 -0.050476
1533 -0.053650
1534 -0.052734
1535 -0.047729
1536 -0.043762
1537 -0.040955
1538 -0.041199
1539 -0.044556
1540 -0.048157
1541 -0.051941
1542 -0.054688
1543 -0.056458
1544 -0.055725
1545 -0.052368
1546 -0.049072
1547 -0.046021
1548 -0.044678
1549 -0.044983
1550 -0.044739
1551 -0.043945
1552 -0.044189
1553 -0.045410
1554 -0.048096
1555 -0.052185
1556 -0.055847
1557 -0.059143
1558 -0.059326
1559 -0.056519
1560 -0.050781
1561 -0.042053
1562 -0.034668
1563 -0.028564
1564 -0.026367
1565 -0.028137
1566 -0.033569
1567 -0.042603
1568 -0.049927
1569 -0.055420
1570 -0.057556
1571 -0.056335
1572 -0.054260
1573 -0.051453
1574 -0.048706
1575 -0.046021
1576 -0.045593
1577 -0.047424
1578 -0.049133
1579 -0.050598
1580 -0.051331
1581 -0.051514
1582 -0.051636
1583 -0.051758
1584 -0.051331
1585 -0.050110
1586 -0.049316
1587 -0.048889
1588 -0.048767
1589 -0.049133
1590 -0.049316
1591 -0.049316
1592 -0.049866
1593 -0.050903
1594 -0.051880
1595 -0.052856
1596 -0.053711
1597 -0.054382
1598 -0.054749
1599 -0.054810
1600 -0.054199
1601 -0.052979
1602 -0.050964
1603 -0.048157
1604 -0.047791
1605 -0.049866
1606 -0.052612
1607 -0.056030
1608 -0.056274
1609 -0.053467
1610 -0.049438
1611 -0.044189
1612 -0.041626
1613 -0.041748
1614 -0.041443
1615 -0.040771
1616 -0.038025
1617 -0.033020
1618 -0.030029
1619 -0.028992
1620 -0.029785
1621 -0.032349
1622 -0.034485
1623 -0.036133
1624 -0.038147
1625 -0.040527
1626 -0.042053
1627 -0.042786
1628 -0.040344
1629 -0.034912
1630 -0.026550
1631 -0.015259
1632 -0.006104
1633 0.000916
1634 0.002869
1635 -0.000183
1636 -0.004028
1637 -0.008545
1638 -0.011475
1639 -0.012878
1640 -0.014648
1641 -0.016724
1642 -0.019714
1643 -0.023804
1644 -0.026733
1645 -0.028503
1646 -0.027893
1647 -0.024902
1648 -0.020874
1649 -0.015625
1650 -0.012085
1651 -0.010437
1652 -0.010986
1653 -0.013733
1654 -0.017090
1655 -0.020935
1656 -0.024231
1657 -0.027039
1658 -0.027893
1659 -0.026917
1660 -0.026489
1661 -0.026367
1662 -0.028564
1663 -0.033142
1664 -0.036316
1665 -0.038147
1666 -0.038818
1667 -0.038391
1668 -0.039001
1669 -0.040527
1670 -0.042908
1671 -0.046204
1672 -0.049377
1673 -0.052368
1674 -0.052856
1675 -0.050903
1676 -0.045898
1677 -0.037903
1678 -0.030029
1679 -0.022278
1680 -0.018555
1681 -0.018860
1682 -0.021362
1683 -0.026123
1684 -0.030273
1685 -0.033630
1686 -0.035767
1687 -0.036804
1688 -0.036865
1689 -0.035767
1690 -0.035461
1691 -0.035950
1692 -0.036194
1693 -0.036377
1694 -0.036133
1695 -0.035400
1696 -0.034973
1697 -0.034790
1698 -0.034058
1699 -0.032898
1700 -0.032043
1701 -0.031433
1702 -0.030579
1703 -0.029480
1704 -0.029419
1705 -0.030273
1706 -0.032776
1707 -0.036926
1708 -0.040710
1709 -0.044189
1710 -0.046997
1711 -0.049133
1712 -0.049622
1713 -0.048523
1714 -0.047668
1715 -0.046997
1716 -0.048950
1717 -0.053528
1718 -0.058289
1719 -0.063293
1720 -0.065002
1721 -0.063416
1722 -0.061523
1723 -0.059265
1724 -0.063110
1725 -0.072937
1726 -0.084473
1727 -0.097900
1728 -0.106689
1729 -0.110779
1730 -0.109375
1731 -0.102478
1732 -0.091309
1733 -0.075867
1734 -0.057129
1735 -0.035095
1736 -0.014526
1737 0.004578
1738 0.016357
1739 0.020752
1740 0.017517
1741 0.006592
1742 -0.005920
1743 -0.019958
1744 -0.030640
1745 -0.037842
1746 -0.041321
1747 -0.041138
1748 -0.038391
1749 -0.033142
1750 -0.027222
1751 -0.020630
1752 -0.015747
1753 -0.012695
1754 -0.010925
1755 -0.010315
1756 -0.009888
1757 -0.009705
1758 -0.009705
1759 -0.009949
1760 -0.010010
1761 -0.009705
1762 -0.009583
1763 -0.009644
1764 -0.010620
1765 -0.012451
1766 -0.015259
1767 -0.019165
1768 -0.022339
1769 -0.024780
1770 -0.025208
1771 -0.023560
1772 -0.021606
1773 -0.019287
1774 -0.018005
1775 -0.017883
1776 -0.018188
1777 -0.018799
1778 -0.017822
1779 -0.015259
1780 -0.012451
1781 -0.009521
1782 -0.007446
1783 -0.006165
1784 -0.004822
1785 -0.003479
1786 -0.002380
1787 -0.001526
1788 -0.001526
1789 -0.002380
1790 -0.003357
1791 -0.004395
1792 -0.004822
1793 -0.004761
1794 -0.004456
1795 -0.003967
1796 -0.003479
1797 -0.002869
1798 -0.003113
1799 -0.004150
1800 -0.005432
1801 -0.006897
1802 -0.007202
1803 -0.006348
1804 -0.005493
1805 -0.004761
1806 -0.004089
1807 -0.003479
1808 -0.002258
1809 -0.000427
1810 0.001282
1811 0.002991
1812 0.003174
1813 0.001770
1814 -0.000183
1815 -0.002808
1816 -0.002502
1817 0.000793
1818 0.003296
1819 0.005066
1820 0.002563
1821 -0.004211
1822 -0.010376
1823 -0.015930
1824 -0.017578
1825 -0.015320
1826 -0.010132
1827 -0.001953
1828 0.006348
1829 0.014648
1830 0.019592
1831 0.021179
1832 0.019226
1833 0.013733
1834 0.010620
1835 0.009888
1836 0.010315
1837 0.012024
1838 0.013306
1839 0.014099
1840 0.015686
1841 0.018066
1842 0.021118
1843 0.024719
1844 0.028015
1845 0.031006
1846 0.033264
1847 0.034912
1848 0.035645
1849 0.035339
1850 0.034729
1851 0.033752
1852 0.035156
1853 0.039124
1854 0.043823
1855 0.049316
1856 0.051025
1857 0.048950
1858 0.044800
1859 0.038513
1860 0.033447
1861 0.029480
1862 0.027100
1863 0.026489
1864 0.027771
1865 0.030884
1866 0.033325
1867 0.035095
1868 0.034851
1869 0.032532
1870 0.030823
1871 0.029602
1872 0.030029
1873 0.032227
1874 0.034729
1875 0.037476
1876 0.038940
1877 0.039062
1878 0.037903
1879 0.035583
1880 0.033508
1881 0.031860
1882 0.032410
1883 0.035034
1884 0.037720
1885 0.040344
1886 0.040771
1887 0.039124
1888 0.038513
1889 0.038818
1890 0.037109
1891 0.033386
1892 0.025330
1893 0.012817
1894 0.003296
1895 -0.003052
1896 -0.001953
1897 0.006592
1898 0.019165
1899 0.035706
1900 0.048279
1901 0.056824
1902 0.060364
1903 0.058960
1904 0.055664
1905 0.050537
1906 0.046570
1907 0.043884
1908 0.042480
1909 0.042297
1910 0.040955
1911 0.038452
1912 0.034729
1913 0.029724
1914 0.025208
1915 0.021240
1916 0.020447
1917 0.022888
1918 0.028259
1919 0.036316
1920 0.043518
1921 0.049988
1922 0.052673
1923 0.051697
1924 0.049744
1925 0.046692
1926 0.044373
1927 0.042725
1928 0.042236
1929 0.042908
1930 0.043518
1931 0.044250
1932 0.044128
1933 0.043030
1934 0.042114
1935 0.041260
1936 0.041931
1937 0.044312
1938 0.046936
1939 0.049744
1940 0.050659
1941 0.049683
1942 0.046631
1943 0.041626
1944 0.037476
1945 0.034058
1946 0.032837
1947 0.033691
1948 0.035156
1949 0.037354
1950 0.039185
1951 0.040588
1952 0.041870
1953 0.043213
1954 0.044617
1955 0.046021
1956 0.047607
1957 0.049133
1958 0.048889
1959 0.046936
1960 0.044556
1961 0.041748
1962 0.040100
1963 0.039795
1964 0.038330
1965 0.035706
1966 0.033875
1967 0.032715
1968 0.033203
1969 0.035400
1970 0.037659
1971 0.040039
1972 0.041992
1973 0.043579
1974 0.044983
1975 0.046265
1976 0.047424
1977 0.048279
1978 0.048096
1979 0.046692
1980 0.045044
1981 0.043335
1982 0.042175
1983 0.041626
1984 0.041443
1985 0.041565
1986 0.042603
1987 0.044617
1988 0.046570
1989 0.048462
1990 0.049072
1991 0.048340
1992 0.047729
1993 0.047241
1994 0.046326
1995 0.044922
1996 0.042542
1997 0.039307
1998 0.036438
1999 0.033813
2000 0.031372
2001 0.029053
2002 0.029480
2003 0.032776
2004 0.037415
2005 0.043457
2006 0.046814
2007 0.047363
2008 0.047363
2009 0.046814
2010 0.046753
2011 0.047302
2012 0.048096
2013 0.049011
2014 0.050232
2015 0.051758
2016 0.051392
2017 0.049255
2018 0.046265
2019 0.042419
2020 0.041626
2021 0.043884
2022 0.047729
2023 0.052979
2024 0.055603
2025 0.055603
2026 0.054382
2027 0.052063
2028 0.051208
2029 0.051758
2030 0.052246
2031 0.052612
2032 0.052307
2033 0.051331
2034 0.049683
2035 0.047485
2036 0.044373
2037 0.040283
2038 0.035706
2039 0.030701
2040 0.025330
2041 0.019531
2042 0.014404
2043 0.009949
2044 0.009766
2045 0.013977
2046 0.023987
2047 0.039734
2048 0.053955
2049 0.066650
2050 0.070923
2051 0.066772
2052 0.058899
2053 0.047241
2054 0.037964
2055 0.031250
2056 0.025024
2057 0.019287
2058 0.011292
2059 0.001038
2060 -0.009094
2061 -0.019226
2062 -0.025146
2063 -0.026855
2064 -0.023499
2065 -0.015076
2066 -0.004211
2067 0.009094
2068 0.021423
2069 0.032715
2070 0.040710
2071 0.045410
2072 0.047119
2073 0.045776
2074 0.042969
2075 0.038879
2076 0.034729
2077 0.030518
2078 0.027039
2079 0.024170
2080 0.023132
2081 0.023987
2082 0.025757
2083 0.028442
2084 0.030457
2085 0.031799
2086 0.032227
2087 0.031860
2088 0.030273
2089 0.027344
2090 0.024170
2091 0.020813
2092 0.017029
2093 0.012817
2094 0.009094
2095 0.005737
2096 0.004028
2097 0.003967
2098 0.003357
2099 0.002319
2100 0.000977
2101 -0.000732
2102 0.000305
2103 0.003967
2104 0.007751
2105 0.011658
2106 0.013306
2107 0.012817
2108 0.011475
2109 0.009277
2110 0.007019
2111 0.004700
2112 -0.000122
2113 -0.007507
2114 -0.014465
2115 -0.020935
2116 -0.030640
2117 -0.043701
2118 -0.053589
2119 -0.060242
2120 -0.058350
2121 -0.047974
2122 -0.035828
2123 -0.021973
2124 -0.009766
2125 0.000916
2126 0.008911
2127 0.014404
2128 0.018250
2129 0.020508
2130 0.023254
2131 0.026428
2132 0.030518
2133 0.035461
2134 0.039490
2135 0.042603
2136 0.044861
2137 0.046143
2138 0.047363
2139 0.048645
2140 0.048950
2141 0.048218
2142 0.046692
2143 0.044434
2144 0.043335
2145 0.043457
2146 0.044434
2147 0.046265
2148 0.046997
2149 0.046509
2150 0.044373
2151 0.040588
2152 0.038574
2153 0.038269
2154 0.037109
2155 0.035156
2156 0.032043
2157 0.027832
2158 0.025513
2159 0.024963
2160 0.023682
2161 0.021667
2162 0.018127
2163 0.013062
2164 0.009033
2165 0.006042
2166 0.006714
2167 0.011047
2168 0.015991
2169 0.021729
2170 0.025818
2171 0.028259
2172 0.028503
2173 0.026367
2174 0.022034
2175 0.015503
2176 0.010254
2177 0.006287
2178 0.005920
2179 0.009155
2180 0.012207
2181 0.015076
2182 0.014954
2183 0.011902
2184 0.007446
2185 0.001587
2186 -0.004517
2187 -0.010742
2188 -0.017395
2189 -0.024536
2190 -0.031677
2191 -0.038818
2192 -0.045227
2193 -0.050903
2194 -0.056885
2195 -0.063232
2196 -0.069092
2197 -0.074463
2198 -0.076599
2199 -0.075500
2200 -0.070801
2201 -0.062317
2202 -0.055420
2203 -0.050232
2204 -0.050415
2205 -0.056152
2206 -0.066467
2207 -0.081238
2208 -0.093872
2209 -0.104370
2210 -0.105591
2211 -0.097473
2212 -0.081482
2213 -0.057617
2214 -0.033569
2215 -0.009338
2216 0.005859
2217 0.011902
2218 0.008484
2219 -0.004395
2220 -0.016907
2221 -0.029114
2222 -0.034485
2223 -0.032959
2224 -0.027832
2225 -0.018982
2226 -0.011475
2227 -0.005249
2228 0.000854
2229 0.006714
2230 0.012085
2231 0.017029
2232 0.020142
2233 0.021484
2234 0.022156
2235 0.022156
2236 0.023315
2237 0.025391
2238 0.027283
2239 0.028992
2240 0.030884
2241 0.033081
2242 0.036865
2243 0.042236
2244 0.045654
2245 0.047180
2246 0.046448
2247 0.043457
2248 0.040344
2249 0.037109
2250 0.033875
2251 0.030518
2252 0.025269
2253 0.018127
2254 0.010925
2255 0.003784
2256 -0.001282
2257 -0.004211
2258 -0.005798
2259 -0.006042
2260 -0.006775
2261 -0.008118
2262 -0.010437
2263 -0.013672
2264 -0.015564
2265 -0.016235
2266 -0.013855
2267 -0.008484
2268 -0.001404
2269 0.007507
2270 0.015320
2271 0.022156
2272 0.026611
2273 0.028748
2274 0.029419
2275 0.028625
2276 0.026672
2277 0.023499
2278 0.019226
2279 0.013733
2280 0.010925
2281 0.010803
2282 0.013977
2283 0.020325
2284 0.023010
2285 0.022156
2286 0.016479
2287 0.005981
2288 -0.005920
2289 -0.019226
2290 -0.033081
2291 -0.047546
2292 -0.057495
2293 -0.062988
2294 -0.058472
2295 -0.043945
2296 -0.024231
2297 0.000854
2298 0.018005
2299 0.027283
2300 0.030334
2301 0.027039
2302 0.022461
2303 0.016602
2304 0.009827
2305 0.002014
2306 -0.004333
2307 -0.009094
2308 -0.012512
2309 -0.014587
2310 -0.017395
2311 -0.020813
2312 -0.022583
2313 -0.022888
2314 -0.022949
2315 -0.022827
2316 -0.024048
2317 -0.026611
2318 -0.027161
2319 -0.025513
2320 -0.021851
2321 -0.016235
2322 -0.011414
2323 -0.007263
2324 -0.004761
2325 -0.003906
2326 -0.003418
2327 -0.003357
2328 -0.002686
2329 -0.001465
2330 -0.000793
2331 -0.000671
2332 -0.000610
2333 -0.000549
2334 0.000549
2335 0.002686
2336 0.005066
2337 0.007629
2338 0.008911
2339 0.008972
2340 0.008118
2341 0.006287
2342 0.004700
2343 0.003357
2344 0.003174
2345 0.004089
2346 0.004333
2347 0.003906
2348 0.003235
2349 0.002258
2350 0.001099
2351 -0.000244
2352 -0.003906
2353 -0.009766
2354 -0.014771
2355 -0.018982
2356 -0.019592
2357 -0.016663
2358 -0.014709
2359 -0.013489
2360 -0.013977
2361 -0.016235
2362 -0.015503
2363 -0.011841
2364 -0.007141
2365 -0.001465
2366 0.000488
2367 -0.001282
2368 -0.004028
2369 -0.007812
2370 -0.010986
2371 -0.013489
2372 -0.016724
2373 -0.020813
2374 -0.024597
2375 -0.028015
2376 -0.031067
2377 -0.033630
2378 -0.035217
2379 -0.035828
2380 -0.033691
2381 -0.028687
2382 -0.023315
2383 -0.017639
2384 -0.014343
2385 -0.013489
2386 -0.014404
2387 -0.017029
2388 -0.020264
2389 -0.024231
2390 -0.028137
2391 -0.031921
2392 -0.034241
2393 -0.035034
2394 -0.034851
2395 -0.033691
2396 -0.032471
2397 -0.031250
2398 -0.028687
2399 -0.024841
2400 -0.020386
2401 -0.015320
2402 -0.010559
2403 -0.006042
2404 -0.001953
2405 0.001770
2406 0.004272
2407 0.005432
2408 0.005432
2409 0.004211
2410 0.002441
2411 0.000244
2412 0.000244
2413 0.002502
2414 0.006104
2415 0.010986
2416 0.013306
2417 0.013062
2418 0.012085
2419 0.010315
2420 0.008118
2421 0.005554
2422 0.001038
2423 -0.005554
2424 -0.013733
2425 -0.023315
2426 -0.031799
2427 -0.039124
2428 -0.045593
2429 -0.051331
2430 -0.053711
2431 -0.052673
2432 -0.048828
2433 -0.042236
2434 -0.034485
2435 -0.025513
2436 -0.017029
2437 -0.009155
2438 -0.002014
2439 0.004272
2440 0.009766
2441 0.014587
2442 0.017334
2443 0.018188
2444 0.018616
2445 0.018616
2446 0.018494
2447 0.018066
2448 0.016602
2449 0.013977
2450 0.011719
2451 0.009949
2452 0.008667
2453 0.007935
2454 0.006958
2455 0.005920
2456 0.006104
2457 0.007324
2458 0.009277
2459 0.011963
2460 0.014343
2461 0.016296
2462 0.018372
2463 0.020630
2464 0.023254
2465 0.026367
2466 0.028076
2467 0.028442
2468 0.028320
2469 0.027649
2470 0.028809
2471 0.031738
2472 0.033630
2473 0.034546
2474 0.032654
2475 0.027893
2476 0.024719
2477 0.023132
2478 0.022522
2479 0.022888
2480 0.022827
2481 0.022278
2482 0.021118
2483 0.019409
2484 0.017273
2485 0.014648
2486 0.013062
2487 0.012451
2488 0.013672
2489 0.016724
2490 0.017822
2491 0.017151
2492 0.014465
2493 0.009705
2494 0.006348
2495 0.004395
2496 0.002258
2497 -0.000061
2498 -0.001343
2499 -0.001648
2500 -0.000732
2501 0.001465
2502 0.002563
2503 0.002380
2504 0.001282
2505 -0.000671
2506 -0.002869
2507 -0.005188
2508 -0.005554
2509 -0.003906
2510 -0.000916
2511 0.003418
2512 0.006470
2513 0.008179
2514 0.009949
2515 0.011780
2516 0.014709
2517 0.018677
2518 0.021179
2519 0.022217
2520 0.021301
2521 0.018616
2522 0.017456
2523 0.017700
2524 0.019958
2525 0.024170
2526 0.027344
2527 0.029602
2528 0.031006
2529 0.031433
2530 0.032227
2531 0.033386
2532 0.034546
2533 0.035767
2534 0.036560
2535 0.036926
2536 0.037109
2537 0.037109
2538 0.036987
2539 0.036682
2540 0.036072
2541 0.035217
2542 0.034424
2543 0.033752
2544 0.032349
2545 0.030273
2546 0.028687
2547 0.027527
2548 0.027100
2549 0.027405
2550 0.025574
2551 0.021667
2552 0.012268
2553 -0.002747
2554 -0.017151
2555 -0.030823
2556 -0.032776
2557 -0.023132
2558 -0.005737
2559 0.019409
2560 0.038208
2561 0.050720
2562 0.050781
2563 0.038208
2564 0.024658
2565 0.010193
2566 0.002380
2567 0.001343
2568 0.000549
2569 0.000000
2570 0.000000
2571 0.000488
2572 0.002686
2573 0.006592
2574 0.010193
2575 0.013550
2576 0.015442
2577 0.015808
2578 0.015869
2579 0.015564
2580 0.015198
2581 0.014771
2582 0.012817
2583 0.009521
2584 0.006470
2585 0.003601
2586 0.003479
2587 0.006104
2588 0.009216
2589 0.012817
2590 0.015381
2591 0.016907
2592 0.018799
2593 0.020996
2594 0.022339
2595 0.022827
2596 0.020630
2597 0.015747
2598 0.011230
2599 0.007141
2600 0.004456
2601 0.003113
2602 -0.000366
2603 -0.005981
2604 -0.012512
2605 -0.020081
2606 -0.023438
2607 -0.022583
2608 -0.020630
2609 -0.017395
2610 -0.015869
2611 -0.016174
2612 -0.017090
2613 -0.018677
2614 -0.019470
2615 -0.019470
2616 -0.019287
2617 -0.018799
2618 -0.019226
2619 -0.020569
2620 -0.023071
2621 -0.026733
2622 -0.030579
2623 -0.034729
2624 -0.036377
2625 -0.035339
2626 -0.031982
2627 -0.026306
2628 -0.020813
2629 -0.015686
2630 -0.012085
2631 -0.009888
2632 -0.007812
2633 -0.005981
2634 -0.003296
2635 0.000366
2636 0.002869
2637 0.004211
2638 0.003845
2639 0.001831
2640 -0.000183
2641 -0.002258
2642 -0.004761
2643 -0.007629
2644 -0.011658
2645 -0.016907
2646 -0.024109
2647 -0.033203
2648 -0.041016
2649 -0.047668
2650 -0.047241
2651 -0.039673
2652 -0.030090
2653 -0.018494
2654 -0.011169
2655 -0.008179
2656 -0.006714
2657 -0.006653
2658 -0.007568
2659 -0.009583
2660 -0.013428
2661 -0.019043
2662 -0.024048
2663 -0.028320
2664 -0.028320
2665 -0.024292
2666 -0.017700
2667 -0.008362
2668 0.001099
2669 0.010620
2670 0.017883
2671 0.022827
2672 0.026245
2673 0.028076
2674 0.028931
2675 0.028809
2676 0.027649
2677 0.025391
2678 0.023071
2679 0.020752
2680 0.018311
2681 0.015869
2682 0.013428
2683 0.011047
2684 0.009033
2685 0.007385
2686 0.005127
2687 0.002197
2688 -0.000977
2689 -0.004395
2690 -0.006409
2691 -0.006836
2692 -0.007263
2693 -0.007812
2694 -0.009766
2695 -0.013245
2696 -0.014832
2697 -0.014404
2698 -0.012695
2699 -0.009583
2700 -0.006836
2701 -0.004456
2702 -0.000916
2703 0.003662
2704 0.007141
2705 0.009521
2706 0.010315
2707 0.009460
2708 0.008301
2709 0.006775
2710 0.005371
2711 0.004211
2712 0.002747
2713 0.000977
2714 0.001221
2715 0.003479
2716 0.004700
2717 0.004761
2718 0.001770
2719 -0.004211
2720 -0.007812
2721 -0.008972
2722 -0.008423
2723 -0.006226
2724 -0.004395
2725 -0.002991
2726 -0.001648
2727 -0.000305
2728 0.001526
2729 0.004028
2730 0.006714
2731 0.009399
2732 0.009827
2733 0.007874
2734 0.004883
2735 0.000977
2736 -0.001709
2737 -0.003235
2738 -0.003967
2739 -0.003906
2740 -0.004272
2741 -0.005005
2742 -0.004578
2743 -0.002991
2744 -0.001892
2745 -0.001221
2746 -0.002747
2747 -0.006470
2748 -0.010071
2749 -0.013550
2750 -0.015137
2751 -0.014832
2752 -0.012695
2753 -0.008789
2754 -0.005005
2755 -0.001404
2756 0.002319
2757 0.006226
2758 0.010254
2759 0.014282
2760 0.015930
2761 0.015320
2762 0.013550
2763 0.010498
2764 0.010010
2765 0.012207
2766 0.014160
2767 0.015991
2768 0.016174
2769 0.014709
2770 0.013794
2771 0.013245
2772 0.010315
2773 0.005127
2774 -0.001587
2775 -0.009949
2776 -0.013123
2777 -0.011047
2778 -0.004150
2779 0.007568
2780 0.015259
2781 0.018921
2782 0.017212
2783 0.010254
2784 0.005005
2785 0.001465
2786 -0.000488
2787 -0.000916
2788 -0.002502
2789 -0.005249
2790 -0.008179
2791 -0.011292
2792 -0.014099
2793 -0.016663
2794 -0.017822
2795 -0.017700
2796 -0.015320
2797 -0.010498
2798 -0.005615
2799 -0.000732
2800 0.001404
2801 0.000793
2802 -0.002991
2803 -0.009949
2804 -0.015625
2805 -0.020142
2806 -0.022339
2807 -0.022278
2808 -0.021423
2809 -0.019714
2810 -0.017944
2811 -0.015930
2812 -0.014038
2813 -0.012207
2814 -0.008972
2815 -0.004333
2816 0.000549
2817 0.005493
2818 0.009521
2819 0.012817
2820 0.015259
2821 0.016846
2822 0.017334
2823 0.016541
2824 0.016052
2825 0.015869
2826 0.015503
2827 0.014954
2828 0.012634
2829 0.008667
2830 0.003113
2831 -0.003967
2832 -0.013184
2833 -0.024536
2834 -0.037231
2835 -0.051331
2836 -0.057922
2837 -0.057068
2838 -0.053284
2839 -0.046570
2840 -0.045898
2841 -0.051086
2842 -0.054077
2843 -0.054932
2844 -0.052185
2845 -0.045959
2846 -0.039490
2847 -0.032776
2848 -0.025513
2849 -0.017822
2850 -0.010498
2851 -0.003418
2852 0.002258
2853 0.006470
2854 0.008728
2855 0.009155
2856 0.008972
2857 0.008118
2858 0.008728
2859 0.010803
2860 0.012695
2861 0.014282
2862 0.013367
2863 0.010132
2864 0.007263
2865 0.004761
2866 0.005249
2867 0.008606
2868 0.012451
2869 0.016846
2870 0.019348
2871 0.019958
2872 0.019897
2873 0.019165
2874 0.018311
2875 0.017334
2876 0.016113
2877 0.014709
2878 0.011719
2879 0.006958
2880 0.000854
2881 -0.006470
2882 -0.010132
2883 -0.010132
2884 -0.005432
2885 0.003845
2886 0.013184
2887 0.022583
2888 0.025818
2889 0.022949
2890 0.012634
2891 -0.005005
2892 -0.023987
2893 -0.044373
2894 -0.052795
2895 -0.049255
2896 -0.037598
2897 -0.017761
2898 -0.003113
2899 0.006226
2900 0.011169
2901 0.011597
2902 0.011719
2903 0.011780
2904 0.012085
2905 0.012695
2906 0.012939
2907 0.012756
2908 0.012573
2909 0.012390
2910 0.012634
2911 0.013367
2912 0.014221
2913 0.014954
2914 0.015686
2915 0.016418
2916 0.017029
2917 0.017578
2918 0.017334
2919 0.016296
2920 0.015320
2921 0.014465
2922 0.014282
2923 0.014771
2924 0.015137
2925 0.015381
2926 0.015015
2927 0.013916
2928 0.012207
2929 0.009949
2930 0.002136
2931 -0.011169
2932 -0.027588
2933 -0.047180
2934 -0.059021
2935 -0.063110
2936 -0.057251
2937 -0.041443
2938 -0.019409
2939 0.008911
2940 0.034485
2941 0.057251
2942 0.066162
2943 0.061279
2944 0.050110
2945 0.032715
2946 0.020691
2947 0.013977
2948 0.010864
2949 0.011475
2950 0.011902
2951 0.012146
2952 0.013000
2953 0.014465
2954 0.016541
2955 0.019104
2956 0.018799
2957 0.015686
2958 0.010010
2959 0.001770
2960 -0.005432
2961 -0.011536
2962 -0.012512
2963 -0.008362
2964 -0.001587
2965 0.007629
2966 0.011108
2967 0.008850
2968 0.004578
2969 -0.001648
2970 -0.007141
2971 -0.011780
2972 -0.014038
2973 -0.013977
2974 -0.010071
2975 -0.002319
2976 0.002319
2977 0.003784
2978 0.004028
2979 0.003052
2980 0.003784
2981 0.006348
2982 0.008545
2983 0.010254
2984 0.011780
2985 0.013062
2986 0.014404
2987 0.015747
2988 0.014648
2989 0.011230
2990 0.006775
2991 0.001282
2992 -0.000977
2993 -0.000061
2994 0.003296
2995 0.009155
2996 0.012817
2997 0.014343
2998 0.013428
2999 0.010071
3000 0.007935
3001 0.007080
3002 0.006775
3003 0.006958
3004 0.005554
3005 0.002625
3006 -0.000305
3007 -0.003418
3008 -0.006470
3009 -0.009338
3010 -0.014282
3011 -0.021362
3012 -0.030579
3013 -0.042053
3014 -0.051086
3015 -0.057556
3016 -0.061157
3017 -0.061890
3018 -0.062683
3019 -0.063538
3020 -0.065308
3021 -0.067993
3022 -0.070251
3023 -0.072083
3024 -0.071777
3025 -0.069336
3026 -0.066772
3027 -0.064087
3028 -0.062317
3029 -0.061584
3030 -0.060730
3031 -0.059631
3032 -0.057739
3033 -0.054993
3034 -0.052124
3035 -0.049072
3036 -0.045532
3037 -0.041565
3038 -0.037903
3039 -0.034546
3040 -0.032471
3041 -0.031738
3042 -0.031250
3043 -0.031067
3044 -0.031006
3045 -0.030945
3046 -0.030945
3047 -0.031006
3048 -0.030457
3049 -0.029419
3050 -0.027893
3051 -0.025940
3052 -0.023499
3053 -0.020447
3054 -0.016907
3055 -0.012878
3056 -0.010132
3057 -0.008728
3058 -0.008728
3059 -0.009888
3060 -0.013306
3061 -0.019104
3062 -0.024475
3063 -0.029419
3064 -0.028076
3065 -0.020447
3066 -0.011169
3067 -0.000244
3068 0.003967
3069 0.001404
3070 -0.002625
3071 -0.008240
3072 -0.009827
3073 -0.007202
3074 -0.004150
3075 -0.000610
3076 0.001770
3077 0.003052
3078 0.004150
3079 0.004883
3080 0.005127
3081 0.004761
3082 0.003723
3083 0.002075
3084 0.000000
3085 -0.002380
3086 -0.005310
3087 -0.008789
3088 -0.010620
3089 -0.010925
3090 -0.008789
3091 -0.004211
3092 -0.001221
3093 0.000244
3094 0.000000
3095 -0.001953
3096 -0.003479
3097 -0.004578
3098 -0.005249
3099 -0.005371
3100 -0.005493
3101 -0.005798
3102 -0.006470
3103 -0.007507
3104 -0.008362
3105 -0.008911
3106 -0.008911
3107 -0.008362
3108 -0.008484
3109 -0.009338
3110 -0.010925
3111 -0.013184
3112 -0.014343
3113 -0.014465
3114 -0.014587
3115 -0.014832
3116 -0.016174
3117 -0.018555
3118 -0.020691
3119 -0.022583
3120 -0.024475
3121 -0.026306
3122 -0.028870
3123 -0.032166
3124 -0.033813
3125 -0.033691
3126 -0.032104
3127 -0.029175
3128 -0.026062
3129 -0.022888
3130 -0.019958
3131 -0.017273
3132 -0.015625
3133 -0.015015
3134 -0.014954
3135 -0.015320
3136 -0.015015
3137 -0.013916
3138 -0.014282
3139 -0.016235
3140 -0.019165
3141 -0.023010
3142 -0.024780
3143 -0.024475
3144 -0.022217
3145 -0.018005
3146 -0.013062
3147 -0.007385
3148 -0.003784
3149 -0.002319
3150 -0.003540
3151 -0.007446
3152 -0.011292
3153 -0.015137
3154 -0.017517
3155 -0.018433
3156 -0.019287
3157 -0.020020
3158 -0.021362
3159 -0.023376
3160 -0.027161
3161 -0.032715
3162 -0.038330
3163 -0.044067
3164 -0.047241
3165 -0.047791
3166 -0.047058
3167 -0.044983
3168 -0.042175
3169 -0.038574
3170 -0.036194
3171 -0.035217
3172 -0.038391
3173 -0.045654
3174 -0.053406
3175 -0.061584
3176 -0.067200
3177 -0.070251
3178 -0.069519
3179 -0.065002
3180 -0.057922
3181 -0.048401
3182 -0.040588
3183 -0.034546
3184 -0.031738
3185 -0.032166
3186 -0.033203
3187 -0.034607
3188 -0.035522
3189 -0.036011
3190 -0.035767
3191 -0.034790
3192 -0.032349
3193 -0.028381
3194 -0.022705
3195 -0.015442
3196 -0.009888
3197 -0.005859
3198 -0.005737
3199 -0.009583
3200 -0.014282
3201 -0.019836
3202 -0.024048
3203 -0.027039
3204 -0.029968
3205 -0.032776
3206 -0.034180
3207 -0.034058
3208 -0.032898
3209 -0.030884
3210 -0.029236
3211 -0.028015
3212 -0.026917
3213 -0.025879
3214 -0.025452
3215 -0.025696
3216 -0.026062
3217 -0.026428
3218 -0.026184
3219 -0.025330
3220 -0.023315
3221 -0.020081
3222 -0.017944
3223 -0.016968
3224 -0.018250
3225 -0.021790
3226 -0.026062
3227 -0.031128
3228 -0.037048
3229 -0.043884
3230 -0.048767
3231 -0.051636
3232 -0.050171
3233 -0.044250
3234 -0.039978
3235 -0.037476
3236 -0.039917
3237 -0.047241
3238 -0.053284
3239 -0.058167
3240 -0.056580
3241 -0.048462
3242 -0.038391
3243 -0.026306
3244 -0.018066
3245 -0.013672
3246 -0.012329
3247 -0.013977
3248 -0.015198
3249 -0.015991
3250 -0.016846
3251 -0.017822
3252 -0.019287
3253 -0.021362
3254 -0.020569
3255 -0.016846
3256 -0.012085
3257 -0.006287
3258 -0.002258
3259 0.000122
3260 0.001709
3261 0.002441
3262 0.002686
3263 0.002380
3264 0.002136
3265 0.001953
3266 0.000977
3267 -0.000671
3268 -0.002258
3269 -0.003906
3270 -0.004028
3271 -0.002502
3272 -0.000427
3273 0.002136
3274 0.004456
3275 0.006409
3276 0.007507
3277 0.007812
3278 0.007874
3279 0.007812
3280 0.007996
3281 0.008301
3282 0.009033
3283 0.010132
3284 0.012329
3285 0.015747
3286 0.018311
3287 0.020020
3288 0.019775
3289 0.017578
3290 0.016785
3291 0.017334
3292 0.018616
3293 0.020752
3294 0.021301
3295 0.020203
3296 0.019287
3297 0.018555
3298 0.019775
3299 0.022949
3300 0.025757
3301 0.028198
3302 0.028625
3303 0.027039
3304 0.025208
3305 0.023010
3306 0.021606
3307 0.021118
3308 0.020813
3309 0.020813
3310 0.020935
3311 0.021057
3312 0.021912
3313 0.023499
3314 0.024841
3315 0.025940
3316 0.024780
3317 0.021362
3318 0.017639
3319 0.013672
3320 0.010132
3321 0.006958
3322 0.004089
3323 0.001526
3324 0.000793
3325 0.001953
3326 0.004456
3327 0.008240
3328 0.011292
3329 0.013672
3330 0.014526
3331 0.013794
3332 0.012817
3333 0.011658
3334 0.011353
3335 0.011841
3336 0.012024
3337 0.011902
3338 0.011475
3339 0.010864
3340 0.011108
3341 0.011963
3342 0.012878
3343 0.013855
3344 0.013184
3345 0.011047
3346 0.005493
3347 -0.003601
3348 -0.017151
3349 -0.035034
3350 -0.050537
3351 -0.063599
3352 -0.067932
3353 -0.063660
3354 -0.052307
3355 -0.033875
3356 -0.012634
3357 0.011414
3358 0.030212
3359 0.043701
3360 0.045959
3361 0.036987
3362 0.023376
3363 0.005188
3364 -0.005798
3365 -0.009521
3366 -0.008423
3367 -0.002502
3368 0.002014
3369 0.005127
3370 0.008362
3371 0.011658
3372 0.015747
3373 0.020569
3374 0.023682
3375 0.025085
3376 0.025452
3377 0.024902
3378 0.024780
3379 0.025024
3380 0.024353
3381 0.022705
3382 0.020203
3383 0.016846
3384 0.012817
3385 0.008240
3386 0.005127
3387 0.003418
3388 0.004944
3389 0.009766
3390 0.014893
3391 0.020264
3392 0.022583
3393 0.021729
3394 0.020630
3395 0.019287
3396 0.020630
3397 0.024597
3398 0.028442
3399 0.032288
3400 0.033630
3401 0.032532
3402 0.030762
3403 0.028320
3404 0.026794
3405 0.026062
3406 0.025391
3407 0.024780
3408 0.023682
3409 0.022095
3410 0.020142
3411 0.017761
3412 0.015930
3413 0.014648
3414 0.013794
3415 0.013428
3416 0.013367
3417 0.013611
3418 0.014099
3419 0.014954
3420 0.015198
3421 0.014771
3422 0.014709
3423 0.015076
3424 0.016541
3425 0.019104
3426 0.022461
3427 0.026550
3428 0.029175
3429 0.030334
3430 0.029907
3431 0.028015
3432 0.026367
3433 0.024841
3434 0.022522
3435 0.019409
3436 0.017822
3437 0.017944
3438 0.019348
3439 0.021973
3440 0.022461
3441 0.020752
3442 0.018799
3443 0.016663
3444 0.015747
3445 0.015930
3446 0.016113
3447 0.016174
3448 0.015320
3449 0.013733
3450 0.013062
3451 0.013428
3452 0.013550
3453 0.013367
3454 0.011780
3455 0.008667
3456 0.007019
3457 0.006958
3458 0.007996
3459 0.010193
3460 0.011841
3461 0.012939
3462 0.011597
3463 0.007751
3464 0.003967
3465 0.000366
3466 -0.000610
3467 0.000916
3468 0.002014
3469 0.002625
3470 0.001465
3471 -0.001465
3472 -0.006348
3473 -0.013123
3474 -0.017822
3475 -0.020508
3476 -0.018738
3477 -0.012573
3478 -0.006470
3479 -0.000366
3480 0.001770
3481 0.000000
3482 -0.003418
3483 -0.008545
3484 -0.011963
3485 -0.013794
3486 -0.014282
3487 -0.013367
3488 -0.012878
3489 -0.012756
3490 -0.013184
3491 -0.014282
3492 -0.013367
3493 -0.010376
3494 -0.007690
3495 -0.005188
3496 -0.004150
3497 -0.004578
3498 -0.006165
3499 -0.008850
3500 -0.007935
3501 -0.003540
3502 0.003296
3503 0.012451
3504 0.017090
3505 0.017334
3506 0.017273
3507 0.017029
3508 0.018555
3509 0.021790
3510 0.023987
3511 0.025146
3512 0.025635
3513 0.025391
3514 0.025330
3515 0.025635
3516 0.026245
3517 0.026978
3518 0.027100
3519 0.026672
3520 0.026245
3521 0.025879
3522 0.025940
3523 0.026489
3524 0.026611
3525 0.026184
3526 0.025879
3527 0.025757
3528 0.026367
3529 0.027527
3530 0.028748
3531 0.030090
3532 0.030945
3533 0.031433
3534 0.030884
3535 0.029053
3536 0.026733
3537 0.024109
3538 0.022522
3539 0.021851
3540 0.021362
3541 0.021179
3542 0.020264
3543 0.018494
3544 0.017273
3545 0.016541
3546 0.013245
3547 0.007507
3548 -0.002075
3549 -0.015686
3550 -0.032471
3551 -0.052429
3552 -0.072266
3553 -0.091797
3554 -0.105042
3555 -0.112061
3556 -0.108337
3557 -0.093872
3558 -0.074158
3559 -0.049194
3560 -0.028442
3561 -0.011841
3562 0.001709
3563 0.012207
3564 0.023193
3565 0.034546
3566 0.042969
3567 0.048584
3568 0.046997
3569 0.038391
3570 0.025024
3571 0.006714
3572 -0.009888
3573 -0.024841
3574 -0.034241
3575 -0.037964
3576 -0.037231
3577 -0.032043
3578 -0.026978
3579 -0.022095
3580 -0.018311
3581 -0.015686
3582 -0.015503
3583 -0.017700
3584 -0.020996
3585 -0.025330
3586 -0.026794
3587 -0.025330
3588 -0.022339
3589 -0.018005
3590 -0.014771
3591 -0.012634
3592 -0.011047
3593 -0.009888
3594 -0.008057
3595 -0.005676
3596 -0.003174
3597 -0.000549
3598 0.000305
3599 -0.000427
3600 -0.001526
3601 -0.003113
3602 -0.004944
3603 -0.006897
3604 -0.009583
3605 -0.013062
3606 -0.015564
3607 -0.017029
3608 -0.018005
3609 -0.018616
3610 -0.019165
3611 -0.019714
3612 -0.018372
3613 -0.015198
3614 -0.012512
3615 -0.010193
3616 -0.009766
3617 -0.011230
3618 -0.010681
3619 -0.008240
3620 -0.005249
3621 -0.001648
3622 0.001709
3623 0.004944
3624 0.006836
3625 0.007202
3626 0.006531
3627 0.004944
3628 0.003296
3629 0.001526
3630 0.000244
3631 -0.000427
3632 0.000000
3633 0.001587
3634 0.002441
3635 0.002502
3636 0.002075
3637 0.001160
3638 0.000061
3639 -0.001282
3640 -0.002258
3641 -0.002808
3642 -0.002747
3643 -0.002136
3644 -0.001648
3645 -0.001221
3646 -0.001526
3647 -0.002563
3648 -0.003906
3649 -0.005554
3650 -0.006165
3651 -0.005737
3652 -0.003479
3653 0.000610
3654 0.004150
3655 0.007141
3656 0.008606
3657 0.008362
3658 0.007141
3659 0.004944
3660 0.002075
3661 -0.001221
3662 -0.004456
3663 -0.007812
3664 -0.009949
3665 -0.010864
3666 -0.011780
3667 -0.012634
3668 -0.013000
3669 -0.012939
3670 -0.010559
3671 -0.005920
3672 -0.000244
3673 0.006531
3674 0.011963
3675 0.016174
3676 0.017456
3677 0.015686
3678 0.011780
3679 0.005798
3680 -0.000916
3681 -0.008301
3682 -0.015198
3683 -0.021729
3684 -0.024902
3685 -0.024719
3686 -0.021667
3687 -0.015747
3688 -0.010010
3689 -0.004395
3690 0.000366
3691 0.004272
3692 0.007996
3693 0.011475
3694 0.014343
3695 0.016663
3696 0.017212
3697 0.016113
3698 0.013672
3699 0.009827
3700 0.004944
3701 -0.001038
3702 -0.009277
3703 -0.019897
3704 -0.030029
3705 -0.039673
3706 -0.047119
3707 -0.052246
3708 -0.058594
3709 -0.066040
3710 -0.076660
3711 -0.090515
3712 -0.104004
3713 -0.117249
3714 -0.126282
3715 -0.131165
3716 -0.132263
3717 -0.129456
3718 -0.127747
3719 -0.127197
3720 -0.125183
3721 -0.121704
3722 -0.115112
3723 -0.105347
3724 -0.093628
3725 -0.079956
3726 -0.068115
3727 -0.058167
3728 -0.047363
3729 -0.035645
3730 -0.022766
3731 -0.008728
3732 0.002014
3733 0.009399
3734 0.008606
3735 -0.000183
3736 -0.014221
3737 -0.033630
3738 -0.050354
3739 -0.064514
3740 -0.073730
3741 -0.077820
3742 -0.078003
3743 -0.074341
3744 -0.068726
3745 -0.061218
3746 -0.054565
3747 -0.048584
3748 -0.045288
3749 -0.044678
3750 -0.045227
3751 -0.047058
3752 -0.049133
3753 -0.051453
3754 -0.054199
3755 -0.057434
3756 -0.059753
3757 -0.061218
3758 -0.062134
3759 -0.062256
3760 -0.061890
3761 -0.061218
3762 -0.061096
3763 -0.061401
3764 -0.063110
3765 -0.066162
3766 -0.069397
3767 -0.072876
3768 -0.076660
3769 -0.080872
3770 -0.085999
3771 -0.092102
3772 -0.096436
3773 -0.098816
3774 -0.098145
3775 -0.094421
3776 -0.090393
3777 -0.086060
3778 -0.083191
3779 -0.081848
3780 -0.078979
3781 -0.074524
3782 -0.068420
3783 -0.060669
3784 -0.055298
3785 -0.052368
3786 -0.052429
3787 -0.055359
3788 -0.056702
3789 -0.056519
3790 -0.055298
3791 -0.053162
3792 -0.052673
3793 -0.053650
3794 -0.052795
3795 -0.050110
3796 -0.046631
3797 -0.042419
3798 -0.038208
3799 -0.034058
3800 -0.032043
3801 -0.032166
3802 -0.033813
3803 -0.036987
3804 -0.034546
3805 -0.026428
3806 -0.014709
3807 0.000488
3808 0.009705
3809 0.012817
3810 0.011597
3811 0.006042
3812 0.002014
3813 -0.000427
3814 -0.000671
3815 0.001526
3816 0.004089
3817 0.006897
3818 0.009338
3819 0.011353
3820 0.014038
3821 0.017517
3822 0.021484
3823 0.026001
3824 0.028992
3825 0.030396
3826 0.029236
3827 0.025452
3828 0.023132
3829 0.022156
3830 0.024231
3831 0.029480
3832 0.033203
3833 0.035461
3834 0.035706
3835 0.033936
3836 0.033264
3837 0.033630
3838 0.033142
3839 0.031799
3840 0.030518
3841 0.029358
3842 0.028442
3843 0.027649
3844 0.026245
3845 0.024353
3846 0.023743
3847 0.024292
3848 0.025635
3849 0.027771
3850 0.028992
3851 0.029358
3852 0.028381
3853 0.026123
3854 0.023438
3855 0.020203
3856 0.017761
3857 0.016174
3858 0.015625
3859 0.016113
3860 0.015930
3861 0.015198
3862 0.013611
3863 0.011169
3864 0.010681
3865 0.012024
3866 0.013550
3867 0.015320
3868 0.015625
3869 0.014465
3870 0.013184
3871 0.011780
3872 0.011353
3873 0.011902
3874 0.013916
3875 0.017395
3876 0.020569
3877 0.023376
3878 0.025024
3879 0.025330
3880 0.026062
3881 0.027344
3882 0.028015
3883 0.028137
3884 0.027649
3885 0.026611
3886 0.025818
3887 0.025330
3888 0.024231
3889 0.022461
3890 0.019592
3891 0.015625
3892 0.010315
3893 0.003723
3894 -0.003357
3895 -0.010986
3896 -0.021179
3897 -0.033936
3898 -0.049805
3899 -0.068848
3900 -0.085205
3901 -0.098877
3902 -0.107910
3903 -0.112183
3904 -0.111816
3905 -0.106812
3906 -0.099121
3907 -0.088867
3908 -0.077148
3909 -0.063965
3910 -0.049438
3911 -0.033508
3912 -0.018555
3913 -0.004517
3914 0.003601
3915 0.005737
3916 -0.001831
3917 -0.019043
3918 -0.039062
3919 -0.050537


==> figures/tikz/results/crossSections/data/all2demPredLineElevation.dat <==
0 -1902.712646
1 -1902.721924
2 -1902.727783
3 -1902.732422
4 -1902.736206
5 -1902.744507
6 -1902.752441
7 -1902.766968
8 -1902.788574
9 -1902.810791
10 -1902.834106
11 -1902.853027
12 -1902.869263
13 -1902.881958
14 -1902.891602
15 -1902.898071
16 -1902.905640
17 -1902.920654
18 -1902.941650
19 -1902.968628
20 -1902.999023
21 -1903.029541
22 -1903.054565
23 -1903.071289
24 -1903.076172
25 -1903.069824
26 -1903.055176
27 -1903.036743
28 -1903.019409
29 -1903.007935
30 -1903.000610
31 -1902.996948
32 -1902.992798
33 -1902.987183
34 -1902.979736
35 -1902.970215
36 -1902.962646
37 -1902.964600
38 -1902.979858
39 -1903.010986
40 -1903.061279
41 -1903.129395
42 -1903.211304
43 -1903.298462
44 -1903.384155
45 -1903.460938
46 -1903.527344
47 -1903.576172
48 -1903.603149
49 -1903.609985
50 -1903.597778
51 -1903.569092
52 -1903.527222
53 -1903.478638
54 -1903.416138
55 -1903.347656
56 -1903.271973
57 -1903.194458
58 -1903.112427
59 -1903.029419
60 -1902.953125
61 -1902.886597
62 -1902.828979
63 -1902.783325
64 -1902.750610
65 -1902.727661
66 -1902.710938
67 -1902.693970
68 -1902.675415
69 -1902.653931
70 -1902.627808
71 -1902.598389
72 -1902.565918
73 -1902.534912
74 -1902.505737
75 -1902.478638
76 -1902.448975
77 -1902.418579
78 -1902.385986
79 -1902.350464
80 -1902.314697
81 -1902.277588
82 -1902.238770
83 -1902.203979
84 -1902.169678
85 -1902.140015
86 -1902.109863
87 -1902.079224
88 -1902.047729
89 -1902.014038
90 -1901.976929
91 -1901.939453
92 -1901.901001
93 -1901.864136
94 -1901.832520
95 -1901.807007
96 -1901.786011
97 -1901.768311
98 -1901.752686
99 -1901.738037
100 -1901.719116
101 -1901.696167
102 -1901.665527
103 -1901.632568
104 -1901.592407
105 -1901.552856
106 -1901.514771
107 -1901.483765
108 -1901.457642
109 -1901.440063
110 -1901.428711
111 -1901.422241
112 -1901.416382
113 -1901.409424
114 -1901.398438
115 -1901.384888
116 -1901.367065
117 -1901.347412
118 -1901.326782
119 -1901.304932
120 -1901.283325
121 -1901.260132
122 -1901.235840
123 -1901.210205
124 -1901.185303
125 -1901.160034
126 -1901.136108
127 -1901.113892
128 -1901.094360
129 -1901.079102
130 -1901.068848
131 -1901.062378
132 -1901.057129
133 -1901.052246
134 -1901.044922
135 -1901.046997
136 -1901.051514
137 -1901.077637
138 -1901.121826
139 -1901.186157
140 -1901.272705
141 -1901.355103
142 -1901.433472
143 -1901.488159
144 -1901.509033
145 -1901.502808
146 -1901.468262
147 -1901.435303
148 -1901.397461
149 -1901.376709
150 -1901.364868
151 -1901.364014
152 -1901.370117
153 -1901.378296
154 -1901.384399
155 -1901.389648
156 -1901.391846
157 -1901.395752
158 -1901.399170
159 -1901.406982
160 -1901.415649
161 -1901.425293
162 -1901.433960
163 -1901.442383
164 -1901.448853
165 -1901.455688
166 -1901.464111
167 -1901.475464
168 -1901.487793
169 -1901.502930
170 -1901.520264
171 -1901.540039
172 -1901.559814
173 -1901.582642
174 -1901.604126
175 -1901.625977
176 -1901.688843
177 -1901.710938
178 -1901.738525
179 -1901.763672
180 -1901.797607
181 -1901.833984
182 -1901.877075
183 -1901.925415
184 -1901.975830
185 -1902.021729
186 -1902.066162
187 -1902.106201
188 -1902.141357
189 -1902.168213
190 -1902.190674
191 -1902.214844
192 -1902.234619
193 -1902.262695
194 -1902.300049
195 -1902.338867
196 -1902.374756
197 -1902.401123
198 -1902.413330
199 -1902.410156
200 -1902.392822
201 -1902.372925
202 -1902.353271
203 -1902.338867
204 -1902.328247
205 -1902.319946
206 -1902.310303
207 -1902.298584
208 -1902.285889
209 -1902.272949
210 -1902.264282
211 -1902.255493
212 -1902.248291
213 -1902.242188
214 -1902.227051
215 -1902.213379
216 -1902.193115
217 -1902.172119
218 -1902.154297
219 -1902.143799
220 -1902.135742
221 -1902.126709
222 -1902.119873
223 -1902.109375
224 -1902.162964
225 -1902.152954
226 -1902.141113
227 -1902.130615
228 -1902.119019
229 -1902.108154
230 -1902.095825
231 -1902.081177
232 -1902.065430
233 -1902.050415
234 -1902.034912
235 -1902.019775
236 -1902.002686
237 -1901.986206
238 -1901.969604
239 -1901.953491
240 -1901.938721
241 -1901.929565
242 -1901.926270
243 -1901.928589
244 -1901.933960
245 -1901.941650
246 -1901.949097
247 -1901.953369
248 -1901.955811
249 -1901.956909
250 -1901.958374
251 -1901.960693
252 -1901.963013
253 -1901.965820
254 -1901.969238
255 -1901.970703
256 -1901.970581
257 -1901.970093
258 -1901.969360
259 -1901.970215
260 -1901.971680
261 -1901.981812
262 -1902.001587
263 -1902.027954
264 -1902.065063
265 -1902.098511
266 -1902.124878
267 -1902.139771
268 -1902.133179
269 -1902.098145
270 -1902.034546
271 -1901.950439
272 -1901.850952
273 -1901.756958
274 -1901.677002
275 -1901.618896
276 -1901.582031
277 -1901.558472
278 -1901.545654
279 -1901.537476
280 -1901.533691
281 -1901.530151
282 -1901.524902
283 -1901.515991
284 -1901.504395
285 -1901.489624
286 -1901.469482
287 -1901.447754
288 -1901.427856
289 -1901.411011
290 -1901.398438
291 -1901.390015
292 -1901.374268
293 -1901.363037
294 -1901.352173
295 -1901.345215
296 -1901.338745
297 -1901.333496
298 -1901.336060
299 -1901.337158
300 -1901.342529
301 -1901.348511
302 -1901.354370
303 -1901.388428
304 -1901.414673
305 -1901.468872
306 -1901.550537
307 -1901.629028
308 -1901.700928
309 -1901.753174
310 -1901.775513
311 -1901.769897
312 -1901.745239
313 -1901.724609
314 -1901.717407
315 -1901.728271
316 -1901.754517
317 -1901.790161
318 -1901.827759
319 -1901.859985
320 -1901.891602
321 -1901.922729
322 -1901.953735
323 -1901.985229
324 -1902.012695
325 -1902.032715
326 -1902.044434
327 -1902.044678
328 -1902.041016
329 -1902.039795
330 -1902.042603
331 -1902.052856
332 -1902.065918
333 -1902.079102
334 -1902.090454
335 -1902.092896
336 -1902.090820
337 -1902.084106
338 -1902.072876
339 -1902.060181
340 -1902.043213
341 -1902.025635
342 -1902.007935
343 -1901.988037
344 -1901.966187
345 -1901.939453
346 -1901.909668
347 -1901.878418
348 -1901.842651
349 -1901.805054
350 -1901.765625
351 -1901.724854
352 -1901.671143
353 -1901.628906
354 -1901.584351
355 -1901.540039
356 -1901.494141
357 -1901.448608
358 -1901.408813
359 -1901.368652
360 -1901.323975
361 -1901.279419
362 -1901.231934
363 -1901.182373
364 -1901.130371
365 -1901.078125
366 -1901.026123
367 -1900.975830
368 -1900.930176
369 -1900.890869
370 -1900.857422
371 -1900.834595
372 -1900.821777
373 -1900.822754
374 -1900.834839
375 -1900.852051
376 -1900.872070
377 -1900.883057
378 -1900.880859
379 -1900.858887
380 -1900.821533
381 -1900.771973
382 -1900.712646
383 -1900.657959
384 -1900.610107
385 -1900.575195
386 -1900.552734
387 -1900.540283
388 -1900.535645
389 -1900.529785
390 -1900.519531
391 -1900.502441
392 -1900.478760
393 -1900.451050
394 -1900.415649
395 -1900.388428
396 -1900.355957
397 -1900.325439
398 -1900.299316
399 -1900.270996
400 -1900.181763
401 -1900.152710
402 -1900.122314
403 -1900.091675
404 -1900.058838
405 -1900.026245
406 -1899.994385
407 -1899.962036
408 -1899.929688
409 -1899.899902
410 -1899.873779
411 -1899.851440
412 -1899.832397
413 -1899.815186
414 -1899.800537
415 -1899.785522
416 -1899.775391
417 -1899.770264
418 -1899.771118
419 -1899.776489
420 -1899.783569
421 -1899.788818
422 -1899.790283
423 -1899.783203
424 -1899.769409
425 -1899.750854
426 -1899.728394
427 -1899.703491
428 -1899.675171
429 -1899.641968
430 -1899.606201
431 -1899.565918
432 -1899.526489
433 -1899.489014
434 -1899.450317
435 -1899.416504
436 -1899.392822
437 -1899.378418
438 -1899.358398
439 -1899.336914
440 -1899.317383
441 -1899.301025
442 -1899.284912
443 -1899.259644
444 -1899.231689
445 -1899.194092
446 -1899.150757
447 -1899.108887
448 -1899.068970
449 -1899.039062
450 -1899.026123
451 -1899.026367
452 -1899.038330
453 -1899.045044
454 -1899.048950
455 -1899.045898
456 -1899.036011
457 -1899.014160
458 -1898.994019
459 -1898.981445
460 -1898.984985
461 -1899.011475
462 -1899.073486
463 -1899.158081
464 -1899.269287
465 -1899.407227
466 -1899.503662
467 -1899.605103
468 -1899.690063
469 -1899.736816
470 -1899.745605
471 -1899.723511
472 -1899.668335
473 -1899.586548
474 -1899.496094
475 -1899.420898
476 -1899.377319
477 -1899.332642
478 -1899.325562
479 -1899.333252
480 -1899.376099
481 -1899.388550
482 -1899.395386
483 -1899.396851
484 -1899.394165
485 -1899.393066
486 -1899.395142
487 -1899.406494
488 -1899.430664
489 -1899.459473
490 -1899.494507
491 -1899.525146
492 -1899.561890
493 -1899.595703
494 -1899.624878
495 -1899.650635
496 -1899.678711
497 -1899.712524
498 -1899.752319
499 -1899.797241
500 -1899.845825
501 -1899.892090
502 -1899.935913
503 -1899.973755
504 -1900.009033
505 -1900.037964
506 -1900.060425
507 -1900.077881
508 -1900.087280
509 -1900.088745
510 -1900.082031
511 -1900.062988
512 -1900.037354
513 -1900.006714
514 -1899.974243
515 -1899.943970
516 -1899.912354
517 -1899.882080
518 -1899.853882
519 -1899.825317
520 -1899.799561
521 -1899.774048
522 -1899.751099
523 -1899.730225
524 -1899.709717
525 -1899.688110
526 -1899.664185
527 -1899.637207
528 -1899.553467
529 -1899.522217
530 -1899.486694
531 -1899.448853
532 -1899.411255
533 -1899.378174
534 -1899.350830
535 -1899.322021
536 -1899.284058
537 -1899.249268
538 -1899.210938
539 -1899.168579
540 -1899.123779
541 -1899.080322
542 -1899.040039
543 -1899.000977
544 -1898.966064
545 -1898.930420
546 -1898.895020
547 -1898.859375
548 -1898.824951
549 -1898.795410
550 -1898.770752
551 -1898.749268
552 -1898.730469
553 -1898.708740
554 -1898.684082
555 -1898.656250
556 -1898.625000
557 -1898.594482
558 -1898.565308
559 -1898.536865
560 -1898.511230
561 -1898.484985
562 -1898.457520
563 -1898.429932
564 -1898.400391
565 -1898.372192
566 -1898.344727
567 -1898.316772
568 -1898.287964
569 -1898.258911
570 -1898.226685
571 -1898.201416
572 -1898.176025
573 -1898.152100
574 -1898.127197
575 -1898.104004
576 -1898.051392
577 -1898.024536
578 -1897.991943
579 -1897.955566
580 -1897.917847
581 -1897.878052
582 -1897.837891
583 -1897.800903
584 -1897.768555
585 -1897.738281
586 -1897.710205
587 -1897.682617
588 -1897.656982
589 -1897.630127
590 -1897.599731
591 -1897.562500
592 -1897.519287
593 -1897.471436
594 -1897.418457
595 -1897.365112
596 -1897.310425
597 -1897.258057
598 -1897.211060
599 -1897.164673
600 -1897.119385
601 -1897.075806
602 -1897.031982
603 -1896.986694
604 -1896.937622
605 -1896.886841
606 -1896.833130
607 -1896.779541
608 -1896.724976
609 -1896.662720
610 -1896.608521
611 -1896.556396
612 -1896.506836
613 -1896.455078
614 -1896.405029
615 -1896.360229
616 -1896.318115
617 -1896.277954
618 -1896.243286
619 -1896.210327
620 -1896.180786
621 -1896.150269
622 -1896.117920
623 -1896.087769
624 -1896.058228
625 -1896.035278
626 -1896.017822
627 -1896.009033
628 -1896.005859
629 -1896.006348
630 -1896.009521
631 -1896.012085
632 -1896.014526
633 -1896.016602
634 -1896.023193
635 -1896.027222
636 -1896.027344
637 -1896.012817
638 -1895.981934
639 -1895.937378
640 -1895.878296
641 -1895.813599
642 -1895.742432
643 -1895.677612
644 -1895.615845
645 -1895.562866
646 -1895.518066
647 -1895.478027
648 -1895.443970
649 -1895.410522
650 -1895.377930
651 -1895.343018
652 -1895.306274
653 -1895.268555
654 -1895.232788
655 -1895.199829
656 -1895.171997
657 -1895.148193
658 -1895.130859
659 -1895.115601
660 -1895.103149
661 -1895.086792
662 -1895.069092
663 -1895.048584
664 -1895.023682
665 -1895.000488
666 -1894.978882
667 -1894.959839
668 -1894.939697
669 -1894.917603
670 -1894.891235
671 -1894.860596
672 -1894.826294
673 -1894.796143
674 -1894.770386
675 -1894.749756
676 -1894.733521
677 -1894.715820
678 -1894.695557
679 -1894.670776
680 -1894.642822
681 -1894.612915
682 -1894.582397
683 -1894.552734
684 -1894.526733
685 -1894.503174
686 -1894.482422
687 -1894.461792
688 -1894.443481
689 -1894.422241
690 -1894.401123
691 -1894.377686
692 -1894.354370
693 -1894.332275
694 -1894.309570
695 -1894.286133
696 -1894.264038
697 -1894.241333
698 -1894.223511
699 -1894.207520
700 -1894.194214
701 -1894.185059
702 -1894.179077
703 -1894.176758
704 -1894.184082
705 -1894.188232
706 -1894.193359
707 -1894.201416
708 -1894.213135
709 -1894.235107
710 -1894.269043
711 -1894.315674
712 -1894.378052
713 -1894.449463
714 -1894.525635
715 -1894.599976
716 -1894.668091
717 -1894.724854
718 -1894.766724
719 -1894.789062
720 -1894.794189
721 -1894.780762
722 -1894.750244
723 -1894.711182
724 -1894.668213
725 -1894.627808
726 -1894.586670
727 -1894.556152
728 -1894.532227
729 -1894.519287
730 -1894.517944
731 -1894.524292
732 -1894.537720
733 -1894.552856
734 -1894.564697
735 -1894.567627
736 -1894.562378
737 -1894.544067
738 -1894.515137
739 -1894.474487
740 -1894.423706
741 -1894.370361
742 -1894.316406
743 -1894.273438
744 -1894.241699
745 -1894.231689
746 -1894.240967
747 -1894.270020
748 -1894.309082
749 -1894.377075
750 -1894.463135
751 -1894.571045
752 -1894.431030
753 -1894.622437
754 -1894.838257
755 -1895.065186
756 -1895.312378
757 -1895.544067
758 -1895.767700
759 -1895.980225
760 -1896.175293
761 -1896.376343
762 -1896.580688
763 -1896.774414
764 -1897.013184
765 -1897.239014
766 -1897.461426
767 -1897.686768
768 -1897.915039
769 -1898.152466
770 -1898.389282
771 -1898.634033
772 -1898.892090
773 -1899.172852
774 -1899.457275
775 -1899.734863
776 -1900.001709
777 -1900.260132
778 -1900.490845
779 -1900.692871
780 -1900.868530
781 -1901.018921
782 -1901.147583
783 -1901.251587
784 -1901.341309
785 -1901.413818
786 -1901.473145
787 -1901.515503
788 -1901.540894
789 -1901.546631
790 -1901.537964
791 -1901.506348
792 -1901.459351
793 -1901.393433
794 -1901.316284
795 -1901.224243
796 -1901.126953
797 -1901.018555
798 -1900.887817
799 -1900.739258
800 -1900.555176
801 -1900.355713
802 -1900.137207
803 -1899.900513
804 -1899.642334
805 -1899.379395
806 -1899.107544
807 -1898.823242
808 -1898.531982
809 -1898.247437
810 -1897.984985
811 -1897.747437
812 -1897.541138
813 -1897.363525
814 -1897.207764
815 -1897.075195
816 -1896.969360
817 -1896.885864
818 -1896.827026
819 -1896.786133
820 -1896.771484
821 -1896.777588
822 -1896.810669
823 -1896.869751
824 -1896.953369
825 -1897.043457
826 -1897.140381
827 -1897.240234
828 -1897.336914
829 -1897.420410
830 -1897.495361
831 -1897.560913
832 -1897.629395
833 -1897.702881
834 -1897.782471
835 -1897.866577
836 -1897.959229
837 -1898.045898
838 -1898.121216
839 -1898.177734
840 -1898.218872
841 -1898.255859
842 -1898.295410
843 -1898.336182
844 -1898.377563
845 -1898.414673
846 -1898.451050
847 -1898.479004
848 -1898.501099
849 -1898.520142
850 -1898.538330
851 -1898.554688
852 -1898.569458
853 -1898.580811
854 -1898.592896
855 -1898.601196
856 -1898.608521
857 -1898.614990
858 -1898.623901
859 -1898.632690
860 -1898.640381
861 -1898.646240
862 -1898.652344
863 -1898.652954
864 -1898.650635
865 -1898.645752
866 -1898.640015
867 -1898.632568
868 -1898.622803
869 -1898.611694
870 -1898.601929
871 -1898.589722
872 -1898.576782
873 -1898.564087
874 -1898.555420
875 -1898.548096
876 -1898.543091
877 -1898.538208
878 -1898.538696
879 -1898.542480
880 -1898.467651
881 -1898.484619
882 -1898.502686
883 -1898.522705
884 -1898.537354
885 -1898.544922
886 -1898.543701
887 -1898.530029
888 -1898.506104
889 -1898.482666
890 -1898.460205
891 -1898.443115
892 -1898.427856
893 -1898.413940
894 -1898.401855
895 -1898.386353
896 -1898.368042
897 -1898.347168
898 -1898.326416
899 -1898.306152
900 -1898.291016
901 -1898.282349
902 -1898.280762
903 -1898.282959
904 -1898.288330
905 -1898.292725
906 -1898.294678
907 -1898.289795
908 -1898.278564
909 -1898.261963
910 -1898.243652
911 -1898.224243
912 -1898.207275
913 -1898.194580
914 -1898.187866
915 -1898.186768
916 -1898.191040
917 -1898.196045
918 -1898.199219
919 -1898.199707
920 -1898.196777
921 -1898.194092
922 -1898.186890
923 -1898.178711
924 -1898.169189
925 -1898.162842
926 -1898.154053
927 -1898.145630
928 -1898.068115
929 -1898.052246
930 -1898.038086
931 -1898.025146
932 -1898.014282
933 -1898.002930
934 -1897.993286
935 -1897.982788
936 -1897.971436
937 -1897.957397
938 -1897.943848
939 -1897.929688
940 -1897.917847
941 -1897.909790
942 -1897.906860
943 -1897.909058
944 -1897.918579
945 -1897.934326
946 -1897.949463
947 -1897.959595
948 -1897.959595
949 -1897.945923
950 -1897.919556
951 -1897.878052
952 -1897.826904
953 -1897.773438
954 -1897.722290
955 -1897.674927
956 -1897.632446
957 -1897.592041
958 -1897.556396
959 -1897.521362
960 -1897.487305
961 -1897.454712
962 -1897.423950
963 -1897.394653
964 -1897.365723
965 -1897.334473
966 -1897.301392
967 -1897.265381
968 -1897.227661
969 -1897.190674
970 -1897.152222
971 -1897.114380
972 -1897.077515
973 -1897.040649
974 -1897.001953
975 -1896.961914
976 -1896.921021
977 -1896.880005
978 -1896.839478
979 -1896.799805
980 -1896.762451
981 -1896.728516
982 -1896.695801
983 -1896.663330
984 -1896.632324
985 -1896.599976
986 -1896.567383
987 -1896.532715
988 -1896.493530
989 -1896.450806
990 -1896.405640
991 -1896.357056
992 -1896.304565
993 -1896.250122
994 -1896.193237
995 -1896.137573
996 -1896.083130
997 -1896.035889
998 -1895.997559
999 -1895.966675
1000 -1895.943848
1001 -1895.925659
1002 -1895.909912
1003 -1895.895996
1004 -1895.881104
1005 -1895.864136
1006 -1895.844849
1007 -1895.822388
1008 -1895.794922
1009 -1895.756104
1010 -1895.713623
1011 -1895.679810
1012 -1895.628296
1013 -1895.588867
1014 -1895.552002
1015 -1895.524780
1016 -1895.505859
1017 -1895.495117
1018 -1895.495728
1019 -1895.508057
1020 -1895.531738
1021 -1895.570923
1022 -1895.616577
1023 -1895.693970
1024 -1895.749634
1025 -1895.814331
1026 -1895.874146
1027 -1895.910767
1028 -1895.927856
1029 -1895.921265
1030 -1895.892334
1031 -1895.848877
1032 -1895.790283
1033 -1895.731567
1034 -1895.692383
1035 -1895.646484
1036 -1895.619141
1037 -1895.601929
1038 -1895.591187
1039 -1895.585327
1040 -1895.582642
1041 -1895.581421
1042 -1895.578491
1043 -1895.574097
1044 -1895.567993
1045 -1895.560059
1046 -1895.550415
1047 -1895.537354
1048 -1895.523071
1049 -1895.504272
1050 -1895.481812
1051 -1895.457153
1052 -1895.429565
1053 -1895.399780
1054 -1895.370483
1055 -1895.347168
1056 -1895.398071
1057 -1895.408203
1058 -1895.429199
1059 -1895.460083
1060 -1895.496094
1061 -1895.538086
1062 -1895.572510
1063 -1895.593262
1064 -1895.597412
1065 -1895.580566
1066 -1895.554199
1067 -1895.514893
1068 -1895.471436
1069 -1895.435059
1070 -1895.410278
1071 -1895.392090
1072 -1895.381958
1073 -1895.374023
1074 -1895.364502
1075 -1895.352905
1076 -1895.338623
1077 -1895.325195
1078 -1895.311523
1079 -1895.300781
1080 -1895.291748
1081 -1895.284912
1082 -1895.279419
1083 -1895.276123
1084 -1895.271484
1085 -1895.268066
1086 -1895.264404
1087 -1895.261230
1088 -1895.258789
1089 -1895.257812
1090 -1895.257935
1091 -1895.261475
1092 -1895.263672
1093 -1895.265381
1094 -1895.265137
1095 -1895.262451
1096 -1895.259277
1097 -1895.258789
1098 -1895.260498
1099 -1895.268188
1100 -1895.278076
1101 -1895.290039
1102 -1895.305420
1103 -1895.318604
1104 -1895.343384
1105 -1895.346436
1106 -1895.348389
1107 -1895.349243
1108 -1895.347534
1109 -1895.343140
1110 -1895.335327
1111 -1895.323242
1112 -1895.305298
1113 -1895.283447
1114 -1895.258179
1115 -1895.230103
1116 -1895.198853
1117 -1895.167480
1118 -1895.134155
1119 -1895.098267
1120 -1895.061768
1121 -1895.026123
1122 -1894.990479
1123 -1894.956543
1124 -1894.921143
1125 -1894.884644
1126 -1894.848511
1127 -1894.812500
1128 -1894.776367
1129 -1894.742065
1130 -1894.707642
1131 -1894.676514
1132 -1894.644653
1133 -1894.613037
1134 -1894.573975
1135 -1894.531372
1136 -1894.502319
1137 -1894.457031
1138 -1894.424561
1139 -1894.394409
1140 -1894.369263
1141 -1894.348145
1142 -1894.331665
1143 -1894.317993
1144 -1894.307129
1145 -1894.295044
1146 -1894.281982
1147 -1894.262329
1148 -1894.234131
1149 -1894.196777
1150 -1894.153564
1151 -1894.104736
1152 -1894.052612
1153 -1894.004150
1154 -1893.959961
1155 -1893.922241
1156 -1893.889648
1157 -1893.858032
1158 -1893.828003
1159 -1893.796265
1160 -1893.765259
1161 -1893.735596
1162 -1893.708374
1163 -1893.684814
1164 -1893.665771
1165 -1893.650391
1166 -1893.638428
1167 -1893.630615
1168 -1893.623413
1169 -1893.618774
1170 -1893.614624
1171 -1893.613525
1172 -1893.613770
1173 -1893.619263
1174 -1893.626587
1175 -1893.640381
1176 -1893.654663
1177 -1893.671875
1178 -1893.688721
1179 -1893.707886
1180 -1893.726074
1181 -1893.752441
1182 -1893.783569
1183 -1893.828735
1184 -1893.885010
1185 -1893.953857
1186 -1894.036987
1187 -1894.123779
1188 -1894.216553
1189 -1894.300781
1190 -1894.374390
1191 -1894.432373
1192 -1894.491699
1193 -1894.521484
1194 -1894.551758
1195 -1894.587891
1196 -1894.628174
1197 -1894.671875
1198 -1894.726318
1199 -1894.786377
1200 -1894.851196
1201 -1894.908936
1202 -1894.952515
1203 -1894.980469
1204 -1894.994263
1205 -1894.993774
1206 -1894.984131
1207 -1894.972290
1208 -1894.959106
1209 -1894.947632
1210 -1894.937256
1211 -1894.927490
1212 -1894.915405
1213 -1894.902222
1214 -1894.886475
1215 -1894.868042
1216 -1894.846802
1217 -1894.824219
1218 -1894.800171
1219 -1894.777466
1220 -1894.756104
1221 -1894.739014
1222 -1894.726929
1223 -1894.717529
1224 -1894.708862
1225 -1894.699097
1226 -1894.683960
1227 -1894.665039
1228 -1894.643799
1229 -1894.624268
1230 -1894.607178
1231 -1894.593018
1232 -1894.760010
1233 -1894.749756
1234 -1894.735107
1235 -1894.716431
1236 -1894.697388
1237 -1894.672607
1238 -1894.650635
1239 -1894.619873
1240 -1894.588989
1241 -1894.556885
1242 -1894.527100
1243 -1894.499268
1244 -1894.475586
1245 -1894.457153
1246 -1894.441895
1247 -1894.430054
1248 -1894.419189
1249 -1894.406738
1250 -1894.393311
1251 -1894.379150
1252 -1894.365479
1253 -1894.355469
1254 -1894.349609
1255 -1894.348389
1256 -1894.354126
1257 -1894.360229
1258 -1894.371216
1259 -1894.386597
1260 -1894.408691
1261 -1894.440918
1262 -1894.487305
1263 -1894.548584
1264 -1894.638306
1265 -1894.725342
1266 -1894.836670
1267 -1894.950684
1268 -1895.064941
1269 -1895.174561
1270 -1895.281982
1271 -1895.375977
1272 -1895.457764
1273 -1895.526367
1274 -1895.578857
1275 -1895.621338
1276 -1895.654175
1277 -1895.681519
1278 -1895.699463
1279 -1895.719482
1280 -1895.720703
1281 -1895.722534
1282 -1895.724609
1283 -1895.724487
1284 -1895.720459
1285 -1895.718628
1286 -1895.717285
1287 -1895.715820
1288 -1895.717041
1289 -1895.716553
1290 -1895.717041
1291 -1895.717773
1292 -1895.718628
1293 -1895.722656
1294 -1895.730591
1295 -1895.742188
1296 -1895.761719
1297 -1895.785889
1298 -1895.815430
1299 -1895.848022
1300 -1895.880981
1301 -1895.910034
1302 -1895.934814
1303 -1895.954102
1304 -1895.971313
1305 -1895.988770
1306 -1896.008545
1307 -1896.036133
1308 -1896.068970
1309 -1896.104736
1310 -1896.142700
1311 -1896.180908
1312 -1896.218872
1313 -1896.260254
1314 -1896.303101
1315 -1896.349976
1316 -1896.397949
1317 -1896.445190
1318 -1896.490112
1319 -1896.529541
1320 -1896.564209
1321 -1896.591797
1322 -1896.612183
1323 -1896.627075
1324 -1896.640259
1325 -1896.653076
1326 -1896.668335
1327 -1896.684692
1328 -1896.703857
1329 -1896.719116
1330 -1896.732666
1331 -1896.745361
1332 -1896.757446
1333 -1896.771240
1334 -1896.788940
1335 -1896.808472
1336 -1896.830078
1337 -1896.849731
1338 -1896.868042
1339 -1896.883423
1340 -1896.897949
1341 -1896.911621
1342 -1896.927368
1343 -1896.945435
1344 -1896.967163
1345 -1896.991821
1346 -1897.019897
1347 -1897.050415
1348 -1897.082642
1349 -1897.116943
1350 -1897.151978
1351 -1897.189209
1352 -1897.227295
1353 -1897.273682
1354 -1897.323975
1355 -1897.381714
1356 -1897.443237
1357 -1897.507080
1358 -1897.569580
1359 -1897.631714
1360 -1897.691650
1361 -1897.754517
1362 -1897.821777
1363 -1897.889771
1364 -1897.956055
1365 -1898.018921
1366 -1898.077026
1367 -1898.143066
1368 -1898.176392
1369 -1898.224487
1370 -1898.279785
1371 -1898.335205
1372 -1898.399902
1373 -1898.471558
1374 -1898.551758
1375 -1898.635254
1376 -1898.719727
1377 -1898.803955
1378 -1898.891602
1379 -1898.979492
1380 -1899.063965
1381 -1899.146484
1382 -1899.231812
1383 -1899.317627
1384 -1899.408203
1385 -1899.501343
1386 -1899.596802
1387 -1899.694824
1388 -1899.797485
1389 -1899.908447
1390 -1900.023926
1391 -1900.144287
1392 -1900.273438
1393 -1900.405640
1394 -1900.543701
1395 -1900.678589
1396 -1900.808960
1397 -1900.940186
1398 -1901.067383
1399 -1901.197266
1400 -1901.321655
1401 -1901.447021
1402 -1901.576660
1403 -1901.699463
1404 -1901.818726
1405 -1901.932251
1406 -1902.042480
1407 -1902.143433
1408 -1902.152832
1409 -1902.256104
1410 -1902.363892
1411 -1902.463623
1412 -1902.572632
1413 -1902.673340
1414 -1902.775024
1415 -1902.867798
1416 -1902.957153
1417 -1903.037231
1418 -1903.115723
1419 -1903.183105
1420 -1903.244629
1421 -1903.299805
1422 -1903.347656
1423 -1903.390137
1424 -1903.431885
1425 -1903.474365
1426 -1903.521973
1427 -1903.574463
1428 -1903.634033
1429 -1903.695801
1430 -1903.761963
1431 -1903.820923
1432 -1903.880371
1433 -1903.925781
1434 -1903.962158
1435 -1903.989258
1436 -1904.012207
1437 -1904.038086
1438 -1904.068848
1439 -1904.106567
1440 -1904.151733
1441 -1904.205933
1442 -1904.267334
1443 -1904.334717
1444 -1904.407959
1445 -1904.485107
1446 -1904.565552
1447 -1904.643555
1448 -1904.715332
1449 -1904.775757
1450 -1904.808594
1451 -1904.829590
1452 -1904.832031
1453 -1904.838379
1454 -1904.834473
1455 -1904.842041
1456 -1904.855103
1457 -1904.876221
1458 -1904.901123
1459 -1904.928589
1460 -1904.955322
1461 -1904.983154
1462 -1905.011353
1463 -1905.038574
1464 -1905.069092
1465 -1905.098022
1466 -1905.125610
1467 -1905.154663
1468 -1905.181641
1469 -1905.210205
1470 -1905.239868
1471 -1905.270264
1472 -1905.301514
1473 -1905.329834
1474 -1905.354980
1475 -1905.376831
1476 -1905.393799
1477 -1905.410889
1478 -1905.427002
1479 -1905.443115
1480 -1905.458252
1481 -1905.471436
1482 -1905.482422
1483 -1905.491089
1484 -1905.497803
1485 -1905.505371
1486 -1905.513428
1487 -1905.524902
1488 -1905.537720
1489 -1905.553223
1490 -1905.570190
1491 -1905.588989
1492 -1905.608154
1493 -1905.628174
1494 -1905.648682
1495 -1905.671753
1496 -1905.694946
1497 -1905.720215
1498 -1905.746826
1499 -1905.776489
1500 -1905.805908
1501 -1905.836304
1502 -1905.866211
1503 -1905.894897
1504 -1905.922363
1505 -1905.947388
1506 -1905.971680
1507 -1905.997437
1508 -1906.025146
1509 -1906.055298
1510 -1906.091309
1511 -1906.130127
1512 -1906.173096
1513 -1906.216064
1514 -1906.259888
1515 -1906.301147
1516 -1906.339111
1517 -1906.374023
1518 -1906.407104
1519 -1906.439819
1520 -1906.470825
1521 -1906.505127
1522 -1906.539429
1523 -1906.574707
1524 -1906.607910
1525 -1906.636841
1526 -1906.659424
1527 -1906.680908
1528 -1906.697632
1529 -1906.722900
1530 -1906.754517
1531 -1906.795654
1532 -1906.843140
1533 -1906.894897
1534 -1906.947266
1535 -1906.995483
1536 -1907.039551
1537 -1907.082153
1538 -1907.126221
1539 -1907.173096
1540 -1907.221558
1541 -1907.272827
1542 -1907.326538
1543 -1907.369263
1544 -1907.435181
1545 -1907.475464
1546 -1907.527100
1547 -1907.572998
1548 -1907.614380
1549 -1907.654297
1550 -1907.694092
1551 -1907.734863
1552 -1907.776123
1553 -1907.820068
1554 -1907.867676
1555 -1907.920044
1556 -1907.976807
1557 -1908.034790
1558 -1908.093750
1559 -1908.150146
1560 -1908.202148
1561 -1908.244995
1562 -1908.279541
1563 -1908.307373
1564 -1908.330078
1565 -1908.356201
1566 -1908.387451
1567 -1908.422974
1568 -1908.464966
1569 -1908.510254
1570 -1908.559692
1571 -1908.611450
1572 -1908.663696
1573 -1908.712402
1574 -1908.758789
1575 -1908.802246
1576 -1908.844604
1577 -1908.887695
1578 -1908.929810
1579 -1908.974121
1580 -1909.022827
1581 -1909.072266
1582 -1909.125000
1583 -1909.177734
1584 -1909.341064
1585 -1909.390991
1586 -1909.443848
1587 -1909.491455
1588 -1909.543213
1589 -1909.592041
1590 -1909.644409
1591 -1909.694824
1592 -1909.744873
1593 -1909.793213
1594 -1909.844360
1595 -1909.894287
1596 -1909.942871
1597 -1909.993164
1598 -1910.040894
1599 -1910.088623
1600 -1910.133911
1601 -1910.177490
1602 -1910.219727
1603 -1910.262207
1604 -1910.302612
1605 -1910.348389
1606 -1910.395752
1607 -1910.446045
1608 -1910.495605
1609 -1910.542236
1610 -1910.583740
1611 -1910.621582
1612 -1910.654297
1613 -1910.689087
1614 -1910.723877
1615 -1910.762573
1616 -1910.800293
1617 -1910.834961
1618 -1910.865234
1619 -1910.892334
1620 -1910.916504
1621 -1910.946045
1622 -1910.978271
1623 -1911.020264
1624 -1911.066284
1625 -1911.115234
1626 -1911.165039
1627 -1911.210449
1628 -1911.252441
1629 -1911.286865
1630 -1911.315186
1631 -1911.335938
1632 -1911.453735
1633 -1911.454346
1634 -1911.451660
1635 -1911.452271
1636 -1911.453979
1637 -1911.457886
1638 -1911.462280
1639 -1911.469482
1640 -1911.478394
1641 -1911.491821
1642 -1911.510254
1643 -1911.535889
1644 -1911.565063
1645 -1911.596191
1646 -1911.627563
1647 -1911.654541
1648 -1911.679688
1649 -1911.698608
1650 -1911.714966
1651 -1911.728149
1652 -1911.741577
1653 -1911.754639
1654 -1911.770630
1655 -1911.787964
1656 -1911.807861
1657 -1911.827148
1658 -1911.849121
1659 -1911.871704
1660 -1911.897217
1661 -1911.925171
1662 -1911.956909
1663 -1911.992554
1664 -1912.031982
1665 -1912.072510
1666 -1912.114014
1667 -1912.154175
1668 -1912.193237
1669 -1912.231812
1670 -1912.269043
1671 -1912.309937
1672 -1912.351562
1673 -1912.402222
1674 -1912.456177
1675 -1912.510864
1676 -1912.563965
1677 -1912.609253
1678 -1912.640747
1679 -1912.661987
1680 -1912.674316
1681 -1912.687988
1682 -1912.705078
1683 -1912.729004
1684 -1912.758789
1685 -1912.792603
1686 -1912.828613
1687 -1912.867065
1688 -1912.902710
1689 -1912.940552
1690 -1912.975830
1691 -1913.013428
1692 -1913.048218
1693 -1913.082764
1694 -1913.116333
1695 -1913.154907
1696 -1913.182251
1697 -1913.206177
1698 -1913.239502
1699 -1913.272827
1700 -1913.304932
1701 -1913.333130
1702 -1913.361084
1703 -1913.389160
1704 -1913.418579
1705 -1913.448853
1706 -1913.482300
1707 -1913.519653
1708 -1913.562500
1709 -1913.606934
1710 -1913.655029
1711 -1913.703735
1712 -1913.750854
1713 -1913.793579
1714 -1913.832642
1715 -1913.870239
1716 -1913.910645
1717 -1913.959473
1718 -1914.018433
1719 -1914.082275
1720 -1914.147339
1721 -1914.204956
1722 -1914.256592
1723 -1914.298462
1724 -1914.337891
1725 -1914.390991
1726 -1914.461914
1727 -1914.559326
1728 -1914.675659
1729 -1914.797974
1730 -1914.918945
1731 -1915.031128
1732 -1915.126831
1733 -1915.203003
1734 -1915.261108
1735 -1915.303467
1736 -1915.327271
1737 -1915.336182
1738 -1915.329346
1739 -1915.313354
1740 -1915.296753
1741 -1915.284424
1742 -1915.281982
1743 -1915.291138
1744 -1915.313721
1745 -1915.344727
1746 -1915.383911
1747 -1915.424438
1748 -1915.462524
1749 -1915.494995
1750 -1915.522095
1751 -1915.538330
1752 -1915.547974
1753 -1915.551025
1754 -1915.551270
1755 -1915.550781
1756 -1915.551514
1757 -1915.554077
1758 -1915.560303
1759 -1915.566528
1760 -1915.612549
1761 -1915.616699
1762 -1915.620605
1763 -1915.624512
1764 -1915.632568
1765 -1915.641846
1766 -1915.656128
1767 -1915.672363
1768 -1915.691162
1769 -1915.709106
1770 -1915.727539
1771 -1915.745728
1772 -1915.763306
1773 -1915.781982
1774 -1915.802490
1775 -1915.822998
1776 -1915.843750
1777 -1915.863281
1778 -1915.881226
1779 -1915.896729
1780 -1915.909180
1781 -1915.919067
1782 -1915.927856
1783 -1915.931885
1784 -1915.934204
1785 -1915.934570
1786 -1915.934326
1787 -1915.932861
1788 -1915.932007
1789 -1915.931641
1790 -1915.933838
1791 -1915.934937
1792 -1915.936768
1793 -1915.938599
1794 -1915.942627
1795 -1915.947510
1796 -1915.952393
1797 -1915.958008
1798 -1915.964233
1799 -1915.970215
1800 -1915.976318
1801 -1915.982178
1802 -1915.986816
1803 -1915.993164
1804 -1916.002197
1805 -1916.014648
1806 -1916.026855
1807 -1916.038574
1808 -1916.139771
1809 -1916.142944
1810 -1916.147705
1811 -1916.152466
1812 -1916.157959
1813 -1916.163452
1814 -1916.170898
1815 -1916.176514
1816 -1916.180298
1817 -1916.181519
1818 -1916.181274
1819 -1916.178711
1820 -1916.177490
1821 -1916.178833
1822 -1916.184082
1823 -1916.191528
1824 -1916.202515
1825 -1916.213379
1826 -1916.222778
1827 -1916.225342
1828 -1916.220703
1829 -1916.208252
1830 -1916.191162
1831 -1916.168945
1832 -1916.147095
1833 -1916.127563
1834 -1916.111938
1835 -1916.102051
1836 -1916.097412
1837 -1916.093506
1838 -1916.089844
1839 -1916.082275
1840 -1916.071655
1841 -1916.057861
1842 -1916.041626
1843 -1916.022217
1844 -1915.999023
1845 -1915.972046
1846 -1915.944458
1847 -1915.913452
1848 -1915.881592
1849 -1915.852661
1850 -1915.826660
1851 -1915.801025
1852 -1915.772949
1853 -1915.737427
1854 -1915.696045
1855 -1915.646729
1856 -1915.593018
1857 -1915.540527
1858 -1915.490723
1859 -1915.447388
1860 -1915.410034
1861 -1915.375488
1862 -1915.343140
1863 -1915.309448
1864 -1915.274780
1865 -1915.241455
1866 -1915.206787
1867 -1915.173218
1868 -1915.140991
1869 -1915.110596
1870 -1915.081177
1871 -1915.050171
1872 -1915.017212
1873 -1914.982300
1874 -1914.944824
1875 -1914.904175
1876 -1914.862549
1877 -1914.824463
1878 -1914.787842
1879 -1914.753174
1880 -1914.720337
1881 -1914.687500
1882 -1914.654297
1883 -1914.620361
1884 -1914.583496
1885 -1914.544922
1886 -1914.505981
1887 -1914.464722
1888 -1914.422729
1889 -1914.381836
1890 -1914.340698
1891 -1914.304077
1892 -1914.273071
1893 -1914.253540
1894 -1914.247314
1895 -1914.246704
1896 -1914.252319
1897 -1914.248657
1898 -1914.232056
1899 -1914.202393
1900 -1914.159058
1901 -1914.106201
1902 -1914.045654
1903 -1913.987183
1904 -1913.924194
1905 -1913.867188
1906 -1913.826538
1907 -1913.773560
1908 -1913.737061
1909 -1913.697998
1910 -1913.658081
1911 -1913.622437
1912 -1913.585938
1913 -1913.555542
1914 -1913.530640
1915 -1913.509766
1916 -1913.491455
1917 -1913.470825
1918 -1913.446289
1919 -1913.416382
1920 -1913.380249
1921 -1913.339600
1922 -1913.295776
1923 -1913.253174
1924 -1913.208618
1925 -1913.165649
1926 -1913.123291
1927 -1913.080200
1928 -1913.038330
1929 -1912.994995
1930 -1912.951782
1931 -1912.908691
1932 -1912.867432
1933 -1912.825439
1934 -1912.785767
1935 -1912.743408
1936 -1912.736938
1937 -1912.680298
1938 -1912.624512
1939 -1912.566406
1940 -1912.509766
1941 -1912.457275
1942 -1912.408936
1943 -1912.368164
1944 -1912.327515
1945 -1912.292847
1946 -1912.259277
1947 -1912.228149
1948 -1912.193848
1949 -1912.158936
1950 -1912.121094
1951 -1912.079468
1952 -1912.033447
1953 -1911.985596
1954 -1911.937866
1955 -1911.889771
1956 -1911.843018
1957 -1911.796753
1958 -1911.751953
1959 -1911.707764
1960 -1911.664551
1961 -1911.622070
1962 -1911.582764
1963 -1911.542847
1964 -1911.504150
1965 -1911.467163
1966 -1911.431152
1967 -1911.393799
1968 -1911.356323
1969 -1911.316650
1970 -1911.275391
1971 -1911.230713
1972 -1911.184082
1973 -1911.137573
1974 -1911.090088
1975 -1911.043457
1976 -1910.995483
1977 -1910.949951
1978 -1910.903442
1979 -1910.858154
1980 -1910.813232
1981 -1910.769043
1982 -1910.728271
1983 -1910.688477
1984 -1910.632202
1985 -1910.592773
1986 -1910.551636
1987 -1910.508911
1988 -1910.464478
1989 -1910.418091
1990 -1910.370361
1991 -1910.320923
1992 -1910.271851
1993 -1910.225098
1994 -1910.178955
1995 -1910.135742
1996 -1910.095703
1997 -1910.059937
1998 -1910.025635
1999 -1909.991943
2000 -1909.960449
2001 -1909.928711
2002 -1909.895142
2003 -1909.859985
2004 -1909.823242
2005 -1909.785645
2006 -1909.745239
2007 -1909.702148
2008 -1909.657227
2009 -1909.611450
2010 -1909.566162
2011 -1909.521606
2012 -1909.475586
2013 -1909.427612
2014 -1909.378296
2015 -1909.326660
2016 -1909.275879
2017 -1909.226440
2018 -1909.176392
2019 -1909.128540
2020 -1909.078369
2021 -1909.027832
2022 -1908.976318
2023 -1908.924194
2024 -1908.870239
2025 -1908.816650
2026 -1908.762207
2027 -1908.702881
2028 -1908.656860
2029 -1908.595093
2030 -1908.542725
2031 -1908.488647
2032 -1908.433228
2033 -1908.380127
2034 -1908.330078
2035 -1908.277832
2036 -1908.228516
2037 -1908.179077
2038 -1908.129028
2039 -1908.083862
2040 -1908.040405
2041 -1908.010254
2042 -1907.994995
2043 -1907.988159
2044 -1907.990723
2045 -1907.985596
2046 -1907.969604
2047 -1907.937622
2048 -1907.888672
2049 -1907.830811
2050 -1907.765625
2051 -1907.703247
2052 -1907.645020
2053 -1907.597656
2054 -1907.559448
2055 -1907.536133
2056 -1907.521362
2057 -1907.517334
2058 -1907.518311
2059 -1907.527100
2060 -1907.539673
2061 -1907.559204
2062 -1907.584961
2063 -1907.612793
2064 -1907.643677
2065 -1907.667480
2066 -1907.681885
2067 -1907.684082
2068 -1907.672485
2069 -1907.645020
2070 -1907.605347
2071 -1907.553833
2072 -1907.494629
2073 -1907.437500
2074 -1907.383057
2075 -1907.336426
2076 -1907.296875
2077 -1907.260864
2078 -1907.229980
2079 -1907.201416
2080 -1907.172363
2081 -1907.143555
2082 -1907.115723
2083 -1907.087646
2084 -1907.057739
2085 -1907.026245
2086 -1906.989868
2087 -1906.952759
2088 -1906.913452
2089 -1906.878052
2090 -1906.846436
2091 -1906.820557
2092 -1906.799927
2093 -1906.781494
2094 -1906.763306
2095 -1906.746216
2096 -1906.730225
2097 -1906.720581
2098 -1906.716797
2099 -1906.720459
2100 -1906.729370
2101 -1906.734619
2102 -1906.734375
2103 -1906.726196
2104 -1906.712646
2105 -1906.697998
2106 -1906.686035
2107 -1906.676270
2108 -1906.673706
2109 -1906.672485
2110 -1906.670776
2111 -1906.670776
2112 -1906.788696
2113 -1906.792480
2114 -1906.798462
2115 -1906.810303
2116 -1906.830078
2117 -1906.871094
2118 -1906.921143
2119 -1906.983276
2120 -1907.054443
2121 -1907.119263
2122 -1907.171387
2123 -1907.206543
2124 -1907.223633
2125 -1907.224976
2126 -1907.210693
2127 -1907.188965
2128 -1907.158081
2129 -1907.125977
2130 -1907.091064
2131 -1907.055664
2132 -1907.019043
2133 -1906.979492
2134 -1906.937256
2135 -1906.890137
2136 -1906.839600
2137 -1906.788086
2138 -1906.734131
2139 -1906.681152
2140 -1906.629272
2141 -1906.580811
2142 -1906.534668
2143 -1906.491211
2144 -1906.448975
2145 -1906.406860
2146 -1906.364868
2147 -1906.322266
2148 -1906.277954
2149 -1906.234009
2150 -1906.188232
2151 -1906.144287
2152 -1906.099854
2153 -1906.059692
2154 -1906.023071
2155 -1905.993164
2156 -1905.963989
2157 -1905.936646
2158 -1905.910522
2159 -1905.886597
2160 -1905.873779
2161 -1905.854980
2162 -1905.843384
2163 -1905.833618
2164 -1905.826172
2165 -1905.818604
2166 -1905.816162
2167 -1905.803833
2168 -1905.790894
2169 -1905.766113
2170 -1905.740356
2171 -1905.714600
2172 -1905.681030
2173 -1905.649658
2174 -1905.628540
2175 -1905.611938
2176 -1905.596191
2177 -1905.581055
2178 -1905.565552
2179 -1905.546875
2180 -1905.525635
2181 -1905.502075
2182 -1905.477783
2183 -1905.456909
2184 -1905.441162
2185 -1905.432373
2186 -1905.432983
2187 -1905.443726
2188 -1905.463623
2189 -1905.489258
2190 -1905.519287
2191 -1905.556274
2192 -1905.603271
2193 -1905.647583
2194 -1905.718506
2195 -1905.770996
2196 -1905.847656
2197 -1905.930542
2198 -1906.010986
2199 -1906.089111
2200 -1906.158081
2201 -1906.221680
2202 -1906.272217
2203 -1906.316284
2204 -1906.360596
2205 -1906.411621
2206 -1906.475098
2207 -1906.545776
2208 -1906.640015
2209 -1906.750000
2210 -1906.866699
2211 -1906.973022
2212 -1907.067993
2213 -1907.135986
2214 -1907.175293
2215 -1907.190308
2216 -1907.184570
2217 -1907.181519
2218 -1907.183838
2219 -1907.197876
2220 -1907.222900
2221 -1907.256958
2222 -1907.295776
2223 -1907.332886
2224 -1907.364258
2225 -1907.391113
2226 -1907.405396
2227 -1907.410156
2228 -1907.407959
2229 -1907.395508
2230 -1907.375732
2231 -1907.353882
2232 -1907.327759
2233 -1907.301514
2234 -1907.271973
2235 -1907.243652
2236 -1907.218140
2237 -1907.193970
2238 -1907.169312
2239 -1907.143433
2240 -1907.113159
2241 -1907.078613
2242 -1907.035156
2243 -1906.984619
2244 -1906.930908
2245 -1906.878906
2246 -1906.825317
2247 -1906.776245
2248 -1906.729858
2249 -1906.688110
2250 -1906.649536
2251 -1906.615479
2252 -1906.585083
2253 -1906.562500
2254 -1906.545532
2255 -1906.535156
2256 -1906.530396
2257 -1906.528564
2258 -1906.529053
2259 -1906.532104
2260 -1906.536133
2261 -1906.542847
2262 -1906.552124
2263 -1906.561035
2264 -1906.572266
2265 -1906.583008
2266 -1906.595337
2267 -1906.604736
2268 -1906.610718
2269 -1906.608887
2270 -1906.599854
2271 -1906.581909
2272 -1906.555420
2273 -1906.526367
2274 -1906.496460
2275 -1906.470337
2276 -1906.446045
2277 -1906.425903
2278 -1906.408325
2279 -1906.392334
2280 -1906.378296
2281 -1906.361938
2282 -1906.341309
2283 -1906.318970
2284 -1906.292725
2285 -1906.268555
2286 -1906.249634
2287 -1906.238037
2288 -1906.371338
2289 -1906.399292
2290 -1906.447632
2291 -1906.499512
2292 -1906.562256
2293 -1906.629761
2294 -1906.695557
2295 -1906.751709
2296 -1906.797607
2297 -1906.819214
2298 -1906.818359
2299 -1906.795654
2300 -1906.757812
2301 -1906.718140
2302 -1906.681885
2303 -1906.650513
2304 -1906.630005
2305 -1906.620117
2306 -1906.618774
2307 -1906.622314
2308 -1906.631348
2309 -1906.645142
2310 -1906.663574
2311 -1906.682129
2312 -1906.704590
2313 -1906.725830
2314 -1906.745972
2315 -1906.765015
2316 -1906.784424
2317 -1906.800049
2318 -1906.814331
2319 -1906.822998
2320 -1906.832886
2321 -1906.844482
2322 -1906.861206
2323 -1906.879395
2324 -1906.894531
2325 -1906.899414
2326 -1906.890747
2327 -1906.870850
2328 -1906.845215
2329 -1906.824707
2330 -1906.814575
2331 -1906.811279
2332 -1906.815063
2333 -1906.820312
2334 -1906.823486
2335 -1906.824951
2336 -1906.915771
2337 -1906.897949
2338 -1906.878784
2339 -1906.861938
2340 -1906.846436
2341 -1906.833008
2342 -1906.822144
2343 -1906.809692
2344 -1906.800415
2345 -1906.791382
2346 -1906.784180
2347 -1906.778931
2348 -1906.773315
2349 -1906.765991
2350 -1906.759277
2351 -1906.753906
2352 -1906.751587
2353 -1906.753540
2354 -1906.760986
2355 -1906.776367
2356 -1906.796143
2357 -1906.818604
2358 -1906.843140
2359 -1906.866699
2360 -1906.890991
2361 -1906.911499
2362 -1906.928223
2363 -1906.942383
2364 -1906.950684
2365 -1906.956543
2366 -1906.961060
2367 -1906.964478
2368 -1906.969727
2369 -1906.978149
2370 -1906.991089
2371 -1907.010254
2372 -1907.031738
2373 -1907.055054
2374 -1907.078979
2375 -1907.104004
2376 -1907.134521
2377 -1907.166260
2378 -1907.200928
2379 -1907.237915
2380 -1907.274048
2381 -1907.306519
2382 -1907.332275
2383 -1907.348633
2384 -1907.359253
2385 -1907.369141
2386 -1907.380249
2387 -1907.394775
2388 -1907.411865
2389 -1907.429077
2390 -1907.450073
2391 -1907.473999
2392 -1907.500977
2393 -1907.532715
2394 -1907.568481
2395 -1907.607178
2396 -1907.651245
2397 -1907.692139
2398 -1907.727539
2399 -1907.754150
2400 -1907.772583
2401 -1907.786865
2402 -1907.796387
2403 -1907.801025
2404 -1907.801392
2405 -1907.796387
2406 -1907.786621
2407 -1907.771973
2408 -1907.754761
2409 -1907.741943
2410 -1907.733154
2411 -1907.727417
2412 -1907.723267
2413 -1907.717896
2414 -1907.709717
2415 -1907.697021
2416 -1907.679932
2417 -1907.662231
2418 -1907.644409
2419 -1907.627197
2420 -1907.612793
2421 -1907.600342
2422 -1907.594116
2423 -1907.593750
2424 -1907.600342
2425 -1907.616699
2426 -1907.643311
2427 -1907.681030
2428 -1907.731079
2429 -1907.786987
2430 -1907.846191
2431 -1907.904053
2432 -1907.953735
2433 -1907.997681
2434 -1908.030273
2435 -1908.051758
2436 -1908.062744
2437 -1908.064697
2438 -1908.060547
2439 -1908.051880
2440 -1908.038452
2441 -1908.023804
2442 -1908.006592
2443 -1907.989746
2444 -1907.972656
2445 -1907.955078
2446 -1907.938477
2447 -1907.920654
2448 -1907.902710
2449 -1907.885376
2450 -1907.868286
2451 -1907.855591
2452 -1907.846680
2453 -1907.840576
2454 -1907.838379
2455 -1907.836304
2456 -1907.832886
2457 -1907.827881
2458 -1907.817993
2459 -1907.804565
2460 -1907.788818
2461 -1907.772217
2462 -1907.753418
2463 -1907.734253
2464 -1907.827148
2465 -1907.800293
2466 -1907.770508
2467 -1907.735229
2468 -1907.700562
2469 -1907.667847
2470 -1907.630737
2471 -1907.595947
2472 -1907.560791
2473 -1907.527344
2474 -1907.496582
2475 -1907.468384
2476 -1907.441284
2477 -1907.417480
2478 -1907.395386
2479 -1907.373779
2480 -1907.350586
2481 -1907.327148
2482 -1907.304565
2483 -1907.282471
2484 -1907.260742
2485 -1907.243652
2486 -1907.229858
2487 -1907.218140
2488 -1907.206299
2489 -1907.193115
2490 -1907.178589
2491 -1907.162842
2492 -1907.144897
2493 -1907.130371
2494 -1907.120605
2495 -1907.113525
2496 -1907.110840
2497 -1907.111694
2498 -1907.115234
2499 -1907.120117
2500 -1907.122559
2501 -1907.123291
2502 -1907.121582
2503 -1907.115845
2504 -1907.111084
2505 -1907.107544
2506 -1907.107178
2507 -1907.108032
2508 -1907.110352
2509 -1907.116455
2510 -1907.116821
2511 -1907.118774
2512 -1907.237305
2513 -1907.224854
2514 -1907.211182
2515 -1907.197754
2516 -1907.183472
2517 -1907.168457
2518 -1907.150024
2519 -1907.129272
2520 -1907.106567
2521 -1907.082886
2522 -1907.059326
2523 -1907.036621
2524 -1907.013306
2525 -1906.990112
2526 -1906.966675
2527 -1906.941650
2528 -1906.914917
2529 -1906.886230
2530 -1906.854126
2531 -1906.821167
2532 -1906.785156
2533 -1906.748413
2534 -1906.712158
2535 -1906.675659
2536 -1906.641235
2537 -1906.600952
2538 -1906.566284
2539 -1906.528564
2540 -1906.495605
2541 -1906.461792
2542 -1906.428223
2543 -1906.399048
2544 -1906.370605
2545 -1906.343628
2546 -1906.317993
2547 -1906.291870
2548 -1906.265991
2549 -1906.235840
2550 -1906.203491
2551 -1906.174316
2552 -1906.150757
2553 -1906.143799
2554 -1906.158203
2555 -1906.185303
2556 -1906.228638
2557 -1906.261230
2558 -1906.279419
2559 -1906.270386
2560 -1906.241089
2561 -1906.199463
2562 -1906.162231
2563 -1906.131348
2564 -1906.105591
2565 -1906.089111
2566 -1906.078735
2567 -1906.073608
2568 -1906.070557
2569 -1906.071899
2570 -1906.072754
2571 -1906.076294
2572 -1906.075073
2573 -1906.071899
2574 -1906.062378
2575 -1906.049072
2576 -1906.031738
2577 -1906.011719
2578 -1905.989990
2579 -1905.969604
2580 -1905.952026
2581 -1905.937988
2582 -1905.929932
2583 -1905.924927
2584 -1905.922119
2585 -1905.921265
2586 -1905.920776
2587 -1905.920410
2588 -1905.918091
2589 -1905.912964
2590 -1905.903809
2591 -1905.889526
2592 -1905.870239
2593 -1905.847290
2594 -1905.822510
2595 -1905.797241
2596 -1905.773438
2597 -1905.751831
2598 -1905.733521
2599 -1905.719849
2600 -1905.709229
2601 -1905.703613
2602 -1905.701050
2603 -1905.703735
2604 -1905.710205
2605 -1905.722290
2606 -1905.738892
2607 -1905.760498
2608 -1905.783447
2609 -1905.805908
2610 -1905.826050
2611 -1905.844971
2612 -1905.858887
2613 -1905.875244
2614 -1905.889648
2615 -1905.907471
2616 -1905.925171
2617 -1905.944702
2618 -1905.962769
2619 -1905.984009
2620 -1906.005493
2621 -1906.031494
2622 -1906.061157
2623 -1906.094360
2624 -1906.128418
2625 -1906.161499
2626 -1906.189575
2627 -1906.216553
2628 -1906.239014
2629 -1906.258057
2630 -1906.271851
2631 -1906.284180
2632 -1906.291016
2633 -1906.295776
2634 -1906.296143
2635 -1906.296143
2636 -1906.292603
2637 -1906.291992
2638 -1906.289551
2639 -1906.287842
2640 -1906.305542
2641 -1906.310059
2642 -1906.305908
2643 -1906.299561
2644 -1906.302734
2645 -1906.309937
2646 -1906.331543
2647 -1906.364014
2648 -1906.391113
2649 -1906.425537
2650 -1906.469727
2651 -1906.512817
2652 -1906.551636
2653 -1906.585938
2654 -1906.610352
2655 -1906.627930
2656 -1906.640869
2657 -1906.648560
2658 -1906.652100
2659 -1906.656006
2660 -1906.665283
2661 -1906.680176
2662 -1906.702393
2663 -1906.729492
2664 -1906.762451
2665 -1906.792725
2666 -1906.816895
2667 -1906.830078
2668 -1906.833252
2669 -1906.824951
2670 -1906.807861
2671 -1906.782471
2672 -1906.754028
2673 -1906.723755
2674 -1906.692627
2675 -1906.662354
2676 -1906.632324
2677 -1906.608154
2678 -1906.584595
2679 -1906.555298
2680 -1906.534668
2681 -1906.510010
2682 -1906.492432
2683 -1906.480103
2684 -1906.471558
2685 -1906.462646
2686 -1906.453613
2687 -1906.446533
2688 -1906.464844
2689 -1906.468140
2690 -1906.475342
2691 -1906.484619
2692 -1906.497925
2693 -1906.508179
2694 -1906.516602
2695 -1906.521118
2696 -1906.528198
2697 -1906.533936
2698 -1906.545288
2699 -1906.558838
2700 -1906.572632
2701 -1906.583496
2702 -1906.589600
2703 -1906.589478
2704 -1906.581421
2705 -1906.568359
2706 -1906.551025
2707 -1906.533936
2708 -1906.517212
2709 -1906.502563
2710 -1906.490479
2711 -1906.479370
2712 -1906.473267
2713 -1906.469238
2714 -1906.463501
2715 -1906.457153
2716 -1906.452637
2717 -1906.450317
2718 -1906.452881
2719 -1906.458130
2720 -1906.472290
2721 -1906.486084
2722 -1906.500000
2723 -1906.510986
2724 -1906.519409
2725 -1906.523560
2726 -1906.524536
2727 -1906.522339
2728 -1906.519287
2729 -1906.511963
2730 -1906.503418
2731 -1906.492554
2732 -1906.481079
2733 -1906.470703
2734 -1906.461182
2735 -1906.452881
2736 -1906.449097
2737 -1906.447754
2738 -1906.449463
2739 -1906.453003
2740 -1906.460693
2741 -1906.467407
2742 -1906.473145
2743 -1906.476196
2744 -1906.479126
2745 -1906.479736
2746 -1906.479492
2747 -1906.481079
2748 -1906.486450
2749 -1906.493774
2750 -1906.503174
2751 -1906.514404
2752 -1906.528931
2753 -1906.539429
2754 -1906.549072
2755 -1906.553711
2756 -1906.551758
2757 -1906.544922
2758 -1906.530640
2759 -1906.511719
2760 -1906.490479
2761 -1906.470581
2762 -1906.454590
2763 -1906.444214
2764 -1906.437012
2765 -1906.428345
2766 -1906.420776
2767 -1906.411621
2768 -1906.385376
2769 -1906.363037
2770 -1906.343628
2771 -1906.326782
2772 -1906.313477
2773 -1906.308105
2774 -1906.317139
2775 -1906.327515
2776 -1906.343628
2777 -1906.351318
2778 -1906.351807
2779 -1906.345093
2780 -1906.332886
2781 -1906.317749
2782 -1906.307495
2783 -1906.300781
2784 -1906.296997
2785 -1906.294556
2786 -1906.291504
2787 -1906.289062
2788 -1906.287842
2789 -1906.289429
2790 -1906.296753
2791 -1906.308838
2792 -1906.325806
2793 -1906.345703
2794 -1906.372437
2795 -1906.405151
2796 -1906.420410
2797 -1906.431519
2798 -1906.436523
2799 -1906.431274
2800 -1906.420532
2801 -1906.415283
2802 -1906.414551
2803 -1906.422363
2804 -1906.441040
2805 -1906.465698
2806 -1906.494263
2807 -1906.521240
2808 -1906.548584
2809 -1906.574951
2810 -1906.598755
2811 -1906.620728
2812 -1906.641479
2813 -1906.660645
2814 -1906.677002
2815 -1906.691772
2816 -1906.674805
2817 -1906.674805
2818 -1906.665527
2819 -1906.653809
2820 -1906.640015
2821 -1906.626709
2822 -1906.615601
2823 -1906.604004
2824 -1906.594238
2825 -1906.583740
2826 -1906.570557
2827 -1906.554199
2828 -1906.536865
2829 -1906.518311
2830 -1906.501831
2831 -1906.491943
2832 -1906.491821
2833 -1906.505127
2834 -1906.537109
2835 -1906.584351
2836 -1906.642456
2837 -1906.702881
2838 -1906.766846
2839 -1906.819824
2840 -1906.874268
2841 -1906.924561
2842 -1906.977295
2843 -1907.030396
2844 -1907.085815
2845 -1907.137085
2846 -1907.186523
2847 -1907.228271
2848 -1907.261963
2849 -1907.285400
2850 -1907.301270
2851 -1907.310547
2852 -1907.314575
2853 -1907.316650
2854 -1907.313232
2855 -1907.309814
2856 -1907.302856
2857 -1907.291870
2858 -1907.281372
2859 -1907.266357
2860 -1907.249756
2861 -1907.236816
2862 -1907.218872
2863 -1907.209473
2864 -1907.183960
2865 -1907.169556
2866 -1907.152222
2867 -1907.131592
2868 -1907.110840
2869 -1907.088867
2870 -1907.066772
2871 -1907.045166
2872 -1907.024292
2873 -1907.004395
2874 -1906.984985
2875 -1906.967529
2876 -1906.952881
2877 -1906.940918
2878 -1906.933594
2879 -1906.931274
2880 -1906.936646
2881 -1906.949707
2882 -1906.966675
2883 -1906.985596
2884 -1907.001709
2885 -1907.006348
2886 -1906.996216
2887 -1906.974365
2888 -1906.945190
2889 -1906.920288
2890 -1906.904297
2891 -1906.903931
2892 -1906.917358
2893 -1906.943115
2894 -1906.979126
2895 -1907.018799
2896 -1907.057983
2897 -1907.088379
2898 -1907.104614
2899 -1907.107178
2900 -1907.100830
2901 -1907.088135
2902 -1907.072632
2903 -1907.057617
2904 -1907.041260
2905 -1907.026733
2906 -1907.010864
2907 -1906.995361
2908 -1906.979248
2909 -1906.964722
2910 -1906.950684
2911 -1906.937134
2912 -1906.923340
2913 -1906.911377
2914 -1906.897095
2915 -1906.884033
2916 -1906.869507
2917 -1906.854492
2918 -1906.839233
2919 -1906.823242
2920 -1906.809448
2921 -1906.795288
2922 -1906.782715
2923 -1906.769897
2924 -1906.756470
2925 -1906.741699
2926 -1906.731445
2927 -1906.718140
2928 -1906.706055
2929 -1906.693237
2930 -1906.682373
2931 -1906.678711
2932 -1906.685547
2933 -1906.705566
2934 -1906.756836
2935 -1906.816895
2936 -1906.895020
2937 -1906.949341
2938 -1906.979858
2939 -1906.968384
2940 -1906.932129
2941 -1906.875122
2942 -1906.806885
2943 -1906.754150
2944 -1906.698975
2945 -1906.666748
2946 -1906.640747
2947 -1906.623657
2948 -1906.615479
2949 -1906.611328
2950 -1906.609009
2951 -1906.603149
2952 -1906.597046
2953 -1906.584717
2954 -1906.569580
2955 -1906.553345
2956 -1906.536987
2957 -1906.523804
2958 -1906.515503
2959 -1906.511841
2960 -1906.515381
2961 -1906.519531
2962 -1906.523926
2963 -1906.524902
2964 -1906.520508
2965 -1906.510376
2966 -1906.494141
2967 -1906.476807
2968 -1906.460449
2969 -1906.454834
2970 -1906.461060
2971 -1906.476318
2972 -1906.500244
2973 -1906.520508
2974 -1906.534180
2975 -1906.535889
2976 -1906.529053
2977 -1906.518555
2978 -1906.510498
2979 -1906.505371
2980 -1906.502319
2981 -1906.501465
2982 -1906.500488
2983 -1906.495728
2984 -1906.487427
2985 -1906.473999
2986 -1906.456055
2987 -1906.439697
2988 -1906.421997
2989 -1906.410645
2990 -1906.405518
2991 -1906.403931
2992 -1906.489014
2993 -1906.486572
2994 -1906.482178
2995 -1906.473267
2996 -1906.461914
2997 -1906.449219
2998 -1906.436768
2999 -1906.426392
3000 -1906.418945
3001 -1906.413330
3002 -1906.408203
3003 -1906.404297
3004 -1906.400024
3005 -1906.396484
3006 -1906.389648
3007 -1906.386475
3008 -1906.384521
3009 -1906.385986
3010 -1906.392944
3011 -1906.406982
3012 -1906.428101
3013 -1906.456787
3014 -1906.494019
3015 -1906.540161
3016 -1906.594238
3017 -1906.650879
3018 -1906.707886
3019 -1906.768433
3020 -1906.829834
3021 -1906.889648
3022 -1906.953979
3023 -1907.022339
3024 -1907.092285
3025 -1907.166992
3026 -1907.242065
3027 -1907.318115
3028 -1907.391113
3029 -1907.457031
3030 -1907.515625
3031 -1907.570801
3032 -1907.620850
3033 -1907.672607
3034 -1907.723145
3035 -1907.772949
3036 -1907.823730
3037 -1907.876099
3038 -1907.919556
3039 -1907.959229
3040 -1908.006836
3041 -1908.025513
3042 -1908.042114
3043 -1908.059082
3044 -1908.078369
3045 -1908.099243
3046 -1908.122803
3047 -1908.148560
3048 -1908.174561
3049 -1908.200806
3050 -1908.226562
3051 -1908.253296
3052 -1908.279419
3053 -1908.305786
3054 -1908.331665
3055 -1908.354126
3056 -1908.373047
3057 -1908.388062
3058 -1908.396484
3059 -1908.404541
3060 -1908.411987
3061 -1908.427490
3062 -1908.450439
3063 -1908.478882
3064 -1908.511963
3065 -1908.536499
3066 -1908.549438
3067 -1908.550659
3068 -1908.542480
3069 -1908.533569
3070 -1908.530151
3071 -1908.527710
3072 -1908.530396
3073 -1908.532715
3074 -1908.530396
3075 -1908.524658
3076 -1908.513916
3077 -1908.503540
3078 -1908.494995
3079 -1908.486694
3080 -1908.480957
3081 -1908.478271
3082 -1908.474854
3083 -1908.474243
3084 -1908.474609
3085 -1908.478394
3086 -1908.486206
3087 -1908.496094
3088 -1908.508911
3089 -1908.523560
3090 -1908.536011
3091 -1908.546631
3092 -1908.554199
3093 -1908.561157
3094 -1908.566772
3095 -1908.572876
3096 -1908.579956
3097 -1908.588257
3098 -1908.595947
3099 -1908.604004
3100 -1908.609741
3101 -1908.615356
3102 -1908.618896
3103 -1908.620361
3104 -1908.620361
3105 -1908.621826
3106 -1908.625000
3107 -1908.632446
3108 -1908.641357
3109 -1908.654297
3110 -1908.669556
3111 -1908.684570
3112 -1908.700073
3113 -1908.714966
3114 -1908.728394
3115 -1908.740967
3116 -1908.752563
3117 -1908.763428
3118 -1908.774048
3119 -1908.787476
3120 -1908.805054
3121 -1908.819580
3122 -1908.847412
3123 -1908.881958
3124 -1908.918335
3125 -1908.953125
3126 -1908.986938
3127 -1909.018066
3128 -1909.044678
3129 -1909.068237
3130 -1909.087402
3131 -1909.104370
3132 -1909.122437
3133 -1909.139771
3134 -1909.156616
3135 -1909.173218
3136 -1909.190430
3137 -1909.208374
3138 -1909.226562
3139 -1909.244141
3140 -1909.263062
3141 -1909.284668
3142 -1909.308960
3143 -1909.333984
3144 -1909.357300
3145 -1909.375000
3146 -1909.387817
3147 -1909.397339
3148 -1909.404175
3149 -1909.412476
3150 -1909.422607
3151 -1909.435425
3152 -1909.451904
3153 -1909.471313
3154 -1909.493164
3155 -1909.516846
3156 -1909.538330
3157 -1909.557739
3158 -1909.575806
3159 -1909.592896
3160 -1909.612183
3161 -1909.637451
3162 -1909.670532
3163 -1909.713745
3164 -1909.761475
3165 -1909.811035
3166 -1909.861328
3167 -1909.907837
3168 -1909.940674
3169 -1909.978271
3170 -1910.012939
3171 -1910.047363
3172 -1910.082031
3173 -1910.120117
3174 -1910.166748
3175 -1910.218384
3176 -1910.277100
3177 -1910.337646
3178 -1910.399902
3179 -1910.461670
3180 -1910.518799
3181 -1910.569824
3182 -1910.615234
3183 -1910.653076
3184 -1910.685425
3185 -1910.716675
3186 -1910.747314
3187 -1910.780640
3188 -1910.816406
3189 -1910.854980
3190 -1910.897217
3191 -1910.939331
3192 -1910.977539
3193 -1911.011108
3194 -1911.037598
3195 -1911.057129
3196 -1911.070557
3197 -1911.081299
3198 -1911.091309
3199 -1911.101929
3200 -1911.115723
3201 -1911.135498
3202 -1911.159302
3203 -1911.187256
3204 -1911.219482
3205 -1911.253662
3206 -1911.287842
3207 -1911.323486
3208 -1911.357788
3209 -1911.390625
3210 -1911.416748
3211 -1911.443115
3212 -1911.468018
3213 -1911.498779
3214 -1911.528198
3215 -1911.558350
3216 -1911.627319
3217 -1911.641479
3218 -1911.661133
3219 -1911.686646
3220 -1911.714111
3221 -1911.737427
3222 -1911.757690
3223 -1911.777344
3224 -1911.791992
3225 -1911.809570
3226 -1911.830811
3227 -1911.855713
3228 -1911.886963
3229 -1911.924316
3230 -1911.970947
3231 -1912.020752
3232 -1912.070190
3233 -1912.113892
3234 -1912.150146
3235 -1912.179321
3236 -1912.207764
3237 -1912.241943
3238 -1912.287354
3239 -1912.341797
3240 -1912.405273
3241 -1912.461182
3242 -1912.510132
3243 -1912.546143
3244 -1912.570068
3245 -1912.589844
3246 -1912.605225
3247 -1912.619019
3248 -1912.634766
3249 -1912.651611
3250 -1912.671387
3251 -1912.690796
3252 -1912.709839
3253 -1912.729492
3254 -1912.748535
3255 -1912.764404
3256 -1912.776978
3257 -1912.786133
3258 -1912.791016
3259 -1912.791138
3260 -1912.788574
3261 -1912.785889
3262 -1912.783325
3263 -1912.781982
3264 -1912.781860
3265 -1912.782715
3266 -1912.785522
3267 -1912.788086
3268 -1912.791138
3269 -1912.793701
3270 -1912.794922
3271 -1912.793457
3272 -1912.790405
3273 -1912.785889
3274 -1912.780029
3275 -1912.772583
3276 -1912.765259
3277 -1912.757080
3278 -1912.747314
3279 -1912.735596
3280 -1912.723145
3281 -1912.711548
3282 -1912.701050
3283 -1912.691040
3284 -1912.680786
3285 -1912.668457
3286 -1912.652954
3287 -1912.634277
3288 -1912.614136
3289 -1912.593994
3290 -1912.575562
3291 -1912.561279
3292 -1912.548218
3293 -1912.534546
3294 -1912.519775
3295 -1912.502319
3296 -1912.482666
3297 -1912.460938
3298 -1912.439087
3299 -1912.418213
3300 -1912.395386
3301 -1912.369873
3302 -1912.343506
3303 -1912.313965
3304 -1912.283081
3305 -1912.251709
3306 -1912.222656
3307 -1912.197021
3308 -1912.170288
3309 -1912.145142
3310 -1912.120483
3311 -1912.096558
3312 -1912.072144
3313 -1912.046753
3314 -1912.021118
3315 -1911.995483
3316 -1911.971558
3317 -1911.950073
3318 -1911.933350
3319 -1911.918701
3320 -1911.907593
3321 -1911.899658
3322 -1911.893188
3323 -1911.888184
3324 -1911.884766
3325 -1911.883423
3326 -1911.882812
3327 -1911.881592
3328 -1911.876587
3329 -1911.870483
3330 -1911.859863
3331 -1911.846924
3332 -1911.833130
3333 -1911.820068
3334 -1911.809082
3335 -1911.799561
3336 -1911.789673
3337 -1911.780396
3338 -1911.768677
3339 -1911.755249
3340 -1911.740479
3341 -1911.725098
3342 -1911.705688
3343 -1911.684326
3344 -1911.780518
3345 -1911.759277
3346 -1911.743408
3347 -1911.734375
3348 -1911.727783
3349 -1911.750488
3350 -1911.790283
3351 -1911.853027
3352 -1911.936035
3353 -1912.014282
3354 -1912.084229
3355 -1912.131348
3356 -1912.153320
3357 -1912.147827
3358 -1912.118896
3359 -1912.076538
3360 -1912.029907
3361 -1911.992188
3362 -1911.968018
3363 -1911.961670
3364 -1911.967896
3365 -1911.977295
3366 -1911.986084
3367 -1911.987305
3368 -1911.982666
3369 -1911.974854
3370 -1911.964355
3371 -1911.953003
3372 -1911.939941
3373 -1911.923096
3374 -1911.903076
3375 -1911.877197
3376 -1911.847656
3377 -1911.817627
3378 -1911.789062
3379 -1911.762451
3380 -1911.738159
3381 -1911.714600
3382 -1911.695435
3383 -1911.666992
3384 -1911.643433
3385 -1911.622925
3386 -1911.609009
3387 -1911.602783
3388 -1911.600342
3389 -1911.593750
3390 -1911.590088
3391 -1911.581055
3392 -1911.671875
3393 -1911.653809
3394 -1911.634644
3395 -1911.617798
3396 -1911.601196
3397 -1911.578857
3398 -1911.554077
3399 -1911.523560
3400 -1911.489380
3401 -1911.456055
3402 -1911.422607
3403 -1911.392334
3404 -1911.364502
3405 -1911.336304
3406 -1911.309570
3407 -1911.279419
3408 -1911.249268
3409 -1911.220947
3410 -1911.196289
3411 -1911.177124
3412 -1911.161865
3413 -1911.147827
3414 -1911.136108
3415 -1911.120850
3416 -1911.106201
3417 -1911.088989
3418 -1911.071655
3419 -1911.056641
3420 -1911.041138
3421 -1911.026123
3422 -1911.014893
3423 -1911.001099
3424 -1910.987793
3425 -1910.967773
3426 -1910.942505
3427 -1910.915039
3428 -1910.882324
3429 -1910.848999
3430 -1910.817993
3431 -1910.785645
3432 -1910.759277
3433 -1910.734131
3434 -1910.711914
3435 -1910.692017
3436 -1910.673096
3437 -1910.653076
3438 -1910.631714
3439 -1910.605103
3440 -1910.577026
3441 -1910.548706
3442 -1910.522827
3443 -1910.497314
3444 -1910.475098
3445 -1910.453979
3446 -1910.434937
3447 -1910.418091
3448 -1910.402954
3449 -1910.385620
3450 -1910.365601
3451 -1910.346802
3452 -1910.333252
3453 -1910.322876
3454 -1910.296387
3455 -1910.279419
3456 -1910.266479
3457 -1910.256470
3458 -1910.249146
3459 -1910.241699
3460 -1910.235840
3461 -1910.227661
3462 -1910.223022
3463 -1910.217896
3464 -1910.215698
3465 -1910.209595
3466 -1910.209106
3467 -1910.207520
3468 -1910.207520
3469 -1910.205688
3470 -1910.204468
3471 -1910.204346
3472 -1910.207886
3473 -1910.212402
3474 -1910.225220
3475 -1910.238892
3476 -1910.255127
3477 -1910.268066
3478 -1910.276489
3479 -1910.282593
3480 -1910.284180
3481 -1910.286377
3482 -1910.292847
3483 -1910.305176
3484 -1910.324829
3485 -1910.331177
3486 -1910.339355
3487 -1910.348145
3488 -1910.359131
3489 -1910.366577
3490 -1910.376587
3491 -1910.386353
3492 -1910.397949
3493 -1910.407104
3494 -1910.411377
3495 -1910.413574
3496 -1910.413452
3497 -1910.415405
3498 -1910.418701
3499 -1910.423096
3500 -1910.427856
3501 -1910.427612
3502 -1910.419800
3503 -1910.407471
3504 -1910.389282
3505 -1910.367676
3506 -1910.347778
3507 -1910.332275
3508 -1910.319824
3509 -1910.294434
3510 -1910.274414
3511 -1910.253540
3512 -1910.228149
3513 -1910.203735
3514 -1910.177734
3515 -1910.151855
3516 -1910.125977
3517 -1910.099976
3518 -1910.076782
3519 -1910.052246
3520 -1910.323486
3521 -1910.296387
3522 -1910.261841
3523 -1910.227539
3524 -1910.190430
3525 -1910.155762
3526 -1910.119263
3527 -1910.089233
3528 -1910.053955
3529 -1910.020142
3530 -1909.982544
3531 -1909.945801
3532 -1909.908813
3533 -1909.872803
3534 -1909.839355
3535 -1909.807129
3536 -1909.777588
3537 -1909.749268
3538 -1909.721436
3539 -1909.695801
3540 -1909.671387
3541 -1909.649902
3542 -1909.630615
3543 -1909.614990
3544 -1909.600464
3545 -1909.586792
3546 -1909.575928
3547 -1909.568115
3548 -1909.561890
3549 -1909.565918
3550 -1909.578613
3551 -1909.612061
3552 -1909.663330
3553 -1909.737183
3554 -1909.828857
3555 -1909.931274
3556 -1910.039307
3557 -1910.133423
3558 -1910.210449
3559 -1910.271851
3560 -1910.307495
3561 -1910.325195
3562 -1910.327637
3563 -1910.320068
3564 -1910.302002
3565 -1910.280029
3566 -1910.241943
3567 -1910.188721
3568 -1910.229858
3569 -1910.171997
3570 -1910.130493
3571 -1910.116211
3572 -1910.117065
3573 -1910.131470
3574 -1910.153809
3575 -1910.178345
3576 -1910.199951
3577 -1910.220825
3578 -1910.239990
3579 -1910.255127
3580 -1910.266724
3581 -1910.274292
3582 -1910.278076
3583 -1910.281860
3584 -1910.284912
3585 -1910.295044
3586 -1910.310059
3587 -1910.331909
3588 -1910.357910
3589 -1910.385010
3590 -1910.408691
3591 -1910.428467
3592 -1910.441895
3593 -1910.452759
3594 -1910.461792
3595 -1910.469604
3596 -1910.475342
3597 -1910.480347
3598 -1910.481934
3599 -1910.482544
3600 -1910.481689
3601 -1910.482056
3602 -1910.481445
3603 -1910.484497
3604 -1910.488037
3605 -1910.494873
3606 -1910.501465
3607 -1910.509644
3608 -1910.520264
3609 -1910.531982
3610 -1910.544922
3611 -1910.560425
3612 -1910.575195
3613 -1910.595337
3614 -1910.616699
3615 -1910.637207
3616 -1910.656738
3617 -1910.673950
3618 -1910.687012
3619 -1910.698120
3620 -1910.704712
3621 -1910.708252
3622 -1910.707886
3623 -1910.705933
3624 -1910.702026
3625 -1910.697998
3626 -1910.691650
3627 -1910.686890
3628 -1910.683472
3629 -1910.682739
3630 -1910.684082
3631 -1910.688721
3632 -1910.693970
3633 -1910.699097
3634 -1910.700684
3635 -1910.700806
3636 -1910.698730
3637 -1910.696777
3638 -1910.693481
3639 -1910.691040
3640 -1910.688110
3641 -1910.687622
3642 -1910.687012
3643 -1910.688110
3644 -1910.690063
3645 -1910.692627
3646 -1910.693726
3647 -1910.695801
3648 -1910.697632
3649 -1910.700562
3650 -1910.704468
3651 -1910.708496
3652 -1910.712036
3653 -1910.713257
3654 -1910.709351
3655 -1910.702271
3656 -1910.692261
3657 -1910.683716
3658 -1910.676636
3659 -1910.674805
3660 -1910.675049
3661 -1910.679443
3662 -1910.684692
3663 -1910.692383
3664 -1910.699951
3665 -1910.709229
3666 -1910.718872
3667 -1910.732056
3668 -1910.746704
3669 -1910.761963
3670 -1910.776733
3671 -1910.789673
3672 -1910.799805
3673 -1910.800049
3674 -1910.794189
3675 -1910.778809
3676 -1910.755859
3677 -1910.728394
3678 -1910.700439
3679 -1910.677368
3680 -1910.661133
3681 -1910.658691
3682 -1910.669556
3683 -1910.692139
3684 -1910.724731
3685 -1910.755615
3686 -1910.781250
3687 -1910.802368
3688 -1910.814697
3689 -1910.819336
3690 -1910.823486
3691 -1910.823486
3692 -1910.820068
3693 -1910.814087
3694 -1910.803101
3695 -1910.786865
3696 -1910.972656
3697 -1910.945068
3698 -1910.918823
3699 -1910.899170
3700 -1910.881104
3701 -1910.874023
3702 -1910.877197
3703 -1910.885742
3704 -1910.909668
3705 -1910.936279
3706 -1910.974121
3707 -1911.017822
3708 -1911.067139
3709 -1911.129395
3710 -1911.196777
3711 -1911.285156
3712 -1911.380371
3713 -1911.494141
3714 -1911.619873
3715 -1911.750732
3716 -1911.893311
3717 -1912.031982
3718 -1912.173340
3719 -1912.309937
3720 -1912.444336
3721 -1912.572876
3722 -1912.688477
3723 -1912.793091
3724 -1912.884521
3725 -1912.965820
3726 -1913.033813
3727 -1913.090088
3728 -1913.129883
3729 -1913.154785
3730 -1913.160767
3731 -1913.151245
3732 -1913.129395
3733 -1913.098389
3734 -1913.065308
3735 -1913.042480
3736 -1913.032593
3737 -1913.045898
3738 -1913.083740
3739 -1913.138428
3740 -1913.208984
3741 -1913.292969
3742 -1913.377197
3743 -1913.453735
3744 -1913.742188
3745 -1913.798096
3746 -1913.844116
3747 -1913.884277
3748 -1913.920166
3749 -1913.955811
3750 -1913.991577
3751 -1914.032715
3752 -1914.077515
3753 -1914.125366
3754 -1914.179565
3755 -1914.236572
3756 -1914.298340
3757 -1914.360840
3758 -1914.426758
3759 -1914.491333
3760 -1914.556641
3761 -1914.622192
3762 -1914.684082
3763 -1914.745483
3764 -1914.804688
3765 -1914.863647
3766 -1914.918945
3767 -1914.977417
3768 -1915.039185
3769 -1915.109009
3770 -1915.192505
3771 -1915.286987
3772 -1915.390381
3773 -1915.495117
3774 -1915.614502
3775 -1915.712769
3776 -1915.820190
3777 -1915.913086
3778 -1916.001099
3779 -1916.083130
3780 -1916.163818
3781 -1916.230225
3782 -1916.288940
3783 -1916.341064
3784 -1916.389526
3785 -1916.433716
3786 -1916.481201
3787 -1916.531372
3788 -1916.582886
3789 -1916.636230
3790 -1916.688477
3791 -1916.739014
3792 -1916.789795
3793 -1916.840454
3794 -1916.895020
3795 -1916.949097
3796 -1917.003052
3797 -1917.047119
3798 -1917.083862
3799 -1917.111938
3800 -1917.137451
3801 -1917.170654
3802 -1917.212769
3803 -1917.259155
3804 -1917.305664
3805 -1917.337280
3806 -1917.353149
3807 -1917.346436
3808 -1917.321655
3809 -1917.293579
3810 -1917.268799
3811 -1917.248413
3812 -1917.234009
3813 -1917.223511
3814 -1917.216553
3815 -1917.207520
3816 -1917.197754
3817 -1917.188232
3818 -1917.178955
3819 -1917.165894
3820 -1917.151367
3821 -1917.132080
3822 -1917.108398
3823 -1917.080078
3824 -1917.048218
3825 -1917.019043
3826 -1916.994385
3827 -1916.972778
3828 -1916.951904
3829 -1916.928955
3830 -1916.901978
3831 -1916.870361
3832 -1916.834473
3833 -1916.797729
3834 -1916.761597
3835 -1916.725586
3836 -1916.689819
3837 -1916.652222
3838 -1916.611694
3839 -1916.570312
3840 -1916.526733
3841 -1916.485962
3842 -1916.448608
3843 -1916.417358
3844 -1916.388550
3845 -1916.361938
3846 -1916.337646
3847 -1916.312256
3848 -1916.284668
3849 -1916.254150
3850 -1916.220337
3851 -1916.186035
3852 -1916.152100
3853 -1916.124634
3854 -1916.104980
3855 -1916.089478
3856 -1916.077881
3857 -1916.064209
3858 -1916.048462
3859 -1916.029297
3860 -1916.009033
3861 -1915.990845
3862 -1915.978516
3863 -1915.969849
3864 -1915.964233
3865 -1915.958252
3866 -1915.949951
3867 -1915.937866
3868 -1915.924316
3869 -1915.911743
3870 -1915.902588
3871 -1915.894653
3872 -1915.887573
3873 -1915.879028
3874 -1915.866455
3875 -1915.848145
3876 -1915.823730
3877 -1915.796387
3878 -1915.768555
3879 -1915.738892
3880 -1915.705688
3881 -1915.671387
3882 -1915.639282
3883 -1915.610840
3884 -1915.587036
3885 -1915.572632
3886 -1915.540283
3887 -1915.519165
3888 -1915.502930
3889 -1915.487305
3890 -1915.473022
3891 -1915.457397
3892 -1915.443115
3893 -1915.425537
3894 -1915.412231
3895 -1915.409058
3896 -1915.421387
3897 -1915.440063
3898 -1915.475830
3899 -1915.578735
3900 -1915.633301
3901 -1915.717651
3902 -1915.833740
3903 -1915.953613
3904 -1916.072266
3905 -1916.188843
3906 -1916.305542
3907 -1916.410522
3908 -1916.504883
3909 -1916.573608
3910 -1916.622803
3911 -1916.648682
3912 -1916.661987
3913 -1916.672485
3914 -1916.674438
3915 -1916.674927
3916 -1916.685913
3917 -1916.723999
3918 -1916.752563
3919 -1916.810669


==> figures/tikz/results/crossSections/data/all2demPredLineGrad.dat <==
0 -0.009277
1 -0.007568
2 -0.005249
3 -0.004211
4 -0.006042
5 -0.008118
6 -0.011230
7 -0.018066
8 -0.021912
9 -0.022766
10 -0.021118
11 -0.017578
12 -0.014465
13 -0.011169
14 -0.008057
15 -0.007019
16 -0.011292
17 -0.018005
18 -0.023987
19 -0.028687
20 -0.030457
21 -0.027771
22 -0.020874
23 -0.010803
24 0.000732
25 0.010498
26 0.016541
27 0.017883
28 0.014404
29 0.009399
30 0.005493
31 0.003906
32 0.004883
33 0.006531
34 0.008484
35 0.008545
36 0.002808
37 -0.008606
38 -0.023193
39 -0.040710
40 -0.059204
41 -0.075012
42 -0.084534
43 -0.086426
44 -0.081238
45 -0.071594
46 -0.057617
47 -0.037903
48 -0.016907
49 0.002686
50 0.020447
51 0.035278
52 0.045227
53 0.055542
54 0.065491
55 0.072083
56 0.076599
57 0.079773
58 0.082520
59 0.079651
60 0.071411
61 0.062073
62 0.051636
63 0.039185
64 0.027832
65 0.019836
66 0.016846
67 0.017761
68 0.020020
69 0.023804
70 0.027771
71 0.030945
72 0.031738
73 0.030090
74 0.028137
75 0.028381
76 0.030029
77 0.031494
78 0.034058
79 0.035645
80 0.036438
81 0.037964
82 0.036804
83 0.034546
84 0.031982
85 0.029907
86 0.030396
87 0.031067
88 0.032593
89 0.035400
90 0.037292
91 0.037964
92 0.037659
93 0.034241
94 0.028564
95 0.023254
96 0.019348
97 0.016663
98 0.015137
99 0.016785
100 0.020935
101 0.026794
102 0.031799
103 0.036560
104 0.039856
105 0.038818
106 0.034546
107 0.028564
108 0.021851
109 0.014465
110 0.008911
111 0.006165
112 0.006409
113 0.008972
114 0.012268
115 0.015686
116 0.018738
117 0.020142
118 0.021240
119 0.021729
120 0.022400
121 0.023743
122 0.024963
123 0.025269
124 0.025085
125 0.024597
126 0.023071
127 0.020874
128 0.017395
129 0.012756
130 0.008362
131 0.005859
132 0.005066
133 0.006104
134 0.002625
135 -0.003296
136 -0.015320
137 -0.035156
138 -0.054260
139 -0.075439
140 -0.084473
141 -0.080383
142 -0.066528
143 -0.037781
144 -0.007324
145 0.020386
146 0.033752
147 0.035400
148 0.029297
149 0.016296
150 0.006348
151 -0.002625
152 -0.007141
153 -0.007141
154 -0.005676
155 -0.003723
156 -0.003052
157 -0.003662
158 -0.005615
159 -0.008240
160 -0.009155
161 -0.009155
162 -0.008545
163 -0.007446
164 -0.006653
165 -0.007629
166 -0.009888
167 -0.011841
168 -0.013733
169 -0.016235
170 -0.018555
171 -0.019775
172 -0.021301
173 -0.022156
174 -0.021667
175 -0.042358
176 -0.042480
177 -0.024841
178 -0.026367
179 -0.029541
180 -0.035156
181 -0.039734
182 -0.045715
183 -0.049377
184 -0.048157
185 -0.045166
186 -0.042236
187 -0.037598
188 -0.031006
189 -0.024658
190 -0.023315
191 -0.021973
192 -0.023926
193 -0.032715
194 -0.038086
195 -0.037354
196 -0.031128
197 -0.019287
198 -0.004517
199 0.010254
200 0.018616
201 0.019775
202 0.017029
203 0.012512
204 0.009460
205 0.008972
206 0.010681
207 0.012207
208 0.012817
209 0.010803
210 0.008728
211 0.007996
212 0.006653
213 0.010620
214 0.014404
215 0.016968
216 0.020630
217 0.019409
218 0.014160
219 0.009277
220 0.008545
221 0.007935
222 0.008667
223 -0.021545
224 -0.021790
225 0.010925
226 0.011169
227 0.011047
228 0.011230
229 0.011597
230 0.013489
231 0.015198
232 0.015381
233 0.015259
234 0.015320
235 0.016113
236 0.016785
237 0.016541
238 0.016357
239 0.015442
240 0.011963
241 0.006226
242 0.000488
243 -0.003845
244 -0.006531
245 -0.007568
246 -0.005859
247 -0.003357
248 -0.001770
249 -0.001282
250 -0.001892
251 -0.002319
252 -0.002563
253 -0.003113
254 -0.002441
255 -0.000671
256 0.000305
257 0.000610
258 -0.000061
259 -0.001160
260 -0.005798
261 -0.014954
262 -0.023071
263 -0.031738
264 -0.035278
265 -0.029907
266 -0.020630
267 -0.004150
268 0.020813
269 0.049316
270 0.073853
271 0.091797
272 0.096741
273 0.086975
274 0.069031
275 0.047485
276 0.030212
277 0.018188
278 0.010498
279 0.005981
280 0.003662
281 0.004395
282 0.007080
283 0.010254
284 0.013184
285 0.017456
286 0.020935
287 0.020813
288 0.018372
289 0.014709
290 0.010498
291 0.012085
292 0.013489
293 0.011047
294 0.008911
295 0.006714
296 0.005859
297 0.001343
298 -0.001831
299 -0.003235
300 -0.005676
301 -0.005920
302 -0.019958
303 -0.030151
304 -0.040222
305 -0.067932
306 -0.080078
307 -0.075195
308 -0.062073
309 -0.037292
310 -0.008362
311 0.015137
312 0.022644
313 0.013916
314 -0.001831
315 -0.018555
316 -0.030945
317 -0.036621
318 -0.034912
319 -0.031921
320 -0.031372
321 -0.031067
322 -0.031250
323 -0.029480
324 -0.023743
325 -0.015869
326 -0.005981
327 0.001709
328 0.002441
329 -0.000793
330 -0.006531
331 -0.011658
332 -0.013123
333 -0.012268
334 -0.006897
335 -0.000183
336 0.004395
337 0.008972
338 0.011963
339 0.014832
340 0.017273
341 0.017639
342 0.018799
343 0.020874
344 0.024292
345 0.028259
346 0.030518
347 0.033508
348 0.036682
349 0.038513
350 0.040100
351 0.047241
352 0.047974
353 0.043396
354 0.044434
355 0.045105
356 0.045715
357 0.042664
358 0.039978
359 0.042419
360 0.044617
361 0.046021
362 0.048523
363 0.050781
364 0.052124
365 0.052124
366 0.051147
367 0.047974
368 0.042480
369 0.036377
370 0.028137
371 0.017822
372 0.005920
373 -0.006531
374 -0.014648
375 -0.018616
376 -0.015503
377 -0.004395
378 0.012085
379 0.029663
380 0.043457
381 0.054443
382 0.057007
383 0.051270
384 0.041382
385 0.028687
386 0.017456
387 0.008545
388 0.005249
389 0.008057
390 0.013672
391 0.020386
392 0.025696
393 0.031555
394 0.031311
395 0.029846
396 0.031494
397 0.028320
398 0.027222
399 0.058777
400 0.059143
401 0.029724
402 0.030518
403 0.031738
404 0.032715
405 0.032227
406 0.032104
407 0.032349
408 0.031067
409 0.027954
410 0.024231
411 0.020691
412 0.018127
413 0.015930
414 0.014832
415 0.012573
416 0.007629
417 0.002136
418 -0.003113
419 -0.006226
420 -0.006165
421 -0.003357
422 0.002808
423 0.010437
424 0.016174
425 0.020508
426 0.023682
427 0.026611
428 0.030762
429 0.034485
430 0.038025
431 0.039856
432 0.038452
433 0.038086
434 0.036255
435 0.028748
436 0.019043
437 0.017212
438 0.020752
439 0.020508
440 0.017944
441 0.016235
442 0.020691
443 0.026611
444 0.032776
445 0.040466
446 0.042603
447 0.040894
448 0.034912
449 0.021423
450 0.006348
451 -0.006104
452 -0.009338
453 -0.005310
454 -0.000427
455 0.006470
456 0.015869
457 0.020996
458 0.016357
459 0.004517
460 -0.015015
461 -0.044250
462 -0.073303
463 -0.097900
464 -0.124573
465 -0.117188
466 -0.098938
467 -0.093201
468 -0.065857
469 -0.027771
470 0.006653
471 0.038635
472 0.068481
473 0.086121
474 0.082825
475 0.059387
476 0.044128
477 0.025879
478 -0.000305
479 -0.025269
480 -0.027649
481 -0.009644
482 -0.004150
483 0.000610
484 0.001892
485 -0.000488
486 -0.006714
487 -0.017761
488 -0.026489
489 -0.031921
490 -0.032837
491 -0.033691
492 -0.035278
493 -0.031494
494 -0.027466
495 -0.026917
496 -0.030945
497 -0.036804
498 -0.042358
499 -0.046753
500 -0.047424
501 -0.045044
502 -0.040833
503 -0.036560
504 -0.032104
505 -0.025696
506 -0.019958
507 -0.013428
508 -0.005432
509 0.002625
510 0.012878
511 0.022339
512 0.028137
513 0.031555
514 0.031372
515 0.030945
516 0.030945
517 0.029236
518 0.028381
519 0.027161
520 0.025635
521 0.024231
522 0.021912
523 0.020691
524 0.021057
525 0.022766
526 0.025452
527 0.055359
528 0.057495
529 0.033386
530 0.036682
531 0.037720
532 0.035339
533 0.030212
534 0.028076
535 0.033386
536 0.036377
537 0.036560
538 0.040344
539 0.043579
540 0.044128
541 0.041870
542 0.039673
543 0.036987
544 0.035278
545 0.035522
546 0.035522
547 0.035034
548 0.031982
549 0.027100
550 0.023071
551 0.020142
552 0.020264
553 0.023193
554 0.026245
555 0.029541
556 0.030884
557 0.029846
558 0.028809
559 0.027039
560 0.025940
561 0.026855
562 0.027527
563 0.028564
564 0.028870
565 0.027832
566 0.027710
567 0.028381
568 0.028931
569 0.030640
570 0.028748
571 0.025330
572 0.024658
573 0.024414
574 0.024048
575 0.037903
576 0.039734
577 0.029724
578 0.034485
579 0.037048
580 0.038757
581 0.039978
582 0.038574
583 0.034668
584 0.031311
585 0.029175
586 0.027832
587 0.026611
588 0.026245
589 0.028625
590 0.033813
591 0.040222
592 0.045532
593 0.050415
594 0.053162
595 0.054016
596 0.053528
597 0.049683
598 0.046692
599 0.045837
600 0.044434
601 0.043701
602 0.044556
603 0.047180
604 0.049927
605 0.052246
606 0.053650
607 0.054077
608 0.058411
609 0.058228
610 0.053162
611 0.050842
612 0.050659
613 0.050903
614 0.047424
615 0.043457
616 0.041138
617 0.037415
618 0.033813
619 0.031250
620 0.030029
621 0.031433
622 0.031250
623 0.029846
624 0.026245
625 0.020203
626 0.013123
627 0.005981
628 0.001343
629 -0.001831
630 -0.002869
631 -0.002502
632 -0.002258
633 -0.004333
634 -0.005310
635 -0.002075
636 0.007202
637 0.022705
638 0.037720
639 0.051819
640 0.061890
641 0.067932
642 0.067993
643 0.063293
644 0.057373
645 0.048889
646 0.042419
647 0.037048
648 0.033752
649 0.033020
650 0.033752
651 0.035828
652 0.037231
653 0.036743
654 0.034363
655 0.030396
656 0.025818
657 0.020569
658 0.016296
659 0.013855
660 0.014404
661 0.017029
662 0.019104
663 0.022705
664 0.024048
665 0.022400
666 0.020325
667 0.019592
668 0.021118
669 0.024231
670 0.028503
671 0.032471
672 0.032227
673 0.027954
674 0.023193
675 0.018433
676 0.016968
677 0.018982
678 0.022522
679 0.026367
680 0.028931
681 0.030212
682 0.030090
683 0.027832
684 0.024780
685 0.022156
686 0.020691
687 0.019470
688 0.019775
689 0.021179
690 0.022278
691 0.023376
692 0.022705
693 0.022400
694 0.023071
695 0.022766
696 0.022400
697 0.020264
698 0.016907
699 0.014648
700 0.011230
701 0.007568
702 0.004150
703 -0.002502
704 -0.005737
705 -0.004639
706 -0.006592
707 -0.009888
708 -0.016846
709 -0.027954
710 -0.040283
711 -0.054504
712 -0.066895
713 -0.073792
714 -0.075256
715 -0.071228
716 -0.062439
717 -0.049316
718 -0.032104
719 -0.013733
720 0.004150
721 0.021973
722 0.034790
723 0.041016
724 0.041687
725 0.040771
726 0.035828
727 0.027222
728 0.018433
729 0.007141
730 -0.002502
731 -0.009888
732 -0.014282
733 -0.013489
734 -0.007385
735 0.001160
736 0.011780
737 0.023621
738 0.034790
739 0.045715
740 0.052063
741 0.053650
742 0.048462
743 0.037354
744 0.020874
745 0.000366
746 -0.019165
747 -0.034058
748 -0.053528
749 -0.077026
750 -0.096985
751 0.016052
752 -0.025696
753 -0.203613
754 -0.221375
755 -0.237061
756 -0.239441
757 -0.227661
758 -0.218079
759 -0.203796
760 -0.198059
761 -0.202698
762 -0.199036
763 -0.216248
764 -0.232300
765 -0.224121
766 -0.223877
767 -0.226807
768 -0.232849
769 -0.237122
770 -0.240784
771 -0.251404
772 -0.269409
773 -0.282593
774 -0.281006
775 -0.272217
776 -0.262634
777 -0.244568
778 -0.216370
779 -0.188843
780 -0.163025
781 -0.139526
782 -0.116333
783 -0.096863
784 -0.081116
785 -0.065918
786 -0.050842
787 -0.033875
788 -0.015564
789 0.001465
790 0.020142
791 0.039307
792 0.056458
793 0.071533
794 0.084595
795 0.094666
796 0.102844
797 0.119568
798 0.139648
799 0.166321
800 0.191772
801 0.208984
802 0.227600
803 0.247437
804 0.260559
805 0.267395
806 0.278076
807 0.287781
808 0.287903
809 0.273499
810 0.250000
811 0.221924
812 0.191956
813 0.166687
814 0.144165
815 0.119202
816 0.094666
817 0.071167
818 0.049866
819 0.027771
820 0.004272
821 -0.019592
822 -0.046082
823 -0.071350
824 -0.086853
825 -0.093506
826 -0.098389
827 -0.098267
828 -0.090088
829 -0.079224
830 -0.070251
831 -0.067017
832 -0.070984
833 -0.076538
834 -0.081848
835 -0.088379
836 -0.089661
837 -0.080994
838 -0.065918
839 -0.048828
840 -0.039062
841 -0.038269
842 -0.040161
843 -0.041077
844 -0.039246
845 -0.036743
846 -0.032166
847 -0.025024
848 -0.020569
849 -0.018616
850 -0.017273
851 -0.015564
852 -0.013062
853 -0.011719
854 -0.010193
855 -0.007812
856 -0.006897
857 -0.007690
858 -0.008850
859 -0.008240
860 -0.006775
861 -0.005981
862 -0.003357
863 0.000854
864 0.003601
865 0.005310
866 0.006592
867 0.008606
868 0.010437
869 0.010437
870 0.010986
871 0.012573
872 0.012817
873 0.010681
874 0.007996
875 0.006165
876 0.004944
877 0.002197
878 -0.002136
879 0.035522
880 0.028931
881 -0.017517
882 -0.019043
883 -0.017334
884 -0.011108
885 -0.003174
886 0.007446
887 0.018799
888 0.023682
889 0.022949
890 0.019775
891 0.016174
892 0.014587
893 0.013000
894 0.013794
895 0.016907
896 0.019592
897 0.020813
898 0.020508
899 0.017700
900 0.011902
901 0.005127
902 -0.000305
903 -0.003784
904 -0.004883
905 -0.003174
906 0.001465
907 0.008057
908 0.013916
909 0.017456
910 0.018860
911 0.018188
912 0.014832
913 0.009705
914 0.003906
915 -0.001587
916 -0.004639
917 -0.004089
918 -0.001831
919 0.001221
920 0.002808
921 0.004944
922 0.007690
923 0.008850
924 0.007935
925 0.007568
926 0.008606
927 0.042969
928 0.046692
929 0.015015
930 0.013550
931 0.011902
932 0.011108
933 0.010498
934 0.010071
935 0.010925
936 0.012695
937 0.013794
938 0.013855
939 0.013000
940 0.009949
941 0.005493
942 0.000366
943 -0.005859
944 -0.012634
945 -0.015442
946 -0.012634
947 -0.005066
948 0.006836
949 0.020020
950 0.033936
951 0.046326
952 0.052307
953 0.052307
954 0.049255
955 0.044922
956 0.041443
957 0.038025
958 0.035339
959 0.034546
960 0.033325
961 0.031677
962 0.030029
963 0.029114
964 0.030090
965 0.032166
966 0.034546
967 0.036865
968 0.037354
969 0.037720
970 0.038147
971 0.037354
972 0.036865
973 0.037781
974 0.039368
975 0.040466
976 0.040955
977 0.040771
978 0.040100
979 0.038513
980 0.035645
981 0.033325
982 0.032593
983 0.031738
984 0.031677
985 0.032471
986 0.033630
987 0.036926
988 0.040955
989 0.043945
990 0.046875
991 0.050537
992 0.053467
993 0.055664
994 0.056274
995 0.055054
996 0.050842
997 0.042786
998 0.034607
999 0.026855
1000 0.020508
1001 0.016968
1002 0.014832
1003 0.014404
1004 0.015930
1005 0.018127
1006 0.020874
1007 0.024963
1008 0.033142
1009 0.040649
1010 0.038147
1011 0.042664
1012 0.045471
1013 0.038147
1014 0.032043
1015 0.023071
1016 0.014832
1017 0.005066
1018 -0.006470
1019 -0.018005
1020 -0.031433
1021 -0.042419
1022 -0.061523
1023 -0.066528
1024 -0.060181
1025 -0.062256
1026 -0.048218
1027 -0.026855
1028 -0.005249
1029 0.017761
1030 0.036194
1031 0.051025
1032 0.058655
1033 0.048950
1034 0.042542
1035 0.036621
1036 0.022278
1037 0.013977
1038 0.008301
1039 0.004272
1040 0.001953
1041 0.002075
1042 0.003662
1043 0.005249
1044 0.007019
1045 0.008789
1046 0.011353
1047 0.013672
1048 0.016541
1049 0.020630
1050 0.023560
1051 0.026123
1052 0.028687
1053 0.029541
1054 0.026306
1055 -0.013794
1056 -0.030518
1057 -0.015564
1058 -0.025940
1059 -0.033447
1060 -0.039001
1061 -0.038208
1062 -0.027588
1063 -0.012451
1064 0.006348
1065 0.021606
1066 0.032837
1067 0.041382
1068 0.039917
1069 0.030579
1070 0.021484
1071 0.014160
1072 0.009033
1073 0.008728
1074 0.010559
1075 0.012939
1076 0.013855
1077 0.013550
1078 0.012207
1079 0.009888
1080 0.007935
1081 0.006165
1082 0.004395
1083 0.003967
1084 0.004028
1085 0.003540
1086 0.003418
1087 0.002808
1088 0.001709
1089 0.000427
1090 -0.001831
1091 -0.002869
1092 -0.001953
1093 -0.000732
1094 0.001465
1095 0.002930
1096 0.001831
1097 -0.000610
1098 -0.004700
1099 -0.008789
1100 -0.010925
1101 -0.013672
1102 -0.014282
1103 -0.018982
1104 -0.013916
1105 -0.002502
1106 -0.001404
1107 0.000427
1108 0.003052
1109 0.006104
1110 0.009949
1111 0.015015
1112 0.019897
1113 0.023560
1114 0.026672
1115 0.029663
1116 0.031311
1117 0.032349
1118 0.034607
1119 0.036194
1120 0.036072
1121 0.035645
1122 0.034790
1123 0.034668
1124 0.035950
1125 0.036316
1126 0.036072
1127 0.036072
1128 0.035217
1129 0.034363
1130 0.032776
1131 0.031494
1132 0.031738
1133 0.035339
1134 0.040833
1135 0.035828
1136 0.037170
1137 0.038879
1138 0.031311
1139 0.027649
1140 0.023132
1141 0.018799
1142 0.015076
1143 0.012268
1144 0.011475
1145 0.012573
1146 0.016357
1147 0.023926
1148 0.032776
1149 0.040283
1150 0.046021
1151 0.050476
1152 0.050293
1153 0.046326
1154 0.040955
1155 0.035156
1156 0.032104
1157 0.030823
1158 0.030884
1159 0.031372
1160 0.030334
1161 0.028442
1162 0.025391
1163 0.021301
1164 0.017212
1165 0.013672
1166 0.009888
1167 0.007507
1168 0.005920
1169 0.004395
1170 0.002625
1171 0.000427
1172 -0.002869
1173 -0.006409
1174 -0.010559
1175 -0.014038
1176 -0.015747
1177 -0.017029
1178 -0.018005
1179 -0.018677
1180 -0.022278
1181 -0.028748
1182 -0.038147
1183 -0.050720
1184 -0.062561
1185 -0.075989
1186 -0.084961
1187 -0.089783
1188 -0.088501
1189 -0.078918
1190 -0.065796
1191 -0.058655
1192 -0.044556
1193 -0.030029
1194 -0.033203
1195 -0.038208
1196 -0.041992
1197 -0.049072
1198 -0.057251
1199 -0.062439
1200 -0.061279
1201 -0.050659
1202 -0.035767
1203 -0.020874
1204 -0.006653
1205 0.005066
1206 0.010742
1207 0.012512
1208 0.012329
1209 0.010925
1210 0.010071
1211 0.010925
1212 0.012634
1213 0.014465
1214 0.017090
1215 0.019836
1216 0.021912
1217 0.023315
1218 0.023376
1219 0.022034
1220 0.019226
1221 0.014587
1222 0.010742
1223 0.009033
1224 0.009216
1225 0.012451
1226 0.017029
1227 0.020081
1228 0.020386
1229 0.018311
1230 0.015625
1231 -0.076416
1232 -0.078369
1233 0.012451
1234 0.016663
1235 0.018860
1236 0.021912
1237 0.023376
1238 0.026367
1239 0.030823
1240 0.031494
1241 0.030945
1242 0.028809
1243 0.025757
1244 0.021057
1245 0.016846
1246 0.013550
1247 0.011353
1248 0.011658
1249 0.012939
1250 0.013794
1251 0.013916
1252 0.011841
1253 0.007935
1254 0.003540
1255 -0.002258
1256 -0.005920
1257 -0.008545
1258 -0.013184
1259 -0.018738
1260 -0.027161
1261 -0.039307
1262 -0.053833
1263 -0.075500
1264 -0.088379
1265 -0.099182
1266 -0.112671
1267 -0.114136
1268 -0.111938
1269 -0.108521
1270 -0.100708
1271 -0.087891
1272 -0.075195
1273 -0.060547
1274 -0.047485
1275 -0.037659
1276 -0.030090
1277 -0.022644
1278 -0.018982
1279 -0.010620
1280 -0.001526
1281 -0.001953
1282 -0.000977
1283 0.002075
1284 0.002930
1285 0.001587
1286 0.001404
1287 0.000122
1288 -0.000366
1289 0.000000
1290 -0.000610
1291 -0.000793
1292 -0.002441
1293 -0.005981
1294 -0.009766
1295 -0.015564
1296 -0.021851
1297 -0.026855
1298 -0.031067
1299 -0.032776
1300 -0.031006
1301 -0.026917
1302 -0.022034
1303 -0.018250
1304 -0.017334
1305 -0.018616
1306 -0.023682
1307 -0.030212
1308 -0.034302
1309 -0.036865
1310 -0.038086
1311 -0.038086
1312 -0.039673
1313 -0.042114
1314 -0.044861
1315 -0.047424
1316 -0.047607
1317 -0.046082
1318 -0.042175
1319 -0.037048
1320 -0.031128
1321 -0.023987
1322 -0.017639
1323 -0.014038
1324 -0.013000
1325 -0.014038
1326 -0.015808
1327 -0.017761
1328 -0.017212
1329 -0.014404
1330 -0.013123
1331 -0.012390
1332 -0.012939
1333 -0.015747
1334 -0.018616
1335 -0.020569
1336 -0.020630
1337 -0.018982
1338 -0.016846
1339 -0.014954
1340 -0.014099
1341 -0.014709
1342 -0.016907
1343 -0.019897
1344 -0.023193
1345 -0.026367
1346 -0.029297
1347 -0.031372
1348 -0.033264
1349 -0.034668
1350 -0.036133
1351 -0.037659
1352 -0.042236
1353 -0.048340
1354 -0.054016
1355 -0.059631
1356 -0.062683
1357 -0.063171
1358 -0.062317
1359 -0.061035
1360 -0.061401
1361 -0.065063
1362 -0.067627
1363 -0.067139
1364 -0.064575
1365 -0.060486
1366 -0.062073
1367 -0.049683
1368 -0.040710
1369 -0.051697
1370 -0.055359
1371 -0.060059
1372 -0.068176
1373 -0.075928
1374 -0.081848
1375 -0.083984
1376 -0.084351
1377 -0.085938
1378 -0.087769
1379 -0.086182
1380 -0.083496
1381 -0.083923
1382 -0.085571
1383 -0.088196
1384 -0.091858
1385 -0.094299
1386 -0.096741
1387 -0.100342
1388 -0.106812
1389 -0.113220
1390 -0.117920
1391 -0.124756
1392 -0.130676
1393 -0.135132
1394 -0.136475
1395 -0.132629
1396 -0.130798
1397 -0.129211
1398 -0.128540
1399 -0.127136
1400 -0.124878
1401 -0.127502
1402 -0.126221
1403 -0.121033
1404 -0.116394
1405 -0.111877
1406 -0.105591
1407 -0.055176
1408 -0.056335
1409 -0.105530
1410 -0.103760
1411 -0.104370
1412 -0.104858
1413 -0.101196
1414 -0.097229
1415 -0.091064
1416 -0.084717
1417 -0.079285
1418 -0.072937
1419 -0.064453
1420 -0.058350
1421 -0.051514
1422 -0.045166
1423 -0.042114
1424 -0.042114
1425 -0.045044
1426 -0.050049
1427 -0.056030
1428 -0.060669
1429 -0.063965
1430 -0.062561
1431 -0.059204
1432 -0.052429
1433 -0.040894
1434 -0.031738
1435 -0.025024
1436 -0.024414
1437 -0.028320
1438 -0.034241
1439 -0.041443
1440 -0.049683
1441 -0.057800
1442 -0.064392
1443 -0.070312
1444 -0.075195
1445 -0.078796
1446 -0.079224
1447 -0.074890
1448 -0.066101
1449 -0.046631
1450 -0.026917
1451 -0.011719
1452 -0.004395
1453 -0.001221
1454 -0.001831
1455 -0.010315
1456 -0.017090
1457 -0.023010
1458 -0.026184
1459 -0.027100
1460 -0.027283
1461 -0.028015
1462 -0.027710
1463 -0.028870
1464 -0.029724
1465 -0.028259
1466 -0.028320
1467 -0.028015
1468 -0.027771
1469 -0.029114
1470 -0.030029
1471 -0.030823
1472 -0.029785
1473 -0.026733
1474 -0.023499
1475 -0.019409
1476 -0.017029
1477 -0.016602
1478 -0.016113
1479 -0.015625
1480 -0.014160
1481 -0.012085
1482 -0.009827
1483 -0.007690
1484 -0.007141
1485 -0.007812
1486 -0.009766
1487 -0.012146
1488 -0.014160
1489 -0.016235
1490 -0.017883
1491 -0.018982
1492 -0.019592
1493 -0.020264
1494 -0.021790
1495 -0.023132
1496 -0.024231
1497 -0.025940
1498 -0.028137
1499 -0.029541
1500 -0.029907
1501 -0.030151
1502 -0.029297
1503 -0.028076
1504 -0.026245
1505 -0.024658
1506 -0.025024
1507 -0.026733
1508 -0.028931
1509 -0.033081
1510 -0.037415
1511 -0.040894
1512 -0.042969
1513 -0.043396
1514 -0.042542
1515 -0.039612
1516 -0.036438
1517 -0.033997
1518 -0.032898
1519 -0.031860
1520 -0.032654
1521 -0.034302
1522 -0.034790
1523 -0.034241
1524 -0.031067
1525 -0.025757
1526 -0.022034
1527 -0.019104
1528 -0.020996
1529 -0.028442
1530 -0.036377
1531 -0.044312
1532 -0.049622
1533 -0.052063
1534 -0.050293
1535 -0.046143
1536 -0.043335
1537 -0.043335
1538 -0.045471
1539 -0.047668
1540 -0.049866
1541 -0.052490
1542 -0.048218
1543 -0.054321
1544 -0.053101
1545 -0.045959
1546 -0.048767
1547 -0.043640
1548 -0.040649
1549 -0.039856
1550 -0.040283
1551 -0.041016
1552 -0.042603
1553 -0.045776
1554 -0.049988
1555 -0.054565
1556 -0.057373
1557 -0.058472
1558 -0.057678
1559 -0.054199
1560 -0.047424
1561 -0.038696
1562 -0.031189
1563 -0.025269
1564 -0.024414
1565 -0.028687
1566 -0.033386
1567 -0.038757
1568 -0.043640
1569 -0.047363
1570 -0.050598
1571 -0.052002
1572 -0.050476
1573 -0.047546
1574 -0.044922
1575 -0.042908
1576 -0.042725
1577 -0.042603
1578 -0.043213
1579 -0.046509
1580 -0.049072
1581 -0.051086
1582 -0.052734
1583 -0.108032
1584 -0.106628
1585 -0.051392
1586 -0.050232
1587 -0.049683
1588 -0.050293
1589 -0.050598
1590 -0.051392
1591 -0.050232
1592 -0.049194
1593 -0.049744
1594 -0.050537
1595 -0.049255
1596 -0.049438
1597 -0.049011
1598 -0.047729
1599 -0.046509
1600 -0.044434
1601 -0.042908
1602 -0.042358
1603 -0.041443
1604 -0.043091
1605 -0.046570
1606 -0.048828
1607 -0.049927
1608 -0.048096
1609 -0.044067
1610 -0.039673
1611 -0.035278
1612 -0.033752
1613 -0.034790
1614 -0.036743
1615 -0.038208
1616 -0.036194
1617 -0.032471
1618 -0.028687
1619 -0.025635
1620 -0.026855
1621 -0.030884
1622 -0.037109
1623 -0.044006
1624 -0.047485
1625 -0.049377
1626 -0.047607
1627 -0.043701
1628 -0.038208
1629 -0.031372
1630 -0.024536
1631 -0.069275
1632 -0.059204
1633 0.001038
1634 0.001038
1635 -0.001160
1636 -0.002808
1637 -0.004150
1638 -0.005798
1639 -0.008057
1640 -0.011169
1641 -0.015930
1642 -0.022034
1643 -0.027405
1644 -0.030151
1645 -0.031250
1646 -0.029175
1647 -0.026062
1648 -0.022034
1649 -0.017639
1650 -0.014771
1651 -0.013306
1652 -0.013245
1653 -0.014526
1654 -0.016663
1655 -0.018616
1656 -0.019592
1657 -0.020630
1658 -0.022278
1659 -0.024048
1660 -0.026733
1661 -0.029846
1662 -0.033691
1663 -0.037537
1664 -0.039978
1665 -0.041016
1666 -0.040833
1667 -0.039612
1668 -0.038818
1669 -0.037903
1670 -0.039062
1671 -0.041260
1672 -0.046143
1673 -0.052307
1674 -0.054321
1675 -0.053894
1676 -0.049194
1677 -0.038391
1678 -0.026367
1679 -0.016785
1680 -0.013000
1681 -0.015381
1682 -0.020508
1683 -0.026855
1684 -0.031799
1685 -0.034912
1686 -0.037231
1687 -0.037048
1688 -0.036743
1689 -0.036560
1690 -0.036438
1691 -0.036194
1692 -0.034668
1693 -0.034058
1694 -0.036072
1695 -0.032959
1696 -0.025635
1697 -0.028625
1698 -0.033325
1699 -0.032715
1700 -0.030151
1701 -0.028076
1702 -0.028015
1703 -0.028748
1704 -0.029846
1705 -0.031860
1706 -0.035400
1707 -0.040100
1708 -0.043640
1709 -0.046265
1710 -0.048401
1711 -0.047913
1712 -0.044922
1713 -0.040894
1714 -0.038330
1715 -0.039001
1716 -0.044617
1717 -0.053894
1718 -0.061401
1719 -0.064453
1720 -0.061340
1721 -0.054626
1722 -0.046753
1723 -0.040649
1724 -0.046265
1725 -0.062012
1726 -0.084167
1727 -0.106873
1728 -0.119324
1729 -0.121643
1730 -0.116577
1731 -0.103943
1732 -0.085938
1733 -0.067139
1734 -0.050232
1735 -0.033081
1736 -0.016357
1737 -0.001038
1738 0.011414
1739 0.016296
1740 0.014465
1741 0.007385
1742 -0.003357
1743 -0.015869
1744 -0.026794
1745 -0.035095
1746 -0.039856
1747 -0.039307
1748 -0.035278
1749 -0.029785
1750 -0.021667
1751 -0.012939
1752 -0.006348
1753 -0.001648
1754 0.000122
1755 -0.000122
1756 -0.001648
1757 -0.004395
1758 -0.006226
1759 -0.026123
1760 -0.025085
1761 -0.004028
1762 -0.003906
1763 -0.005981
1764 -0.008667
1765 -0.011780
1766 -0.015259
1767 -0.017517
1768 -0.018372
1769 -0.018188
1770 -0.018311
1771 -0.017883
1772 -0.018127
1773 -0.019592
1774 -0.020508
1775 -0.020630
1776 -0.020142
1777 -0.018738
1778 -0.016724
1779 -0.013977
1780 -0.011169
1781 -0.009338
1782 -0.006409
1783 -0.003174
1784 -0.001343
1785 -0.000061
1786 0.000854
1787 0.001160
1788 0.000610
1789 -0.000916
1790 -0.001648
1791 -0.001465
1792 -0.001831
1793 -0.002930
1794 -0.004456
1795 -0.004883
1796 -0.005249
1797 -0.005920
1798 -0.006104
1799 -0.006042
1800 -0.005981
1801 -0.005249
1802 -0.005493
1803 -0.007690
1804 -0.010742
1805 -0.012329
1806 -0.011963
1807 -0.056458
1808 -0.052185
1809 -0.003967
1810 -0.004761
1811 -0.005127
1812 -0.005493
1813 -0.006470
1814 -0.006531
1815 -0.004700
1816 -0.002502
1817 -0.000488
1818 0.001404
1819 0.001892
1820 -0.000061
1821 -0.003296
1822 -0.006348
1823 -0.009216
1824 -0.010925
1825 -0.010132
1826 -0.005981
1827 0.001038
1828 0.008545
1829 0.014771
1830 0.019653
1831 0.022034
1832 0.020691
1833 0.017578
1834 0.012756
1835 0.007263
1836 0.004272
1837 0.003784
1838 0.005615
1839 0.009094
1840 0.012207
1841 0.015015
1842 0.017822
1843 0.021301
1844 0.025085
1845 0.027283
1846 0.029297
1847 0.031433
1848 0.030396
1849 0.027466
1850 0.025818
1851 0.026855
1852 0.031799
1853 0.038452
1854 0.045349
1855 0.051514
1856 0.053101
1857 0.051147
1858 0.046570
1859 0.040344
1860 0.035950
1861 0.033447
1862 0.033020
1863 0.034180
1864 0.033997
1865 0.033997
1866 0.034119
1867 0.032898
1868 0.031311
1869 0.029907
1870 0.030212
1871 0.031982
1872 0.033936
1873 0.036194
1874 0.039062
1875 0.041138
1876 0.039856
1877 0.037354
1878 0.035645
1879 0.033752
1880 0.032837
1881 0.033020
1882 0.033569
1883 0.035400
1884 0.037720
1885 0.038757
1886 0.040100
1887 0.041626
1888 0.041443
1889 0.041016
1890 0.038879
1891 0.033813
1892 0.025269
1893 0.012878
1894 0.003418
1895 -0.002502
1896 -0.000977
1897 0.010132
1898 0.023132
1899 0.036499
1900 0.048096
1901 0.056702
1902 0.059509
1903 0.060730
1904 0.059998
1905 0.048828
1906 0.046814
1907 0.044739
1908 0.037781
1909 0.039490
1910 0.037781
1911 0.036072
1912 0.033447
1913 0.027649
1914 0.022888
1915 0.019592
1916 0.019470
1917 0.022583
1918 0.027222
1919 0.033020
1920 0.038391
1921 0.042236
1922 0.043213
1923 0.043579
1924 0.043762
1925 0.042664
1926 0.042725
1927 0.042480
1928 0.042603
1929 0.043274
1930 0.043152
1931 0.042175
1932 0.041626
1933 0.040833
1934 0.041016
1935 0.024414
1936 0.031555
1937 0.056213
1938 0.056946
1939 0.057373
1940 0.054565
1941 0.050415
1942 0.044556
1943 0.040710
1944 0.037659
1945 0.034119
1946 0.032349
1947 0.032715
1948 0.034607
1949 0.036377
1950 0.039734
1951 0.043823
1952 0.046936
1953 0.047791
1954 0.047913
1955 0.047424
1956 0.046509
1957 0.045532
1958 0.044495
1959 0.043701
1960 0.042847
1961 0.040894
1962 0.039612
1963 0.039307
1964 0.037842
1965 0.036499
1966 0.036682
1967 0.037415
1968 0.038574
1969 0.040466
1970 0.042969
1971 0.045654
1972 0.046570
1973 0.046997
1974 0.047058
1975 0.047302
1976 0.046753
1977 0.046021
1978 0.045898
1979 0.045105
1980 0.044556
1981 0.042480
1982 0.040283
1983 0.048035
1984 0.047852
1985 0.040283
1986 0.041931
1987 0.043579
1988 0.045410
1989 0.047058
1990 0.048584
1991 0.049255
1992 0.047913
1993 0.046448
1994 0.044678
1995 0.041626
1996 0.037903
1997 0.035034
1998 0.033997
1999 0.032593
2000 0.031616
2001 0.032654
2002 0.034363
2003 0.035950
2004 0.037170
2005 0.039001
2006 0.041748
2007 0.044006
2008 0.045349
2009 0.045532
2010 0.044922
2011 0.045288
2012 0.046997
2013 0.048645
2014 0.050476
2015 0.051208
2016 0.050110
2017 0.049744
2018 0.048950
2019 0.049011
2020 0.050354
2021 0.051025
2022 0.051819
2023 0.053040
2024 0.053772
2025 0.054016
2026 0.056885
2027 0.052673
2028 0.053894
2029 0.057068
2030 0.053223
2031 0.054749
2032 0.054260
2033 0.051575
2034 0.051147
2035 0.050781
2036 0.049377
2037 0.049744
2038 0.047607
2039 0.044312
2040 0.036804
2041 0.022705
2042 0.011047
2043 0.002136
2044 0.001282
2045 0.010559
2046 0.023987
2047 0.040466
2048 0.053406
2049 0.061523
2050 0.063782
2051 0.060303
2052 0.052795
2053 0.042786
2054 0.030762
2055 0.019043
2056 0.009399
2057 0.001526
2058 -0.004883
2059 -0.010681
2060 -0.016052
2061 -0.022644
2062 -0.026794
2063 -0.029358
2064 -0.027344
2065 -0.019104
2066 -0.008301
2067 0.004700
2068 0.019531
2069 0.033569
2070 0.045593
2071 0.055359
2072 0.058167
2073 0.055786
2074 0.050537
2075 0.043091
2076 0.037781
2077 0.033447
2078 0.029724
2079 0.028809
2080 0.028931
2081 0.028320
2082 0.027954
2083 0.028992
2084 0.030701
2085 0.033936
2086 0.036743
2087 0.038208
2088 0.037354
2089 0.033508
2090 0.028748
2091 0.023254
2092 0.019531
2093 0.018311
2094 0.017639
2095 0.016541
2096 0.012817
2097 0.006714
2098 0.000061
2099 -0.006287
2100 -0.007080
2101 -0.002502
2102 0.004211
2103 0.010864
2104 0.014099
2105 0.013306
2106 0.010864
2107 0.006165
2108 0.001892
2109 0.001465
2110 0.000854
2111 -0.058960
2112 -0.060852
2113 -0.004883
2114 -0.008911
2115 -0.015808
2116 -0.030396
2117 -0.045532
2118 -0.056091
2119 -0.066650
2120 -0.067993
2121 -0.058472
2122 -0.043640
2123 -0.026123
2124 -0.009216
2125 0.006470
2126 0.018005
2127 0.026306
2128 0.031494
2129 0.033508
2130 0.035156
2131 0.036011
2132 0.038086
2133 0.040894
2134 0.044678
2135 0.048828
2136 0.051025
2137 0.052734
2138 0.053467
2139 0.052429
2140 0.050171
2141 0.047302
2142 0.044800
2143 0.042847
2144 0.042175
2145 0.042053
2146 0.042297
2147 0.043457
2148 0.044128
2149 0.044861
2150 0.044861
2151 0.044189
2152 0.042297
2153 0.038391
2154 0.033264
2155 0.029541
2156 0.028259
2157 0.026733
2158 0.025024
2159 0.018372
2160 0.015808
2161 0.015198
2162 0.010681
2163 0.008606
2164 0.007507
2165 0.005005
2166 0.007385
2167 0.012634
2168 0.018860
2169 0.025269
2170 0.025757
2171 0.029663
2172 0.032471
2173 0.026245
2174 0.018860
2175 0.016174
2176 0.015442
2177 0.015320
2178 0.017090
2179 0.019958
2180 0.022400
2181 0.023926
2182 0.022583
2183 0.018311
2184 0.012268
2185 0.004089
2186 -0.005676
2187 -0.015320
2188 -0.022766
2189 -0.027832
2190 -0.033508
2191 -0.041992
2192 -0.045654
2193 -0.057617
2194 -0.061707
2195 -0.064575
2196 -0.079773
2197 -0.081665
2198 -0.079285
2199 -0.073547
2200 -0.066284
2201 -0.057068
2202 -0.047302
2203 -0.044189
2204 -0.047668
2205 -0.057251
2206 -0.067078
2207 -0.082458
2208 -0.102112
2209 -0.113342
2210 -0.111511
2211 -0.100647
2212 -0.081482
2213 -0.053650
2214 -0.027161
2215 -0.004639
2216 0.004395
2217 0.000366
2218 -0.008179
2219 -0.019531
2220 -0.029541
2221 -0.036438
2222 -0.037964
2223 -0.034241
2224 -0.029114
2225 -0.020569
2226 -0.009521
2227 -0.001282
2228 0.007324
2229 0.016113
2230 0.020813
2231 0.023987
2232 0.026184
2233 0.027893
2234 0.028931
2235 0.026917
2236 0.024841
2237 0.024414
2238 0.025269
2239 0.028076
2240 0.032410
2241 0.039001
2242 0.046997
2243 0.052124
2244 0.052856
2245 0.052795
2246 0.051331
2247 0.047729
2248 0.044067
2249 0.040161
2250 0.036316
2251 0.032227
2252 0.026489
2253 0.019775
2254 0.013672
2255 0.007568
2256 0.003296
2257 0.000671
2258 -0.001770
2259 -0.003540
2260 -0.005371
2261 -0.007996
2262 -0.009094
2263 -0.010071
2264 -0.010986
2265 -0.011536
2266 -0.010864
2267 -0.007690
2268 -0.002075
2269 0.005432
2270 0.013489
2271 0.022217
2272 0.027771
2273 0.029480
2274 0.028015
2275 0.025208
2276 0.022217
2277 0.018860
2278 0.016785
2279 0.015015
2280 0.015198
2281 0.018494
2282 0.021484
2283 0.024292
2284 0.025208
2285 0.021545
2286 0.015259
2287 -0.060852
2288 -0.080627
2289 -0.038147
2290 -0.050110
2291 -0.057312
2292 -0.065125
2293 -0.066650
2294 -0.060974
2295 -0.051025
2296 -0.033752
2297 -0.010376
2298 0.011780
2299 0.030273
2300 0.038757
2301 0.037964
2302 0.033813
2303 0.025940
2304 0.015198
2305 0.005615
2306 -0.001099
2307 -0.006287
2308 -0.011414
2309 -0.016113
2310 -0.018494
2311 -0.020508
2312 -0.021851
2313 -0.020691
2314 -0.019592
2315 -0.019226
2316 -0.017517
2317 -0.014954
2318 -0.011475
2319 -0.009277
2320 -0.010742
2321 -0.014160
2322 -0.017456
2323 -0.016663
2324 -0.010010
2325 0.001892
2326 0.014282
2327 0.022766
2328 0.023071
2329 0.015320
2330 0.006714
2331 -0.000244
2332 -0.004517
2333 -0.004211
2334 -0.002319
2335 -0.046143
2336 -0.036499
2337 0.018494
2338 0.018005
2339 0.016174
2340 0.014465
2341 0.012146
2342 0.011658
2343 0.010864
2344 0.009155
2345 0.008118
2346 0.006226
2347 0.005432
2348 0.006470
2349 0.007019
2350 0.006042
2351 0.003845
2352 0.000183
2353 -0.004700
2354 -0.011414
2355 -0.017578
2356 -0.021118
2357 -0.023499
2358 -0.024048
2359 -0.023926
2360 -0.022400
2361 -0.018616
2362 -0.015442
2363 -0.011230
2364 -0.007080
2365 -0.005188
2366 -0.003967
2367 -0.004333
2368 -0.006836
2369 -0.010681
2370 -0.016052
2371 -0.020325
2372 -0.022400
2373 -0.023621
2374 -0.024475
2375 -0.027771
2376 -0.031128
2377 -0.033203
2378 -0.035828
2379 -0.036560
2380 -0.034302
2381 -0.029114
2382 -0.021057
2383 -0.013489
2384 -0.010254
2385 -0.010498
2386 -0.012817
2387 -0.015808
2388 -0.017151
2389 -0.019104
2390 -0.022461
2391 -0.025452
2392 -0.029358
2393 -0.033752
2394 -0.037231
2395 -0.041382
2396 -0.042480
2397 -0.038147
2398 -0.031006
2399 -0.022522
2400 -0.016357
2401 -0.011902
2402 -0.007080
2403 -0.002502
2404 0.002319
2405 0.007385
2406 0.012207
2407 0.015930
2408 0.015015
2409 0.010803
2410 0.007263
2411 0.004944
2412 0.004761
2413 0.006775
2414 0.010437
2415 0.014893
2416 0.017395
2417 0.017761
2418 0.017517
2419 0.015808
2420 0.013428
2421 0.009338
2422 0.003296
2423 -0.003113
2424 -0.011475
2425 -0.021484
2426 -0.032166
2427 -0.043884
2428 -0.052979
2429 -0.057556
2430 -0.058533
2431 -0.053772
2432 -0.046814
2433 -0.038269
2434 -0.027039
2435 -0.016235
2436 -0.006470
2437 0.001099
2438 0.006409
2439 0.011047
2440 0.014038
2441 0.015930
2442 0.017029
2443 0.016968
2444 0.017334
2445 0.017090
2446 0.017212
2447 0.017883
2448 0.017639
2449 0.017212
2450 0.014893
2451 0.010803
2452 0.007507
2453 0.004150
2454 0.002136
2455 0.002747
2456 0.004211
2457 0.007446
2458 0.011658
2459 0.014587
2460 0.016174
2461 0.017700
2462 0.018982
2463 -0.036865
2464 -0.033020
2465 0.028320
2466 0.032532
2467 0.034973
2468 0.033691
2469 0.034912
2470 0.035950
2471 0.034973
2472 0.034302
2473 0.032104
2474 0.029480
2475 0.027649
2476 0.025452
2477 0.022949
2478 0.021851
2479 0.022400
2480 0.023315
2481 0.023010
2482 0.022339
2483 0.021912
2484 0.019409
2485 0.015442
2486 0.012756
2487 0.011780
2488 0.012512
2489 0.013855
2490 0.015137
2491 0.016846
2492 0.016235
2493 0.012146
2494 0.008423
2495 0.004883
2496 0.000916
2497 -0.002197
2498 -0.004211
2499 -0.003662
2500 -0.001587
2501 0.000488
2502 0.003723
2503 0.005249
2504 0.004150
2505 0.001953
2506 -0.000244
2507 -0.001587
2508 -0.004211
2509 -0.003235
2510 -0.001160
2511 -0.060242
2512 -0.053040
2513 0.013062
2514 0.013550
2515 0.013855
2516 0.014648
2517 0.016724
2518 0.019592
2519 0.021729
2520 0.023193
2521 0.023621
2522 0.023132
2523 0.023010
2524 0.023254
2525 0.023315
2526 0.024231
2527 0.025879
2528 0.027710
2529 0.030396
2530 0.032532
2531 0.034485
2532 0.036377
2533 0.036499
2534 0.036377
2535 0.035461
2536 0.037354
2537 0.037476
2538 0.036194
2539 0.035339
2540 0.033386
2541 0.033691
2542 0.031372
2543 0.028809
2544 0.027710
2545 0.026306
2546 0.025879
2547 0.026001
2548 0.028015
2549 0.031250
2550 0.030762
2551 0.026367
2552 0.015259
2553 -0.003723
2554 -0.020752
2555 -0.035217
2556 -0.037964
2557 -0.025391
2558 -0.004578
2559 0.019165
2560 0.035461
2561 0.039429
2562 0.034058
2563 0.028320
2564 0.021118
2565 0.013428
2566 0.007751
2567 0.004089
2568 0.000854
2569 -0.001099
2570 -0.002197
2571 -0.001160
2572 0.002197
2573 0.006348
2574 0.011414
2575 0.015320
2576 0.018677
2577 0.020874
2578 0.021057
2579 0.018982
2580 0.015808
2581 0.011047
2582 0.006531
2583 0.003906
2584 0.001831
2585 0.000671
2586 0.000427
2587 0.001343
2588 0.003723
2589 0.007141
2590 0.011719
2591 0.016785
2592 0.021118
2593 0.023865
2594 0.025024
2595 0.024536
2596 0.022705
2597 0.019958
2598 0.015991
2599 0.012146
2600 0.008118
2601 0.004089
2602 -0.000061
2603 -0.004578
2604 -0.009277
2605 -0.014343
2606 -0.019104
2607 -0.022278
2608 -0.022705
2609 -0.021301
2610 -0.019531
2611 -0.016418
2612 -0.015137
2613 -0.015381
2614 -0.016113
2615 -0.017761
2616 -0.018616
2617 -0.018799
2618 -0.019653
2619 -0.021362
2620 -0.023743
2621 -0.027832
2622 -0.031433
2623 -0.033630
2624 -0.033569
2625 -0.030579
2626 -0.027527
2627 -0.024719
2628 -0.020752
2629 -0.016418
2630 -0.013062
2631 -0.009583
2632 -0.005798
2633 -0.002563
2634 -0.000183
2635 0.001770
2636 0.002075
2637 0.001526
2638 0.002075
2639 -0.007996
2640 -0.011108
2641 -0.000183
2642 0.005249
2643 0.001587
2644 -0.005188
2645 -0.014404
2646 -0.027039
2647 -0.029785
2648 -0.030762
2649 -0.039307
2650 -0.043640
2651 -0.040955
2652 -0.036560
2653 -0.029358
2654 -0.020996
2655 -0.015259
2656 -0.010315
2657 -0.005615
2658 -0.003723
2659 -0.006592
2660 -0.012085
2661 -0.018555
2662 -0.024658
2663 -0.030029
2664 -0.031616
2665 -0.027222
2666 -0.018677
2667 -0.008179
2668 0.002563
2669 0.012695
2670 0.021240
2671 0.026917
2672 0.029358
2673 0.030701
2674 0.030701
2675 0.030151
2676 0.027100
2677 0.023865
2678 0.026428
2679 0.024963
2680 0.022644
2681 0.021118
2682 0.014954
2683 0.010437
2684 0.008728
2685 0.008972
2686 0.008057
2687 -0.005615
2688 -0.010803
2689 -0.005249
2690 -0.008240
2691 -0.011292
2692 -0.011780
2693 -0.009338
2694 -0.006470
2695 -0.005798
2696 -0.006409
2697 -0.008545
2698 -0.012451
2699 -0.013672
2700 -0.012329
2701 -0.008484
2702 -0.002991
2703 0.004089
2704 0.010559
2705 0.015198
2706 0.017212
2707 0.016907
2708 0.015686
2709 0.013367
2710 0.011597
2711 0.008606
2712 0.005066
2713 0.004883
2714 0.006042
2715 0.005432
2716 0.003418
2717 -0.000122
2718 -0.003906
2719 -0.009705
2720 -0.013977
2721 -0.013855
2722 -0.012451
2723 -0.009705
2724 -0.006287
2725 -0.002563
2726 0.000610
2727 0.002625
2728 0.005188
2729 0.007935
2730 0.009705
2731 0.011169
2732 0.010925
2733 0.009949
2734 0.008911
2735 0.006042
2736 0.002563
2737 -0.000183
2738 -0.002625
2739 -0.005615
2740 -0.007202
2741 -0.006226
2742 -0.004395
2743 -0.002991
2744 -0.001770
2745 -0.000183
2746 -0.000671
2747 -0.003479
2748 -0.006348
2749 -0.008362
2750 -0.010315
2751 -0.012878
2752 -0.012512
2753 -0.010071
2754 -0.007141
2755 -0.001343
2756 0.004395
2757 0.010559
2758 0.016602
2759 0.020081
2760 0.020569
2761 0.017944
2762 0.013184
2763 0.008789
2764 0.007935
2765 0.008118
2766 0.008362
2767 0.017700
2768 0.024292
2769 0.020874
2770 0.018127
2771 0.015076
2772 0.009338
2773 -0.001831
2774 -0.009705
2775 -0.013245
2776 -0.011902
2777 -0.004089
2778 0.003113
2779 0.009460
2780 0.013672
2781 0.012695
2782 0.008484
2783 0.005249
2784 0.003113
2785 0.002747
2786 0.002747
2787 0.001831
2788 -0.000183
2789 -0.004456
2790 -0.009705
2791 -0.014526
2792 -0.018433
2793 -0.023315
2794 -0.029724
2795 -0.023987
2796 -0.013184
2797 -0.008057
2798 0.000122
2799 0.007996
2800 0.007996
2801 0.002991
2802 -0.003540
2803 -0.013245
2804 -0.021667
2805 -0.026611
2806 -0.027771
2807 -0.027161
2808 -0.026855
2809 -0.025085
2810 -0.022888
2811 -0.021362
2812 -0.019958
2813 -0.017761
2814 -0.015564
2815 0.001099
2816 0.008484
2817 0.004639
2818 0.010498
2819 0.012756
2820 0.013550
2821 0.012207
2822 0.011353
2823 0.010681
2824 0.010132
2825 0.011841
2826 0.014771
2827 0.016846
2828 0.017944
2829 0.017517
2830 0.013184
2831 0.005005
2832 -0.006592
2833 -0.022644
2834 -0.039612
2835 -0.052673
2836 -0.059265
2837 -0.062195
2838 -0.058472
2839 -0.053711
2840 -0.052368
2841 -0.051514
2842 -0.052917
2843 -0.054260
2844 -0.053345
2845 -0.050354
2846 -0.045593
2847 -0.037720
2848 -0.028564
2849 -0.019653
2850 -0.012573
2851 -0.006653
2852 -0.003052
2853 0.000671
2854 0.003418
2855 0.005188
2856 0.008972
2857 0.010742
2858 0.012756
2859 0.015808
2860 0.014771
2861 0.015442
2862 0.013672
2863 0.017456
2864 0.019958
2865 0.015869
2866 0.018982
2867 0.020691
2868 0.021362
2869 0.022034
2870 0.021851
2871 0.021240
2872 0.020386
2873 0.019653
2874 0.018433
2875 0.016052
2876 0.013306
2877 0.009644
2878 0.004822
2879 -0.001526
2880 -0.009216
2881 -0.015015
2882 -0.017944
2883 -0.017517
2884 -0.010376
2885 0.002747
2886 0.015991
2887 0.025513
2888 0.027039
2889 0.020447
2890 0.008179
2891 -0.006531
2892 -0.019592
2893 -0.030884
2894 -0.037842
2895 -0.039429
2896 -0.034790
2897 -0.023315
2898 -0.009399
2899 0.001892
2900 0.009521
2901 0.014099
2902 0.015259
2903 0.015686
2904 0.015442
2905 0.015198
2906 0.015686
2907 0.015808
2908 0.015320
2909 0.014282
2910 0.013794
2911 0.013672
2912 0.012878
2913 0.013123
2914 0.013672
2915 0.013794
2916 0.014771
2917 0.015137
2918 0.015625
2919 0.014893
2920 0.013977
2921 0.013367
2922 0.012695
2923 0.013123
2924 0.014099
2925 0.012512
2926 0.011780
2927 0.012695
2928 0.012451
2929 0.011841
2930 0.007263
2931 -0.001587
2932 -0.013428
2933 -0.035645
2934 -0.055664
2935 -0.069092
2936 -0.066223
2937 -0.042419
2938 -0.009521
2939 0.023865
2940 0.046631
2941 0.062622
2942 0.060486
2943 0.053955
2944 0.043701
2945 0.029114
2946 0.021545
2947 0.012634
2948 0.006165
2949 0.003235
2950 0.004089
2951 0.005981
2952 0.009216
2953 0.013733
2954 0.015686
2955 0.016296
2956 0.014771
2957 0.010742
2958 0.005981
2959 0.000061
2960 -0.003845
2961 -0.004272
2962 -0.002686
2963 0.001709
2964 0.007263
2965 0.013184
2966 0.016785
2967 0.016846
2968 0.010986
2969 -0.000305
2970 -0.010742
2971 -0.019592
2972 -0.022095
2973 -0.016968
2974 -0.007690
2975 0.002563
2976 0.008667
2977 0.009277
2978 0.006592
2979 0.004089
2980 0.001953
2981 0.000916
2982 0.002869
2983 0.006531
2984 0.010864
2985 0.015686
2986 0.017151
2987 0.017029
2988 0.014526
2989 0.008240
2990 0.003357
2991 -0.041748
2992 -0.041321
2993 0.003418
2994 0.006653
2995 0.010132
2996 0.012024
2997 0.012573
2998 0.011414
2999 0.008911
3000 0.006531
3001 0.005371
3002 0.004517
3003 0.004089
3004 0.003906
3005 0.005188
3006 0.005005
3007 0.002563
3008 0.000244
3009 -0.004211
3010 -0.010498
3011 -0.017578
3012 -0.024902
3013 -0.032959
3014 -0.041687
3015 -0.050110
3016 -0.055359
3017 -0.056824
3018 -0.058777
3019 -0.060974
3020 -0.060608
3021 -0.062073
3022 -0.066345
3023 -0.069153
3024 -0.072327
3025 -0.074890
3026 -0.075562
3027 -0.074524
3028 -0.069458
3029 -0.062256
3030 -0.056885
3031 -0.052612
3032 -0.050903
3033 -0.051147
3034 -0.050171
3035 -0.050293
3036 -0.051575
3037 -0.047913
3038 -0.041565
3039 -0.043640
3040 -0.033142
3041 -0.017639
3042 -0.016785
3043 -0.018127
3044 -0.020081
3045 -0.022217
3046 -0.024658
3047 -0.025879
3048 -0.026123
3049 -0.026001
3050 -0.026245
3051 -0.026428
3052 -0.026245
3053 -0.026123
3054 -0.024170
3055 -0.020691
3056 -0.016968
3057 -0.011719
3058 -0.008240
3059 -0.007751
3060 -0.011475
3061 -0.019226
3062 -0.025696
3063 -0.030762
3064 -0.028809
3065 -0.018738
3066 -0.007080
3067 0.003479
3068 0.008545
3069 0.006165
3070 0.002930
3071 -0.000122
3072 -0.002502
3073 0.000000
3074 0.004028
3075 0.008240
3076 0.010559
3077 0.009460
3078 0.008423
3079 0.007019
3080 0.004211
3081 0.003052
3082 0.002014
3083 0.000122
3084 -0.002075
3085 -0.005798
3086 -0.008850
3087 -0.011353
3088 -0.013733
3089 -0.013550
3090 -0.011536
3091 -0.009094
3092 -0.007263
3093 -0.006287
3094 -0.005859
3095 -0.006592
3096 -0.007690
3097 -0.007996
3098 -0.007874
3099 -0.006897
3100 -0.005676
3101 -0.004578
3102 -0.002502
3103 -0.000732
3104 -0.000732
3105 -0.002319
3106 -0.005310
3107 -0.008179
3108 -0.010925
3109 -0.014099
3110 -0.015137
3111 -0.015259
3112 -0.015198
3113 -0.014160
3114 -0.013000
3115 -0.012085
3116 -0.011230
3117 -0.010742
3118 -0.012024
3119 -0.015503
3120 -0.016052
3121 -0.021179
3122 -0.031189
3123 -0.035461
3124 -0.035583
3125 -0.034302
3126 -0.032471
3127 -0.028870
3128 -0.025085
3129 -0.021362
3130 -0.018066
3131 -0.017517
3132 -0.017700
3133 -0.017090
3134 -0.016724
3135 -0.016907
3136 -0.017578
3137 -0.018066
3138 -0.017883
3139 -0.018250
3140 -0.020264
3141 -0.022949
3142 -0.024658
3143 -0.024170
3144 -0.020508
3145 -0.015259
3146 -0.011169
3147 -0.008179
3148 -0.007568
3149 -0.009216
3150 -0.011475
3151 -0.014648
3152 -0.017944
3153 -0.020630
3154 -0.022766
3155 -0.022583
3156 -0.020447
3157 -0.018738
3158 -0.017578
3159 -0.018188
3160 -0.022278
3161 -0.029175
3162 -0.038147
3163 -0.045471
3164 -0.048645
3165 -0.049927
3166 -0.048401
3167 -0.039673
3168 -0.035217
3169 -0.036133
3170 -0.034546
3171 -0.034546
3172 -0.036377
3173 -0.042358
3174 -0.049133
3175 -0.055176
3176 -0.059631
3177 -0.061401
3178 -0.062012
3179 -0.059448
3180 -0.054077
3181 -0.048218
3182 -0.041626
3183 -0.035095
3184 -0.031799
3185 -0.030945
3186 -0.031982
3187 -0.034546
3188 -0.037170
3189 -0.040405
3190 -0.042175
3191 -0.040161
3192 -0.035889
3193 -0.030029
3194 -0.023010
3195 -0.016479
3196 -0.012085
3197 -0.010376
3198 -0.010315
3199 -0.012207
3200 -0.016785
3201 -0.021790
3202 -0.025879
3203 -0.030090
3204 -0.033203
3205 -0.034180
3206 -0.034912
3207 -0.034973
3208 -0.033569
3209 -0.029480
3210 -0.026245
3211 -0.025635
3212 -0.027832
3213 -0.030090
3214 -0.029785
3215 -0.049561
3216 -0.041565
3217 -0.016907
3218 -0.022583
3219 -0.026489
3220 -0.025391
3221 -0.021790
3222 -0.019958
3223 -0.017151
3224 -0.016113
3225 -0.019409
3226 -0.023071
3227 -0.028076
3228 -0.034302
3229 -0.041992
3230 -0.048218
3231 -0.049622
3232 -0.046570
3233 -0.039978
3234 -0.032715
3235 -0.028809
3236 -0.031311
3237 -0.039795
3238 -0.049927
3239 -0.058960
3240 -0.059692
3241 -0.052429
3242 -0.042480
3243 -0.029968
3244 -0.021851
3245 -0.017578
3246 -0.014587
3247 -0.014771
3248 -0.016296
3249 -0.018311
3250 -0.019592
3251 -0.019226
3252 -0.019348
3253 -0.019348
3254 -0.017456
3255 -0.014221
3256 -0.010864
3257 -0.007019
3258 -0.002502
3259 0.001221
3260 0.002625
3261 0.002625
3262 0.001953
3263 0.000732
3264 -0.000366
3265 -0.001831
3266 -0.002686
3267 -0.002808
3268 -0.002808
3269 -0.001892
3270 0.000122
3271 0.002258
3272 0.003784
3273 0.005188
3274 0.006653
3275 0.007385
3276 0.007751
3277 0.008972
3278 0.010742
3279 0.012085
3280 0.012024
3281 0.011047
3282 0.010254
3283 0.010132
3284 0.011292
3285 0.013916
3286 0.017090
3287 0.019409
3288 0.020142
3289 0.019287
3290 0.016357
3291 0.013672
3292 0.013367
3293 0.014221
3294 0.016113
3295 0.018555
3296 0.020691
3297 0.021790
3298 0.021362
3299 0.021851
3300 0.024170
3301 0.025940
3302 0.027954
3303 0.030212
3304 0.031128
3305 0.030212
3306 0.027344
3307 0.026184
3308 0.025940
3309 0.024902
3310 0.024292
3311 0.024170
3312 0.024902
3313 0.025513
3314 0.025635
3315 0.024780
3316 0.022705
3317 0.019104
3318 0.015686
3319 0.012878
3320 0.009521
3321 0.007202
3322 0.005737
3323 0.004211
3324 0.002380
3325 0.000977
3326 0.000916
3327 0.003113
3328 0.005554
3329 0.008362
3330 0.011780
3331 0.013367
3332 0.013428
3333 0.012024
3334 0.010254
3335 0.009705
3336 0.009583
3337 0.010498
3338 0.012573
3339 0.014099
3340 0.015076
3341 0.017395
3342 0.020386
3343 -0.037415
3344 -0.037476
3345 0.018555
3346 0.012451
3347 0.007812
3348 -0.008057
3349 -0.031250
3350 -0.051270
3351 -0.072876
3352 -0.080627
3353 -0.074097
3354 -0.058533
3355 -0.034546
3356 -0.008240
3357 0.017212
3358 0.035645
3359 0.044495
3360 0.042175
3361 0.030945
3362 0.015259
3363 0.000061
3364 -0.007812
3365 -0.009094
3366 -0.005005
3367 0.001709
3368 0.006226
3369 0.009155
3370 0.010925
3371 0.012207
3372 0.014954
3373 0.018433
3374 0.022949
3375 0.027710
3376 0.029785
3377 0.029297
3378 0.027588
3379 0.025452
3380 0.023926
3381 0.021362
3382 0.023804
3383 0.026001
3384 0.022034
3385 0.017212
3386 0.010071
3387 0.004333
3388 0.004517
3389 0.005127
3390 0.006348
3391 -0.040894
3392 -0.036377
3393 0.018616
3394 0.018005
3395 0.016724
3396 0.019470
3397 0.023560
3398 0.027649
3399 0.032349
3400 0.033752
3401 0.033386
3402 0.031860
3403 0.029053
3404 0.028015
3405 0.027466
3406 0.028442
3407 0.030151
3408 0.029236
3409 0.026489
3410 0.021912
3411 0.017212
3412 0.014648
3413 0.012878
3414 0.013489
3415 0.014954
3416 0.015930
3417 0.017273
3418 0.016174
3419 0.015259
3420 0.015259
3421 0.013123
3422 0.012512
3423 0.013550
3424 0.016663
3425 0.022644
3426 0.026367
3427 0.030090
3428 0.033020
3429 0.032166
3430 0.031677
3431 0.029358
3432 0.025757
3433 0.023682
3434 0.021057
3435 0.019409
3436 0.019470
3437 0.020691
3438 0.023987
3439 0.027344
3440 0.028198
3441 0.027100
3442 0.025696
3443 0.023865
3444 0.021667
3445 0.020081
3446 0.017944
3447 0.015991
3448 0.016235
3449 0.018677
3450 0.019409
3451 0.016174
3452 0.011963
3453 0.018433
3454 0.021729
3455 0.014954
3456 0.011475
3457 0.008667
3458 0.007385
3459 0.006653
3460 0.007019
3461 0.006409
3462 0.004883
3463 0.003662
3464 0.004150
3465 0.003296
3466 0.001038
3467 0.000793
3468 0.000916
3469 0.001526
3470 0.000671
3471 -0.001709
3472 -0.004028
3473 -0.008667
3474 -0.013245
3475 -0.014954
3476 -0.014587
3477 -0.010681
3478 -0.007263
3479 -0.003845
3480 -0.001892
3481 -0.004333
3482 -0.009399
3483 -0.015991
3484 -0.013000
3485 -0.007263
3486 -0.008484
3487 -0.009888
3488 -0.009216
3489 -0.008728
3490 -0.009888
3491 -0.010681
3492 -0.010376
3493 -0.006714
3494 -0.003235
3495 -0.001038
3496 -0.000916
3497 -0.002625
3498 -0.003845
3499 -0.004578
3500 -0.002258
3501 0.004028
3502 0.010071
3503 0.015259
3504 0.019897
3505 0.020752
3506 0.017700
3507 0.013977
3508 0.018921
3509 0.022705
3510 0.020447
3511 0.023132
3512 0.024902
3513 0.025208
3514 0.025940
3515 0.025879
3516 0.025940
3517 0.024597
3518 0.023865
3519 -0.123352
3520 -0.122070
3521 0.030823
3522 0.034424
3523 0.035706
3524 0.035889
3525 0.035583
3526 0.033264
3527 0.032654
3528 0.034546
3529 0.035706
3530 0.037170
3531 0.036865
3532 0.036499
3533 0.034729
3534 0.032837
3535 0.030884
3536 0.028931
3537 0.028076
3538 0.026733
3539 0.025024
3540 0.022949
3541 0.020386
3542 0.017456
3543 0.015076
3544 0.014099
3545 0.012268
3546 0.009338
3547 0.007019
3548 0.001099
3549 -0.008362
3550 -0.023071
3551 -0.042358
3552 -0.062561
3553 -0.082764
3554 -0.097046
3555 -0.105225
3556 -0.101074
3557 -0.085571
3558 -0.069214
3559 -0.048523
3560 -0.026672
3561 -0.010071
3562 0.002563
3563 0.012817
3564 0.020020
3565 0.030029
3566 0.045654
3567 0.006042
3568 0.008362
3569 0.049683
3570 0.027893
3571 0.006714
3572 -0.007629
3573 -0.018372
3574 -0.023438
3575 -0.023071
3576 -0.021240
3577 -0.020020
3578 -0.017151
3579 -0.013367
3580 -0.009583
3581 -0.005676
3582 -0.003784
3583 -0.003418
3584 -0.006592
3585 -0.012573
3586 -0.018433
3587 -0.023926
3588 -0.026550
3589 -0.025391
3590 -0.021729
3591 -0.016602
3592 -0.012146
3593 -0.009949
3594 -0.008423
3595 -0.006775
3596 -0.005371
3597 -0.003296
3598 -0.001099
3599 0.000122
3600 0.000244
3601 0.000122
3602 -0.001221
3603 -0.003296
3604 -0.005188
3605 -0.006714
3606 -0.007385
3607 -0.009399
3608 -0.011169
3609 -0.012329
3610 -0.014221
3611 -0.015137
3612 -0.017456
3613 -0.020752
3614 -0.020935
3615 -0.020020
3616 -0.018372
3617 -0.015137
3618 -0.012085
3619 -0.008850
3620 -0.005066
3621 -0.001587
3622 0.001160
3623 0.002930
3624 0.003967
3625 0.005188
3626 0.005554
3627 0.004089
3628 0.002075
3629 -0.000305
3630 -0.002991
3631 -0.004944
3632 -0.005188
3633 -0.003357
3634 -0.000854
3635 0.000977
3636 0.002014
3637 0.002625
3638 0.002869
3639 0.002686
3640 0.001709
3641 0.000549
3642 -0.000244
3643 -0.001526
3644 -0.002258
3645 -0.001831
3646 -0.001587
3647 -0.001953
3648 -0.002380
3649 -0.003418
3650 -0.003967
3651 -0.003784
3652 -0.002380
3653 0.001343
3654 0.005493
3655 0.008545
3656 0.009277
3657 0.007812
3658 0.004456
3659 0.000793
3660 -0.002319
3661 -0.004822
3662 -0.006470
3663 -0.007629
3664 -0.008423
3665 -0.009460
3666 -0.011414
3667 -0.013916
3668 -0.014954
3669 -0.015015
3670 -0.013855
3671 -0.011536
3672 -0.005188
3673 0.002808
3674 0.010620
3675 0.019165
3676 0.025208
3677 0.027710
3678 0.025513
3679 0.019653
3680 0.009338
3681 -0.004211
3682 -0.016724
3683 -0.027588
3684 -0.031738
3685 -0.028259
3686 -0.023376
3687 -0.016724
3688 -0.008484
3689 -0.004395
3690 -0.002075
3691 0.001709
3692 0.004700
3693 0.008484
3694 0.013611
3695 -0.084778
3696 -0.079102
3697 0.026917
3698 0.022949
3699 0.018860
3700 0.012573
3701 0.001953
3702 -0.005859
3703 -0.016235
3704 -0.025269
3705 -0.032227
3706 -0.040771
3707 -0.046509
3708 -0.055786
3709 -0.064819
3710 -0.077881
3711 -0.091797
3712 -0.104492
3713 -0.119751
3714 -0.128296
3715 -0.136719
3716 -0.140625
3717 -0.140015
3718 -0.138977
3719 -0.135498
3720 -0.131470
3721 -0.122070
3722 -0.110107
3723 -0.098022
3724 -0.086365
3725 -0.074646
3726 -0.062134
3727 -0.048035
3728 -0.032349
3729 -0.015442
3730 0.001770
3731 0.015686
3732 0.026428
3733 0.032043
3734 0.027954
3735 0.016357
3736 -0.001709
3737 -0.025574
3738 -0.046265
3739 -0.062622
3740 -0.077271
3741 -0.084106
3742 -0.080383
3743 -0.182495
3744 -0.172180
3745 -0.050964
3746 -0.043091
3747 -0.038025
3748 -0.035767
3749 -0.035706
3750 -0.038452
3751 -0.042969
3752 -0.046326
3753 -0.051025
3754 -0.055603
3755 -0.059387
3756 -0.062134
3757 -0.064209
3758 -0.065247
3759 -0.064941
3760 -0.065430
3761 -0.063721
3762 -0.061646
3763 -0.060303
3764 -0.059082
3765 -0.057129
3766 -0.056885
3767 -0.060120
3768 -0.065796
3769 -0.076660
3770 -0.088989
3771 -0.098938
3772 -0.104065
3773 -0.112061
3774 -0.108826
3775 -0.102844
3776 -0.100159
3777 -0.090454
3778 -0.085022
3779 -0.081360
3780 -0.073547
3781 -0.062561
3782 -0.055420
3783 -0.050293
3784 -0.046326
3785 -0.045837
3786 -0.048828
3787 -0.050842
3788 -0.052429
3789 -0.052795
3790 -0.051392
3791 -0.050659
3792 -0.050720
3793 -0.052612
3794 -0.054321
3795 -0.054016
3796 -0.049011
3797 -0.040405
3798 -0.032410
3799 -0.026794
3800 -0.029358
3801 -0.037659
3802 -0.044250
3803 -0.046448
3804 -0.039062
3805 -0.023743
3806 -0.004578
3807 0.015747
3808 0.026428
3809 0.026428
3810 0.022583
3811 0.017395
3812 0.012451
3813 0.008728
3814 0.007996
3815 0.009399
3816 0.009644
3817 0.009399
3818 0.011169
3819 0.013794
3820 0.016907
3821 0.021484
3822 0.026001
3823 0.030090
3824 0.030518
3825 0.026917
3826 0.023132
3827 0.021240
3828 0.021912
3829 0.024963
3830 0.029297
3831 0.033752
3832 0.036316
3833 0.036438
3834 0.036072
3835 0.035889
3836 0.036682
3837 0.039062
3838 0.040955
3839 0.042480
3840 0.042175
3841 0.039062
3842 0.034302
3843 0.030029
3844 0.027710
3845 0.025452
3846 0.024841
3847 0.026489
3848 0.029053
3849 0.032166
3850 0.034058
3851 0.034119
3852 0.030701
3853 0.023560
3854 0.017578
3855 0.013550
3856 0.012634
3857 0.014709
3858 0.017456
3859 0.019714
3860 0.019226
3861 0.015259
3862 0.010498
3863 0.007141
3864 0.005798
3865 0.007141
3866 0.010193
3867 0.012817
3868 0.013062
3869 0.010864
3870 0.008545
3871 0.007507
3872 0.007812
3873 0.010559
3874 0.015442
3875 0.021362
3876 0.025879
3877 0.027588
3878 0.028748
3879 0.031433
3880 0.033752
3881 0.033203
3882 0.030273
3883 0.026123
3884 0.019104
3885 0.023376
3886 0.026733
3887 0.018677
3888 0.015930
3889 0.014954
3890 0.014954
3891 0.014954
3892 0.015930
3893 0.015442
3894 0.008240
3895 -0.004578
3896 -0.015503
3897 -0.027222
3898 -0.069336
3899 -0.078735
3900 -0.069458
3901 -0.100220
3902 -0.117981
3903 -0.119263
3904 -0.117615
3905 -0.116638
3906 -0.110840
3907 -0.099670
3908 -0.081543
3909 -0.058960
3910 -0.037537
3911 -0.019592
3912 -0.011902
3913 -0.006226
3914 -0.001221
3915 -0.005737
3916 -0.024536
3917 -0.033325
3918 -0.043335
3919 -0.058105


==> figures/tikz/results/crossSections/data/gray2demGtLineElevation.dat <==
0 -1902.530029
1 -1902.535767
2 -1902.538208
3 -1902.539673
4 -1902.544922
5 -1902.556519
6 -1902.574463
7 -1902.595947
8 -1902.619873
9 -1902.644409
10 -1902.668701
11 -1902.690674
12 -1902.709839
13 -1902.725708
14 -1902.738892
15 -1902.751465
16 -1902.765259
17 -1902.783203
18 -1902.806152
19 -1902.833496
20 -1902.863037
21 -1902.889648
22 -1902.910522
23 -1902.922974
24 -1902.926270
25 -1902.922363
26 -1902.913086
27 -1902.901733
28 -1902.890015
29 -1902.879761
30 -1902.871460
31 -1902.864014
32 -1902.857300
33 -1902.850464
34 -1902.844116
35 -1902.840332
36 -1902.841309
37 -1902.850586
38 -1902.870239
39 -1902.902100
40 -1902.946167
41 -1903.001343
42 -1903.065552
43 -1903.135498
44 -1903.208008
45 -1903.277710
46 -1903.341553
47 -1903.395508
48 -1903.437500
49 -1903.465210
50 -1903.477417
51 -1903.473633
52 -1903.453613
53 -1903.417480
54 -1903.365723
55 -1903.300781
56 -1903.224731
57 -1903.141357
58 -1903.054199
59 -1902.969238
60 -1902.890137
61 -1902.821167
62 -1902.764038
63 -1902.719360
64 -1902.686523
65 -1902.662842
66 -1902.644897
67 -1902.625732
68 -1902.601929
69 -1902.571411
70 -1902.534180
71 -1902.493774
72 -1902.452148
73 -1902.411133
74 -1902.371338
75 -1902.332397
76 -1902.294312
77 -1902.257080
78 -1902.220947
79 -1902.186035
80 -1902.152344
81 -1902.118774
82 -1902.085205
83 -1902.051758
84 -1902.018677
85 -1901.986084
86 -1901.954102
87 -1901.921875
88 -1901.889526
89 -1901.857788
90 -1901.826782
91 -1901.796021
92 -1901.765015
93 -1901.733032
94 -1901.700928
95 -1901.671997
96 -1901.647949
97 -1901.629761
98 -1901.616333
99 -1901.603027
100 -1901.587036
101 -1901.565674
102 -1901.538696
103 -1901.508301
104 -1901.476318
105 -1901.445312
106 -1901.416382
107 -1901.390015
108 -1901.366455
109 -1901.346191
110 -1901.329468
111 -1901.317749
112 -1901.310425
113 -1901.305298
114 -1901.300293
115 -1901.291748
116 -1901.278320
117 -1901.261353
118 -1901.242065
119 -1901.222900
120 -1901.204346
121 -1901.185791
122 -1901.166626
123 -1901.146362
124 -1901.125000
125 -1901.103638
126 -1901.083130
127 -1901.065308
128 -1901.051147
129 -1901.041626
130 -1901.037231
131 -1901.037720
132 -1901.042725
133 -1901.050537
134 -1901.060547
135 -1901.072754
136 -1901.088989
137 -1901.114136
138 -1901.150391
139 -1901.197266
140 -1901.251831
141 -1901.306641
142 -1901.356812
143 -1901.397217
144 -1901.424683
145 -1901.434326
146 -1901.426514
147 -1901.406250
148 -1901.379272
149 -1901.357544
150 -1901.345459
151 -1901.344482
152 -1901.353271
153 -1901.367676
154 -1901.384521
155 -1901.400024
156 -1901.412476
157 -1901.421509
158 -1901.427979
159 -1901.435181
160 -1901.444336
161 -1901.455200
162 -1901.467041
163 -1901.476807
164 -1901.484375
165 -1901.492188
166 -1901.500977
167 -1901.512207
168 -1901.525879
169 -1901.541382
170 -1901.558716
171 -1901.577881
172 -1901.598633
173 -1901.619995
174 -1901.640991
175 -1901.661011
176 -1901.680542
177 -1901.701294
178 -1901.724609
179 -1901.752075
180 -1901.784302
181 -1901.821533
182 -1901.862915
183 -1901.906006
184 -1901.949219
185 -1901.990723
186 -1902.029663
187 -1902.066284
188 -1902.100342
189 -1902.131592
190 -1902.160522
191 -1902.188354
192 -1902.216309
193 -1902.245483
194 -1902.276245
195 -1902.307861
196 -1902.338135
197 -1902.361450
198 -1902.374878
199 -1902.376099
200 -1902.366699
201 -1902.353027
202 -1902.338867
203 -1902.327759
204 -1902.320068
205 -1902.313232
206 -1902.306152
207 -1902.297852
208 -1902.288208
209 -1902.279175
210 -1902.271484
211 -1902.265259
212 -1902.260010
213 -1902.253540
214 -1902.244629
215 -1902.232910
216 -1902.218628
217 -1902.203247
218 -1902.187866
219 -1902.174072
220 -1902.162598
221 -1902.153564
222 -1902.146973
223 -1902.141479
224 -1902.136108
225 -1902.129395
226 -1902.120728
227 -1902.110840
228 -1902.099976
229 -1902.089355
230 -1902.079224
231 -1902.069824
232 -1902.060547
233 -1902.049805
234 -1902.037231
235 -1902.022095
236 -1902.004761
237 -1901.986694
238 -1901.969482
239 -1901.954834
240 -1901.943481
241 -1901.935791
242 -1901.931274
243 -1901.928955
244 -1901.927734
245 -1901.926147
246 -1901.923584
247 -1901.920288
248 -1901.916870
249 -1901.914062
250 -1901.912354
251 -1901.911987
252 -1901.913452
253 -1901.916748
254 -1901.921265
255 -1901.925415
256 -1901.927979
257 -1901.927368
258 -1901.924316
259 -1901.922729
260 -1901.926025
261 -1901.938965
262 -1901.962646
263 -1901.994751
264 -1902.031982
265 -1902.067749
266 -1902.097778
267 -1902.115845
268 -1902.116943
269 -1902.093628
270 -1902.044434
271 -1901.972412
272 -1901.884399
273 -1901.796875
274 -1901.718872
275 -1901.659302
276 -1901.619507
277 -1901.595215
278 -1901.582520
279 -1901.575439
280 -1901.570557
281 -1901.564453
282 -1901.555542
283 -1901.542847
284 -1901.526489
285 -1901.507202
286 -1901.486084
287 -1901.464355
288 -1901.442993
289 -1901.422974
290 -1901.404541
291 -1901.387451
292 -1901.371704
293 -1901.357544
294 -1901.345459
295 -1901.335693
296 -1901.328857
297 -1901.325073
298 -1901.324829
299 -1901.328003
300 -1901.334595
301 -1901.344116
302 -1901.357666
303 -1901.378662
304 -1901.410767
305 -1901.460938
306 -1901.529053
307 -1901.608032
308 -1901.687622
309 -1901.747314
310 -1901.779419
311 -1901.784180
312 -1901.768066
313 -1901.750244
314 -1901.740234
315 -1901.745850
316 -1901.767944
317 -1901.801147
318 -1901.841675
319 -1901.882568
320 -1901.919922
321 -1901.950073
322 -1901.973267
323 -1901.994507
324 -1902.016113
325 -1902.038208
326 -1902.058350
327 -1902.069946
328 -1902.072266
329 -1902.070435
330 -1902.067749
331 -1902.068359
332 -1902.072388
333 -1902.076660
334 -1902.079468
335 -1902.079712
336 -1902.076660
337 -1902.069214
338 -1902.057617
339 -1902.042969
340 -1902.026123
341 -1902.009155
342 -1901.992676
343 -1901.976074
344 -1901.958374
345 -1901.937622
346 -1901.912720
347 -1901.883179
348 -1901.849365
349 -1901.812012
350 -1901.771606
351 -1901.728394
352 -1901.682495
353 -1901.634521
354 -1901.585083
355 -1901.535767
356 -1901.487427
357 -1901.440918
358 -1901.396484
359 -1901.352783
360 -1901.308960
361 -1901.263428
362 -1901.215942
363 -1901.166870
364 -1901.116943
365 -1901.067383
366 -1901.019409
367 -1900.973999
368 -1900.931885
369 -1900.893066
370 -1900.858765
371 -1900.831665
372 -1900.814087
373 -1900.810303
374 -1900.820068
375 -1900.837769
376 -1900.857788
377 -1900.870117
378 -1900.869507
379 -1900.851562
380 -1900.816284
381 -1900.768555
382 -1900.713867
383 -1900.662842
384 -1900.619995
385 -1900.587769
386 -1900.565674
387 -1900.549805
388 -1900.537109
389 -1900.523560
390 -1900.506714
391 -1900.483521
392 -1900.453491
393 -1900.418579
394 -1900.380371
395 -1900.341431
396 -1900.302856
397 -1900.265381
398 -1900.229126
399 -1900.194580
400 -1900.161743
401 -1900.130249
402 -1900.099731
403 -1900.069458
404 -1900.039185
405 -1900.008667
406 -1899.978027
407 -1899.947998
408 -1899.919067
409 -1899.891846
410 -1899.866455
411 -1899.843750
412 -1899.824097
413 -1899.808105
414 -1899.795532
415 -1899.786255
416 -1899.780029
417 -1899.776489
418 -1899.775391
419 -1899.776489
420 -1899.778564
421 -1899.778931
422 -1899.775513
423 -1899.765991
424 -1899.750244
425 -1899.731201
426 -1899.709717
427 -1899.686035
428 -1899.659912
429 -1899.630615
430 -1899.598389
431 -1899.564209
432 -1899.529175
433 -1899.494507
434 -1899.461060
435 -1899.430542
436 -1899.402954
437 -1899.377808
438 -1899.354248
439 -1899.329346
440 -1899.302612
441 -1899.275024
442 -1899.247681
443 -1899.221924
444 -1899.197266
445 -1899.170166
446 -1899.140259
447 -1899.110718
448 -1899.084595
449 -1899.067871
450 -1899.061768
451 -1899.064575
452 -1899.073120
453 -1899.080322
454 -1899.082275
455 -1899.074951
456 -1899.058716
457 -1899.038452
458 -1899.019043
459 -1899.010010
460 -1899.017212
461 -1899.047852
462 -1899.103638
463 -1899.182373
464 -1899.279785
465 -1899.385620
466 -1899.492188
467 -1899.588013
468 -1899.666260
469 -1899.718628
470 -1899.740723
471 -1899.729248
472 -1899.686035
473 -1899.620117
474 -1899.540283
475 -1899.463013
476 -1899.397461
477 -1899.353027
478 -1899.331909
479 -1899.330566
480 -1899.344238
481 -1899.363525
482 -1899.383301
483 -1899.398804
484 -1899.409302
485 -1899.416260
486 -1899.421875
487 -1899.430542
488 -1899.443726
489 -1899.461182
490 -1899.481812
491 -1899.503784
492 -1899.526245
493 -1899.548950
494 -1899.572266
495 -1899.597290
496 -1899.625000
497 -1899.657227
498 -1899.693604
499 -1899.732422
500 -1899.771606
501 -1899.808838
502 -1899.843262
503 -1899.875732
504 -1899.906006
505 -1899.933716
506 -1899.957886
507 -1899.976562
508 -1899.988770
509 -1899.993042
510 -1899.989380
511 -1899.978394
512 -1899.961060
513 -1899.940308
514 -1899.916992
515 -1899.891724
516 -1899.864380
517 -1899.835205
518 -1899.805176
519 -1899.775879
520 -1899.747925
521 -1899.721313
522 -1899.696289
523 -1899.672607
524 -1899.649902
525 -1899.627319
526 -1899.604370
527 -1899.579468
528 -1899.551758
529 -1899.520630
530 -1899.486328
531 -1899.450317
532 -1899.414307
533 -1899.380493
534 -1899.349121
535 -1899.318848
536 -1899.288452
537 -1899.256348
538 -1899.221436
539 -1899.183105
540 -1899.141846
541 -1899.099365
542 -1899.057251
543 -1899.016968
544 -1898.979004
545 -1898.943237
546 -1898.909058
547 -1898.875732
548 -1898.843628
549 -1898.813843
550 -1898.787109
551 -1898.763916
552 -1898.743652
553 -1898.723389
554 -1898.701904
555 -1898.677490
556 -1898.650146
557 -1898.620483
558 -1898.589478
559 -1898.559204
560 -1898.530151
561 -1898.502808
562 -1898.476562
563 -1898.450317
564 -1898.423706
565 -1898.395996
566 -1898.367432
567 -1898.338501
568 -1898.309570
569 -1898.281006
570 -1898.252563
571 -1898.224243
572 -1898.195679
573 -1898.166504
574 -1898.136353
575 -1898.105225
576 -1898.073242
577 -1898.039551
578 -1898.003906
579 -1897.966797
580 -1897.928711
581 -1897.890381
582 -1897.852417
583 -1897.814697
584 -1897.777588
585 -1897.742188
586 -1897.709351
587 -1897.680664
588 -1897.655640
589 -1897.632324
590 -1897.607910
591 -1897.577637
592 -1897.539551
593 -1897.494019
594 -1897.442261
595 -1897.388184
596 -1897.333740
597 -1897.280396
598 -1897.228516
599 -1897.178223
600 -1897.129028
601 -1897.079712
602 -1897.030151
603 -1896.980225
604 -1896.930176
605 -1896.879883
606 -1896.828735
607 -1896.775024
608 -1896.718140
609 -1896.659424
610 -1896.599365
611 -1896.540161
612 -1896.482056
613 -1896.425415
614 -1896.369995
615 -1896.316040
616 -1896.263916
617 -1896.215820
618 -1896.172729
619 -1896.135498
620 -1896.103394
621 -1896.073364
622 -1896.044189
623 -1896.015503
624 -1895.988037
625 -1895.963745
626 -1895.943848
627 -1895.929443
628 -1895.920776
629 -1895.917358
630 -1895.917847
631 -1895.919312
632 -1895.920166
633 -1895.918945
634 -1895.915405
635 -1895.911011
636 -1895.905151
637 -1895.895142
638 -1895.876831
639 -1895.840332
640 -1895.784790
641 -1895.716675
642 -1895.643066
643 -1895.576538
644 -1895.520142
645 -1895.468994
646 -1895.421753
647 -1895.378784
648 -1895.340210
649 -1895.305786
650 -1895.274536
651 -1895.243042
652 -1895.210571
653 -1895.178711
654 -1895.148438
655 -1895.121216
656 -1895.096924
657 -1895.075562
658 -1895.056519
659 -1895.039673
660 -1895.024414
661 -1895.008911
662 -1894.992310
663 -1894.973999
664 -1894.953979
665 -1894.932129
666 -1894.908203
667 -1894.881104
668 -1894.850586
669 -1894.816528
670 -1894.779541
671 -1894.741943
672 -1894.705322
673 -1894.672974
674 -1894.645752
675 -1894.623779
676 -1894.605835
677 -1894.588501
678 -1894.570190
679 -1894.549805
680 -1894.527588
681 -1894.505005
682 -1894.482788
683 -1894.461060
684 -1894.439941
685 -1894.419189
686 -1894.398438
687 -1894.377686
688 -1894.356689
689 -1894.335571
690 -1894.314209
691 -1894.292480
692 -1894.270386
693 -1894.247437
694 -1894.223511
695 -1894.198486
696 -1894.172363
697 -1894.145996
698 -1894.120117
699 -1894.096436
700 -1894.075562
701 -1894.058105
702 -1894.043945
703 -1894.032593
704 -1894.023682
705 -1894.017578
706 -1894.015015
707 -1894.017212
708 -1894.025391
709 -1894.041382
710 -1894.066406
711 -1894.100952
712 -1894.144409
713 -1894.194336
714 -1894.248169
715 -1894.301270
716 -1894.350830
717 -1894.393921
718 -1894.427856
719 -1894.448242
720 -1894.452393
721 -1894.437378
722 -1894.404541
723 -1894.360962
724 -1894.312744
725 -1894.270264
726 -1894.238159
727 -1894.218872
728 -1894.212158
729 -1894.214233
730 -1894.222534
731 -1894.234375
732 -1894.247681
733 -1894.259277
734 -1894.268066
735 -1894.273682
736 -1894.275024
737 -1894.270874
738 -1894.260132
739 -1894.241821
740 -1894.216431
741 -1894.186523
742 -1894.154419
743 -1894.124512
744 -1894.100830
745 -1894.089844
746 -1894.095337
747 -1894.121582
748 -1894.171021
749 -1894.247681
750 -1894.353394
751 -1894.490356
752 -1894.657593
753 -1894.850098
754 -1895.063721
755 -1895.291870
756 -1895.529419
757 -1895.767334
758 -1896.001343
759 -1896.227173
760 -1896.443970
761 -1896.654297
762 -1896.860840
763 -1897.070068
764 -1897.285156
765 -1897.508667
766 -1897.741211
767 -1897.982178
768 -1898.230347
769 -1898.483032
770 -1898.738281
771 -1898.993042
772 -1899.246338
773 -1899.497803
774 -1899.747559
775 -1899.996216
776 -1900.240967
777 -1900.473389
778 -1900.686523
779 -1900.869263
780 -1901.019165
781 -1901.140259
782 -1901.236206
783 -1901.313599
784 -1901.376343
785 -1901.428589
786 -1901.471558
787 -1901.503662
788 -1901.523315
789 -1901.527100
790 -1901.513550
791 -1901.480957
792 -1901.428345
793 -1901.355591
794 -1901.265625
795 -1901.167725
796 -1901.066650
797 -1900.966309
798 -1900.864380
799 -1900.750610
800 -1900.619751
801 -1900.467163
802 -1900.292114
803 -1900.096436
804 -1899.880127
805 -1899.641968
806 -1899.383667
807 -1899.111938
808 -1898.833740
809 -1898.562378
810 -1898.304810
811 -1898.068481
812 -1897.856201
813 -1897.669556
814 -1897.506836
815 -1897.361816
816 -1897.232544
817 -1897.119019
818 -1897.024902
819 -1896.958496
820 -1896.922852
821 -1896.917114
822 -1896.938599
823 -1896.980469
824 -1897.038330
825 -1897.106689
826 -1897.182251
827 -1897.261108
828 -1897.341187
829 -1897.420166
830 -1897.496338
831 -1897.567749
832 -1897.634033
833 -1897.697021
834 -1897.759521
835 -1897.828003
836 -1897.903198
837 -1897.980591
838 -1898.054199
839 -1898.111328
840 -1898.149658
841 -1898.175415
842 -1898.194336
843 -1898.216553
844 -1898.245117
845 -1898.278564
846 -1898.314453
847 -1898.347900
848 -1898.377075
849 -1898.401489
850 -1898.421753
851 -1898.440308
852 -1898.458008
853 -1898.474243
854 -1898.488525
855 -1898.500366
856 -1898.509766
857 -1898.518188
858 -1898.526489
859 -1898.535522
860 -1898.544800
861 -1898.552734
862 -1898.558105
863 -1898.560669
864 -1898.560425
865 -1898.559204
866 -1898.557251
867 -1898.553711
868 -1898.548096
869 -1898.539062
870 -1898.526978
871 -1898.513428
872 -1898.499146
873 -1898.485718
874 -1898.473999
875 -1898.465576
876 -1898.460815
877 -1898.459595
878 -1898.461914
879 -1898.468140
880 -1898.478516
881 -1898.493164
882 -1898.510620
883 -1898.526367
884 -1898.537476
885 -1898.541260
886 -1898.536987
887 -1898.525513
888 -1898.508423
889 -1898.489014
890 -1898.469482
891 -1898.451782
892 -1898.436401
893 -1898.422119
894 -1898.408325
895 -1898.394043
896 -1898.378540
897 -1898.361816
898 -1898.344238
899 -1898.327026
900 -1898.311523
901 -1898.301147
902 -1898.296875
903 -1898.298828
904 -1898.305542
905 -1898.313232
906 -1898.319214
907 -1898.319092
908 -1898.311646
909 -1898.297852
910 -1898.279297
911 -1898.260498
912 -1898.244019
913 -1898.232056
914 -1898.225342
915 -1898.223389
916 -1898.225098
917 -1898.228149
918 -1898.230957
919 -1898.231445
920 -1898.228760
921 -1898.223022
922 -1898.214722
923 -1898.205688
924 -1898.196777
925 -1898.188599
926 -1898.180908
927 -1898.172119
928 -1898.161621
929 -1898.149170
930 -1898.134888
931 -1898.119507
932 -1898.103516
933 -1898.087158
934 -1898.070435
935 -1898.053711
936 -1898.036743
937 -1898.018921
938 -1898.000244
939 -1897.981323
940 -1897.963379
941 -1897.949463
942 -1897.941650
943 -1897.942505
944 -1897.952271
945 -1897.968018
946 -1897.986572
947 -1898.001099
948 -1898.007080
949 -1897.999023
950 -1897.975464
951 -1897.938843
952 -1897.891846
953 -1897.839966
954 -1897.786743
955 -1897.737305
956 -1897.693481
957 -1897.656250
958 -1897.625000
959 -1897.596924
960 -1897.570312
961 -1897.543091
962 -1897.514648
963 -1897.484863
964 -1897.453491
965 -1897.420044
966 -1897.384521
967 -1897.347290
968 -1897.308716
969 -1897.270142
970 -1897.231812
971 -1897.193970
972 -1897.156372
973 -1897.118652
974 -1897.080811
975 -1897.042480
976 -1897.003906
977 -1896.965576
978 -1896.927979
979 -1896.891724
980 -1896.857056
981 -1896.823730
982 -1896.791504
983 -1896.759888
984 -1896.727905
985 -1896.694580
986 -1896.659180
987 -1896.621094
988 -1896.580078
989 -1896.536133
990 -1896.489502
991 -1896.440063
992 -1896.387817
993 -1896.333496
994 -1896.277710
995 -1896.221313
996 -1896.165894
997 -1896.115234
998 -1896.071411
999 -1896.037476
1000 -1896.013916
1001 -1895.998169
1002 -1895.987915
1003 -1895.978516
1004 -1895.967773
1005 -1895.953369
1006 -1895.934326
1007 -1895.909180
1008 -1895.877075
1009 -1895.837158
1010 -1895.790283
1011 -1895.740479
1012 -1895.690796
1013 -1895.645874
1014 -1895.607666
1015 -1895.577515
1016 -1895.556030
1017 -1895.544922
1018 -1895.545410
1019 -1895.558228
1020 -1895.583618
1021 -1895.621338
1022 -1895.669556
1023 -1895.724121
1024 -1895.781494
1025 -1895.835083
1026 -1895.880737
1027 -1895.911987
1028 -1895.925781
1029 -1895.918945
1030 -1895.892700
1031 -1895.852417
1032 -1895.803223
1033 -1895.752563
1034 -1895.704712
1035 -1895.664429
1036 -1895.633667
1037 -1895.613770
1038 -1895.604004
1039 -1895.601196
1040 -1895.602905
1041 -1895.605469
1042 -1895.607300
1043 -1895.607056
1044 -1895.603882
1045 -1895.597778
1046 -1895.588379
1047 -1895.575928
1048 -1895.560303
1049 -1895.541992
1050 -1895.521606
1051 -1895.499390
1052 -1895.475952
1053 -1895.452881
1054 -1895.431396
1055 -1895.414429
1056 -1895.404053
1057 -1895.404053
1058 -1895.415649
1059 -1895.437988
1060 -1895.468872
1061 -1895.501831
1062 -1895.531860
1063 -1895.551636
1064 -1895.557983
1065 -1895.548706
1066 -1895.525391
1067 -1895.494019
1068 -1895.459106
1069 -1895.427612
1070 -1895.401978
1071 -1895.382935
1072 -1895.369385
1073 -1895.357178
1074 -1895.344849
1075 -1895.331177
1076 -1895.316284
1077 -1895.301636
1078 -1895.288452
1079 -1895.277588
1080 -1895.269165
1081 -1895.262085
1082 -1895.255981
1083 -1895.250732
1084 -1895.246216
1085 -1895.243286
1086 -1895.241821
1087 -1895.241577
1088 -1895.242432
1089 -1895.245117
1090 -1895.249268
1091 -1895.254272
1092 -1895.258911
1093 -1895.261230
1094 -1895.260864
1095 -1895.258911
1096 -1895.256714
1097 -1895.256592
1098 -1895.259033
1099 -1895.263550
1100 -1895.269775
1101 -1895.277466
1102 -1895.286011
1103 -1895.294800
1104 -1895.303101
1105 -1895.309570
1106 -1895.313843
1107 -1895.316040
1108 -1895.316284
1109 -1895.314575
1110 -1895.310669
1111 -1895.302856
1112 -1895.289917
1113 -1895.270752
1114 -1895.245605
1115 -1895.216919
1116 -1895.186523
1117 -1895.157593
1118 -1895.130615
1119 -1895.103271
1120 -1895.073608
1121 -1895.038818
1122 -1894.998535
1123 -1894.955322
1124 -1894.911255
1125 -1894.869019
1126 -1894.829712
1127 -1894.793091
1128 -1894.759033
1129 -1894.726807
1130 -1894.695557
1131 -1894.663940
1132 -1894.630981
1133 -1894.595703
1134 -1894.558105
1135 -1894.519409
1136 -1894.480835
1137 -1894.445312
1138 -1894.413818
1139 -1894.386719
1140 -1894.363403
1141 -1894.342285
1142 -1894.322876
1143 -1894.305176
1144 -1894.288452
1145 -1894.271973
1146 -1894.254150
1147 -1894.231567
1148 -1894.202393
1149 -1894.163940
1150 -1894.116577
1151 -1894.063110
1152 -1894.006714
1153 -1893.952515
1154 -1893.902832
1155 -1893.859009
1156 -1893.821289
1157 -1893.788818
1158 -1893.759888
1159 -1893.731689
1160 -1893.702759
1161 -1893.673218
1162 -1893.644165
1163 -1893.618896
1164 -1893.598267
1165 -1893.582397
1166 -1893.570923
1167 -1893.563477
1168 -1893.559570
1169 -1893.558350
1170 -1893.559204
1171 -1893.561401
1172 -1893.564697
1173 -1893.570068
1174 -1893.577881
1175 -1893.588623
1176 -1893.602173
1177 -1893.617188
1178 -1893.633301
1179 -1893.650391
1180 -1893.669189
1181 -1893.692383
1182 -1893.722412
1183 -1893.762573
1184 -1893.814575
1185 -1893.880127
1186 -1893.958374
1187 -1894.045654
1188 -1894.137451
1189 -1894.225098
1190 -1894.303345
1191 -1894.366577
1192 -1894.414062
1193 -1894.449585
1194 -1894.477539
1195 -1894.506836
1196 -1894.541870
1197 -1894.585693
1198 -1894.638550
1199 -1894.697388
1200 -1894.759033
1201 -1894.816284
1202 -1894.865479
1203 -1894.901367
1204 -1894.923218
1205 -1894.932983
1206 -1894.932983
1207 -1894.927734
1208 -1894.919312
1209 -1894.909302
1210 -1894.897827
1211 -1894.884399
1212 -1894.868652
1213 -1894.850586
1214 -1894.830566
1215 -1894.809204
1216 -1894.786865
1217 -1894.764282
1218 -1894.741943
1219 -1894.719971
1220 -1894.698608
1221 -1894.678711
1222 -1894.660889
1223 -1894.646362
1224 -1894.635010
1225 -1894.625244
1226 -1894.615845
1227 -1894.604614
1228 -1894.591553
1229 -1894.577637
1230 -1894.563477
1231 -1894.550049
1232 -1894.537476
1233 -1894.525513
1234 -1894.514282
1235 -1894.503296
1236 -1894.491943
1237 -1894.477905
1238 -1894.460449
1239 -1894.439453
1240 -1894.415283
1241 -1894.390259
1242 -1894.364990
1243 -1894.339966
1244 -1894.315552
1245 -1894.292725
1246 -1894.272095
1247 -1894.253540
1248 -1894.236572
1249 -1894.220215
1250 -1894.204102
1251 -1894.188599
1252 -1894.174438
1253 -1894.163574
1254 -1894.157227
1255 -1894.156006
1256 -1894.160522
1257 -1894.170410
1258 -1894.185791
1259 -1894.207031
1260 -1894.234985
1261 -1894.272095
1262 -1894.319336
1263 -1894.378174
1264 -1894.448364
1265 -1894.528442
1266 -1894.617065
1267 -1894.711548
1268 -1894.809937
1269 -1894.908691
1270 -1895.005127
1271 -1895.095703
1272 -1895.177979
1273 -1895.249268
1274 -1895.309570
1275 -1895.361328
1276 -1895.405640
1277 -1895.442383
1278 -1895.471924
1279 -1895.495117
1280 -1895.513428
1281 -1895.529663
1282 -1895.544556
1283 -1895.556885
1284 -1895.566528
1285 -1895.573364
1286 -1895.578003
1287 -1895.581421
1288 -1895.583984
1289 -1895.585571
1290 -1895.586426
1291 -1895.587646
1292 -1895.589600
1293 -1895.592651
1294 -1895.597046
1295 -1895.603027
1296 -1895.611450
1297 -1895.623657
1298 -1895.640259
1299 -1895.661133
1300 -1895.684814
1301 -1895.708008
1302 -1895.729126
1303 -1895.747192
1304 -1895.762939
1305 -1895.778809
1306 -1895.796509
1307 -1895.817383
1308 -1895.842285
1309 -1895.871338
1310 -1895.904053
1311 -1895.939575
1312 -1895.977173
1313 -1896.016235
1314 -1896.056885
1315 -1896.099487
1316 -1896.144287
1317 -1896.190918
1318 -1896.238281
1319 -1896.284302
1320 -1896.327637
1321 -1896.366943
1322 -1896.401733
1323 -1896.431519
1324 -1896.456909
1325 -1896.479736
1326 -1896.500977
1327 -1896.522217
1328 -1896.543823
1329 -1896.565918
1330 -1896.588013
1331 -1896.609375
1332 -1896.629761
1333 -1896.649780
1334 -1896.670654
1335 -1896.694092
1336 -1896.720215
1337 -1896.747559
1338 -1896.774292
1339 -1896.798096
1340 -1896.818237
1341 -1896.835815
1342 -1896.852051
1343 -1896.870117
1344 -1896.891235
1345 -1896.916016
1346 -1896.944458
1347 -1896.976318
1348 -1897.011475
1349 -1897.050049
1350 -1897.091919
1351 -1897.136963
1352 -1897.185425
1353 -1897.237671
1354 -1897.293823
1355 -1897.353760
1356 -1897.416870
1357 -1897.481201
1358 -1897.545898
1359 -1897.609863
1360 -1897.672607
1361 -1897.734009
1362 -1897.794312
1363 -1897.854126
1364 -1897.913696
1365 -1897.972412
1366 -1898.030151
1367 -1898.086914
1368 -1898.143066
1369 -1898.199463
1370 -1898.256470
1371 -1898.314697
1372 -1898.374268
1373 -1898.436279
1374 -1898.502075
1375 -1898.574707
1376 -1898.654297
1377 -1898.738770
1378 -1898.825684
1379 -1898.911621
1380 -1898.995117
1381 -1899.076416
1382 -1899.156738
1383 -1899.238037
1384 -1899.322266
1385 -1899.411499
1386 -1899.506226
1387 -1899.605713
1388 -1899.709473
1389 -1899.817139
1390 -1899.928833
1391 -1900.045044
1392 -1900.165771
1393 -1900.289551
1394 -1900.415894
1395 -1900.545044
1396 -1900.676758
1397 -1900.811157
1398 -1900.947021
1399 -1901.080688
1400 -1901.211060
1401 -1901.338013
1402 -1901.461304
1403 -1901.580811
1404 -1901.695801
1405 -1901.804810
1406 -1901.908203
1407 -1902.007690
1408 -1902.104614
1409 -1902.201172
1410 -1902.297363
1411 -1902.391724
1412 -1902.483765
1413 -1902.572754
1414 -1902.658691
1415 -1902.741577
1416 -1902.821289
1417 -1902.897583
1418 -1902.970093
1419 -1903.038696
1420 -1903.102905
1421 -1903.162354
1422 -1903.216797
1423 -1903.267334
1424 -1903.314819
1425 -1903.361816
1426 -1903.410400
1427 -1903.464478
1428 -1903.525513
1429 -1903.593872
1430 -1903.666870
1431 -1903.735596
1432 -1903.795166
1433 -1903.840454
1434 -1903.872559
1435 -1903.899292
1436 -1903.925659
1437 -1903.957642
1438 -1903.996460
1439 -1904.038818
1440 -1904.083984
1441 -1904.131836
1442 -1904.183228
1443 -1904.240479
1444 -1904.303589
1445 -1904.370239
1446 -1904.438843
1447 -1904.507202
1448 -1904.572998
1449 -1904.632202
1450 -1904.680786
1451 -1904.712158
1452 -1904.726440
1453 -1904.730835
1454 -1904.732300
1455 -1904.743164
1456 -1904.766724
1457 -1904.800293
1458 -1904.839966
1459 -1904.877930
1460 -1904.911255
1461 -1904.939209
1462 -1904.962891
1463 -1904.985596
1464 -1905.008545
1465 -1905.032593
1466 -1905.057373
1467 -1905.081909
1468 -1905.105957
1469 -1905.130615
1470 -1905.156128
1471 -1905.183350
1472 -1905.211670
1473 -1905.239258
1474 -1905.265015
1475 -1905.288086
1476 -1905.308105
1477 -1905.325195
1478 -1905.339966
1479 -1905.352905
1480 -1905.364868
1481 -1905.377441
1482 -1905.390503
1483 -1905.402710
1484 -1905.413086
1485 -1905.421753
1486 -1905.429199
1487 -1905.437622
1488 -1905.447754
1489 -1905.459473
1490 -1905.472900
1491 -1905.487915
1492 -1905.504883
1493 -1905.523560
1494 -1905.544189
1495 -1905.567139
1496 -1905.592651
1497 -1905.620728
1498 -1905.651245
1499 -1905.682617
1500 -1905.713745
1501 -1905.742432
1502 -1905.768311
1503 -1905.792114
1504 -1905.814697
1505 -1905.837036
1506 -1905.859619
1507 -1905.882080
1508 -1905.905273
1509 -1905.930786
1510 -1905.959839
1511 -1905.993042
1512 -1906.030029
1513 -1906.068848
1514 -1906.108276
1515 -1906.145996
1516 -1906.181885
1517 -1906.216431
1518 -1906.250732
1519 -1906.285889
1520 -1906.322510
1521 -1906.360474
1522 -1906.399170
1523 -1906.437012
1524 -1906.472900
1525 -1906.506348
1526 -1906.537476
1527 -1906.567627
1528 -1906.598145
1529 -1906.631104
1530 -1906.668091
1531 -1906.710571
1532 -1906.758545
1533 -1906.810303
1534 -1906.863403
1535 -1906.913696
1536 -1906.959595
1537 -1907.002441
1538 -1907.043701
1539 -1907.086792
1540 -1907.133179
1541 -1907.183105
1542 -1907.236206
1543 -1907.291504
1544 -1907.347534
1545 -1907.401367
1546 -1907.452148
1547 -1907.499756
1548 -1907.545166
1549 -1907.590210
1550 -1907.635254
1551 -1907.679810
1552 -1907.723999
1553 -1907.769043
1554 -1907.815796
1555 -1907.865845
1556 -1907.919800
1557 -1907.977051
1558 -1908.036255
1559 -1908.093750
1560 -1908.147339
1561 -1908.193604
1562 -1908.231689
1563 -1908.263184
1564 -1908.290405
1565 -1908.317993
1566 -1908.348877
1567 -1908.387329
1568 -1908.433838
1569 -1908.486450
1570 -1908.542969
1571 -1908.599731
1572 -1908.654907
1573 -1908.707520
1574 -1908.757568
1575 -1908.804932
1576 -1908.850708
1577 -1908.897461
1578 -1908.945801
1579 -1908.995850
1580 -1909.046875
1581 -1909.098511
1582 -1909.150269
1583 -1909.202026
1584 -1909.253662
1585 -1909.304321
1586 -1909.353882
1587 -1909.402832
1588 -1909.451416
1589 -1909.500366
1590 -1909.549561
1591 -1909.598999
1592 -1909.648804
1593 -1909.699341
1594 -1909.750977
1595 -1909.803467
1596 -1909.856812
1597 -1909.910889
1598 -1909.965332
1599 -1910.020020
1600 -1910.074463
1601 -1910.127808
1602 -1910.179688
1603 -1910.229248
1604 -1910.277100
1605 -1910.326050
1606 -1910.377197
1607 -1910.431274
1608 -1910.487549
1609 -1910.542236
1610 -1910.593750
1611 -1910.640625
1612 -1910.683472
1613 -1910.725098
1614 -1910.766846
1615 -1910.807861
1616 -1910.847412
1617 -1910.882935
1618 -1910.914429
1619 -1910.943970
1620 -1910.973145
1621 -1911.004150
1622 -1911.037720
1623 -1911.073120
1624 -1911.110474
1625 -1911.150024
1626 -1911.191406
1627 -1911.233521
1628 -1911.274780
1629 -1911.311646
1630 -1911.341919
1631 -1911.362549
1632 -1911.373047
1633 -1911.376099
1634 -1911.374512
1635 -1911.373779
1636 -1911.376221
1637 -1911.382568
1638 -1911.392700
1639 -1911.404785
1640 -1911.418335
1641 -1911.433960
1642 -1911.452026
1643 -1911.473755
1644 -1911.499146
1645 -1911.526855
1646 -1911.555298
1647 -1911.581909
1648 -1911.604980
1649 -1911.623169
1650 -1911.636597
1651 -1911.647705
1652 -1911.658203
1653 -1911.670654
1654 -1911.686157
1655 -1911.705322
1656 -1911.728027
1657 -1911.753662
1658 -1911.781250
1659 -1911.808472
1660 -1911.834961
1661 -1911.861328
1662 -1911.888672
1663 -1911.919556
1664 -1911.954224
1665 -1911.991333
1666 -1912.029785
1667 -1912.068604
1668 -1912.107422
1669 -1912.147461
1670 -1912.189209
1671 -1912.233765
1672 -1912.281494
1673 -1912.332153
1674 -1912.384644
1675 -1912.436157
1676 -1912.484619
1677 -1912.526367
1678 -1912.560425
1679 -1912.586792
1680 -1912.607422
1681 -1912.626465
1682 -1912.646729
1683 -1912.670654
1684 -1912.698853
1685 -1912.730591
1686 -1912.765259
1687 -1912.801392
1688 -1912.838257
1689 -1912.874634
1690 -1912.910156
1691 -1912.946045
1692 -1912.982178
1693 -1913.018555
1694 -1913.054932
1695 -1913.090698
1696 -1913.125854
1697 -1913.160767
1698 -1913.195068
1699 -1913.228516
1700 -1913.260864
1701 -1913.292603
1702 -1913.323608
1703 -1913.353638
1704 -1913.383301
1705 -1913.413330
1706 -1913.444946
1707 -1913.479858
1708 -1913.518677
1709 -1913.561035
1710 -1913.606567
1711 -1913.654419
1712 -1913.703735
1713 -1913.752808
1714 -1913.801147
1715 -1913.848755
1716 -1913.896851
1717 -1913.948486
1718 -1914.004639
1719 -1914.065552
1720 -1914.130005
1721 -1914.194214
1722 -1914.256470
1723 -1914.316772
1724 -1914.377319
1725 -1914.445068
1726 -1914.523071
1727 -1914.613647
1728 -1914.715576
1729 -1914.823608
1730 -1914.933350
1731 -1915.038696
1732 -1915.135498
1733 -1915.218750
1734 -1915.285278
1735 -1915.331421
1736 -1915.356445
1737 -1915.361938
1738 -1915.351685
1739 -1915.334106
1740 -1915.315308
1741 -1915.304077
1742 -1915.304199
1743 -1915.317383
1744 -1915.343018
1745 -1915.377197
1746 -1915.416748
1747 -1915.457764
1748 -1915.497437
1749 -1915.533081
1750 -1915.563232
1751 -1915.587036
1752 -1915.605103
1753 -1915.619385
1754 -1915.631104
1755 -1915.641724
1756 -1915.651733
1757 -1915.661621
1758 -1915.671265
1759 -1915.681030
1760 -1915.691040
1761 -1915.700806
1762 -1915.710449
1763 -1915.720093
1764 -1915.730347
1765 -1915.741943
1766 -1915.755737
1767 -1915.773071
1768 -1915.793945
1769 -1915.817261
1770 -1915.842163
1771 -1915.866333
1772 -1915.888794
1773 -1915.909058
1774 -1915.927612
1775 -1915.945679
1776 -1915.963745
1777 -1915.982422
1778 -1916.000977
1779 -1916.017456
1780 -1916.031128
1781 -1916.041992
1782 -1916.050415
1783 -1916.057251
1784 -1916.062866
1785 -1916.067139
1786 -1916.070190
1787 -1916.072144
1788 -1916.073608
1789 -1916.075562
1790 -1916.078369
1791 -1916.082275
1792 -1916.087036
1793 -1916.091919
1794 -1916.096558
1795 -1916.100830
1796 -1916.104614
1797 -1916.107910
1798 -1916.111084
1799 -1916.114868
1800 -1916.119629
1801 -1916.125610
1802 -1916.132446
1803 -1916.139038
1804 -1916.144897
1805 -1916.150024
1806 -1916.154541
1807 -1916.158325
1808 -1916.161255
1809 -1916.162720
1810 -1916.162476
1811 -1916.160522
1812 -1916.157349
1813 -1916.155029
1814 -1916.154053
1815 -1916.155273
1816 -1916.157837
1817 -1916.158569
1818 -1916.156372
1819 -1916.152344
1820 -1916.148560
1821 -1916.149414
1822 -1916.156738
1823 -1916.169678
1824 -1916.186279
1825 -1916.202271
1826 -1916.214844
1827 -1916.220703
1828 -1916.218384
1829 -1916.208008
1830 -1916.190918
1831 -1916.170776
1832 -1916.150635
1833 -1916.134399
1834 -1916.122559
1835 -1916.112427
1836 -1916.102661
1837 -1916.091553
1838 -1916.078735
1839 -1916.064941
1840 -1916.049683
1841 -1916.032471
1842 -1916.012695
1843 -1915.989624
1844 -1915.963379
1845 -1915.933838
1846 -1915.901855
1847 -1915.867798
1848 -1915.832520
1849 -1915.797119
1850 -1915.761963
1851 -1915.727539
1852 -1915.693115
1853 -1915.655762
1854 -1915.614380
1855 -1915.567993
1856 -1915.517944
1857 -1915.468262
1858 -1915.421631
1859 -1915.380127
1860 -1915.344116
1861 -1915.312500
1862 -1915.284058
1863 -1915.256958
1864 -1915.229736
1865 -1915.200317
1866 -1915.168213
1867 -1915.134155
1868 -1915.099243
1869 -1915.065918
1870 -1915.034424
1871 -1915.004272
1872 -1914.974731
1873 -1914.943604
1874 -1914.910278
1875 -1914.874268
1876 -1914.836060
1877 -1914.797119
1878 -1914.758545
1879 -1914.721802
1880 -1914.687134
1881 -1914.654175
1882 -1914.621826
1883 -1914.587891
1884 -1914.551270
1885 -1914.512085
1886 -1914.471313
1887 -1914.431152
1888 -1914.392334
1889 -1914.353638
1890 -1914.315674
1891 -1914.280762
1892 -1914.251587
1893 -1914.232788
1894 -1914.224976
1895 -1914.224609
1896 -1914.227417
1897 -1914.224854
1898 -1914.212158
1899 -1914.184937
1900 -1914.142822
1901 -1914.090576
1902 -1914.031738
1903 -1913.972046
1904 -1913.914307
1905 -1913.860962
1906 -1913.812134
1907 -1913.766602
1908 -1913.723389
1909 -1913.681030
1910 -1913.639526
1911 -1913.600220
1912 -1913.563843
1913 -1913.531982
1914 -1913.504761
1915 -1913.481445
1916 -1913.460693
1917 -1913.438599
1918 -1913.412842
1919 -1913.380249
1920 -1913.340088
1921 -1913.293457
1922 -1913.242065
1923 -1913.190186
1924 -1913.139648
1925 -1913.091675
1926 -1913.046143
1927 -1913.002441
1928 -1912.959839
1929 -1912.917114
1930 -1912.874023
1931 -1912.830200
1932 -1912.786133
1933 -1912.742798
1934 -1912.700317
1935 -1912.658691
1936 -1912.617188
1937 -1912.573853
1938 -1912.528320
1939 -1912.480103
1940 -1912.429932
1941 -1912.380005
1942 -1912.331909
1943 -1912.287720
1944 -1912.248169
1945 -1912.212158
1946 -1912.178589
1947 -1912.145264
1948 -1912.110840
1949 -1912.074463
1950 -1912.036133
1951 -1911.996216
1952 -1911.954834
1953 -1911.912109
1954 -1911.868164
1955 -1911.822876
1956 -1911.776245
1957 -1911.728149
1958 -1911.679199
1959 -1911.631470
1960 -1911.585571
1961 -1911.542236
1962 -1911.501221
1963 -1911.461182
1964 -1911.422119
1965 -1911.385010
1966 -1911.350220
1967 -1911.316772
1968 -1911.283691
1969 -1911.249268
1970 -1911.212646
1971 -1911.173828
1972 -1911.132935
1973 -1911.090210
1974 -1911.045898
1975 -1911.000244
1976 -1910.953369
1977 -1910.905640
1978 -1910.857544
1979 -1910.810303
1980 -1910.764404
1981 -1910.720215
1982 -1910.677490
1983 -1910.635620
1984 -1910.594116
1985 -1910.552490
1986 -1910.510254
1987 -1910.466553
1988 -1910.421021
1989 -1910.373657
1990 -1910.324951
1991 -1910.276367
1992 -1910.228516
1993 -1910.181030
1994 -1910.134277
1995 -1910.088745
1996 -1910.045044
1997 -1910.004272
1998 -1909.966553
1999 -1909.931519
2000 -1909.898926
2001 -1909.868530
2002 -1909.839111
2003 -1909.807617
2004 -1909.772461
2005 -1909.732056
2006 -1909.687134
2007 -1909.640381
2008 -1909.593384
2009 -1909.546509
2010 -1909.499878
2011 -1909.452881
2012 -1909.405151
2013 -1909.356689
2014 -1909.307129
2015 -1909.256104
2016 -1909.204346
2017 -1909.153809
2018 -1909.105713
2019 -1909.061035
2020 -1909.018799
2021 -1908.975708
2022 -1908.929932
2023 -1908.879517
2024 -1908.825317
2025 -1908.769897
2026 -1908.714966
2027 -1908.661743
2028 -1908.610229
2029 -1908.558716
2030 -1908.506592
2031 -1908.454102
2032 -1908.401489
2033 -1908.349731
2034 -1908.299194
2035 -1908.250854
2036 -1908.205078
2037 -1908.162842
2038 -1908.125000
2039 -1908.091919
2040 -1908.063721
2041 -1908.041016
2042 -1908.023682
2043 -1908.010986
2044 -1908.000977
2045 -1907.988525
2046 -1907.969727
2047 -1907.937866
2048 -1907.891357
2049 -1907.831665
2050 -1907.763062
2051 -1907.694946
2052 -1907.632202
2053 -1907.579468
2054 -1907.536987
2055 -1907.502197
2056 -1907.473999
2057 -1907.451904
2058 -1907.436523
2059 -1907.430664
2060 -1907.434814
2061 -1907.449219
2062 -1907.471802
2063 -1907.497803
2064 -1907.523193
2065 -1907.542114
2066 -1907.551514
2067 -1907.548584
2068 -1907.532715
2069 -1907.505249
2070 -1907.468018
2071 -1907.424927
2072 -1907.378418
2073 -1907.332275
2074 -1907.288086
2075 -1907.247437
2076 -1907.210938
2077 -1907.178589
2078 -1907.149902
2079 -1907.124146
2080 -1907.100464
2081 -1907.076538
2082 -1907.051514
2083 -1907.024292
2084 -1906.994751
2085 -1906.963745
2086 -1906.931885
2087 -1906.899902
2088 -1906.868774
2089 -1906.839844
2090 -1906.813843
2091 -1906.791382
2092 -1906.772705
2093 -1906.758057
2094 -1906.747437
2095 -1906.740234
2096 -1906.735474
2097 -1906.731323
2098 -1906.727295
2099 -1906.724121
2100 -1906.722290
2101 -1906.722046
2102 -1906.722290
2103 -1906.720093
2104 -1906.714111
2105 -1906.704590
2106 -1906.692139
2107 -1906.679321
2108 -1906.667358
2109 -1906.657227
2110 -1906.649414
2111 -1906.643799
2112 -1906.641602
2113 -1906.645752
2114 -1906.657104
2115 -1906.675415
2116 -1906.701538
2117 -1906.739136
2118 -1906.788086
2119 -1906.844727
2120 -1906.904175
2121 -1906.956787
2122 -1906.998291
2123 -1907.026611
2124 -1907.041748
2125 -1907.045532
2126 -1907.039673
2127 -1907.027222
2128 -1907.010132
2129 -1906.990356
2130 -1906.968384
2131 -1906.943604
2132 -1906.915161
2133 -1906.882202
2134 -1906.844727
2135 -1906.803955
2136 -1906.760620
2137 -1906.715698
2138 -1906.669312
2139 -1906.621582
2140 -1906.572876
2141 -1906.524414
2142 -1906.476807
2143 -1906.431274
2144 -1906.387329
2145 -1906.343994
2146 -1906.300171
2147 -1906.254883
2148 -1906.208374
2149 -1906.161865
2150 -1906.116333
2151 -1906.073853
2152 -1906.034180
2153 -1905.995605
2154 -1905.957764
2155 -1905.921631
2156 -1905.888062
2157 -1905.858032
2158 -1905.831421
2159 -1905.806030
2160 -1905.781860
2161 -1905.759521
2162 -1905.740112
2163 -1905.725098
2164 -1905.714478
2165 -1905.707031
2166 -1905.700684
2167 -1905.691284
2168 -1905.677002
2169 -1905.657349
2170 -1905.632812
2171 -1905.605469
2172 -1905.576782
2173 -1905.549561
2174 -1905.525635
2175 -1905.507324
2176 -1905.494995
2177 -1905.487183
2178 -1905.481689
2179 -1905.474121
2180 -1905.463257
2181 -1905.449097
2182 -1905.433350
2183 -1905.419678
2184 -1905.409790
2185 -1905.405396
2186 -1905.407104
2187 -1905.415161
2188 -1905.429565
2189 -1905.450928
2190 -1905.479248
2191 -1905.514771
2192 -1905.557007
2193 -1905.605347
2194 -1905.659424
2195 -1905.719727
2196 -1905.786255
2197 -1905.858398
2198 -1905.934448
2199 -1906.010742
2200 -1906.084229
2201 -1906.150879
2202 -1906.209595
2203 -1906.262207
2204 -1906.311768
2205 -1906.364624
2206 -1906.425293
2207 -1906.498901
2208 -1906.586670
2209 -1906.686035
2210 -1906.792114
2211 -1906.893677
2212 -1906.983521
2213 -1907.052490
2214 -1907.097412
2215 -1907.118286
2216 -1907.118652
2217 -1907.109253
2218 -1907.097656
2219 -1907.094971
2220 -1907.105103
2221 -1907.127808
2222 -1907.160156
2223 -1907.194092
2224 -1907.225098
2225 -1907.248657
2226 -1907.263916
2227 -1907.272217
2228 -1907.274170
2229 -1907.270142
2230 -1907.260620
2231 -1907.246094
2232 -1907.227539
2233 -1907.207031
2234 -1907.185547
2235 -1907.163696
2236 -1907.141357
2237 -1907.117065
2238 -1907.090698
2239 -1907.062500
2240 -1907.032349
2241 -1907.000122
2242 -1906.965088
2243 -1906.925415
2244 -1906.881470
2245 -1906.835327
2246 -1906.788696
2247 -1906.744141
2248 -1906.702393
2249 -1906.663818
2250 -1906.628418
2251 -1906.596313
2252 -1906.568481
2253 -1906.546753
2254 -1906.532227
2255 -1906.524780
2256 -1906.523438
2257 -1906.526123
2258 -1906.531128
2259 -1906.537109
2260 -1906.543701
2261 -1906.551392
2262 -1906.560913
2263 -1906.573120
2264 -1906.587769
2265 -1906.603394
2266 -1906.618286
2267 -1906.628906
2268 -1906.633545
2269 -1906.630249
2270 -1906.618652
2271 -1906.599976
2272 -1906.575562
2273 -1906.548218
2274 -1906.519165
2275 -1906.490356
2276 -1906.462769
2277 -1906.437744
2278 -1906.416382
2279 -1906.399658
2280 -1906.387329
2281 -1906.376221
2282 -1906.363892
2283 -1906.346802
2284 -1906.325073
2285 -1906.302856
2286 -1906.283569
2287 -1906.272705
2288 -1906.272827
2289 -1906.285767
2290 -1906.312134
2291 -1906.352539
2292 -1906.405029
2293 -1906.464722
2294 -1906.525757
2295 -1906.576416
2296 -1906.610596
2297 -1906.622559
2298 -1906.613159
2299 -1906.591187
2300 -1906.562256
2301 -1906.533936
2302 -1906.509033
2303 -1906.489502
2304 -1906.476074
2305 -1906.470093
2306 -1906.471436
2307 -1906.478271
2308 -1906.489258
2309 -1906.502930
2310 -1906.519043
2311 -1906.538086
2312 -1906.559448
2313 -1906.581787
2314 -1906.604248
2315 -1906.626709
2316 -1906.649902
2317 -1906.675049
2318 -1906.702026
2319 -1906.728516
2320 -1906.752808
2321 -1906.772583
2322 -1906.787354
2323 -1906.797974
2324 -1906.805054
2325 -1906.809937
2326 -1906.813477
2327 -1906.815796
2328 -1906.817017
2329 -1906.817505
2330 -1906.817505
2331 -1906.817871
2332 -1906.818604
2333 -1906.819458
2334 -1906.819824
2335 -1906.818359
2336 -1906.814575
2337 -1906.808350
2338 -1906.800171
2339 -1906.791382
2340 -1906.782837
2341 -1906.775757
2342 -1906.770264
2343 -1906.766113
2344 -1906.762695
2345 -1906.759033
2346 -1906.754761
2347 -1906.750732
2348 -1906.747192
2349 -1906.744507
2350 -1906.742920
2351 -1906.742676
2352 -1906.744629
2353 -1906.751343
2354 -1906.763428
2355 -1906.779907
2356 -1906.798950
2357 -1906.816772
2358 -1906.832275
2359 -1906.846436
2360 -1906.860352
2361 -1906.875610
2362 -1906.891724
2363 -1906.905273
2364 -1906.914673
2365 -1906.918945
2366 -1906.919312
2367 -1906.919922
2368 -1906.922607
2369 -1906.928589
2370 -1906.938110
2371 -1906.950439
2372 -1906.965698
2373 -1906.984497
2374 -1907.007080
2375 -1907.033325
2376 -1907.062744
2377 -1907.095093
2378 -1907.129395
2379 -1907.164795
2380 -1907.199463
2381 -1907.230469
2382 -1907.256592
2383 -1907.277222
2384 -1907.293457
2385 -1907.307739
2386 -1907.321777
2387 -1907.337891
2388 -1907.356934
2389 -1907.379639
2390 -1907.406006
2391 -1907.436157
2392 -1907.469238
2393 -1907.503662
2394 -1907.538452
2395 -1907.572632
2396 -1907.605591
2397 -1907.637207
2398 -1907.667114
2399 -1907.693604
2400 -1907.716064
2401 -1907.733887
2402 -1907.746826
2403 -1907.755249
2404 -1907.759399
2405 -1907.759766
2406 -1907.756836
2407 -1907.752319
2408 -1907.746948
2409 -1907.742310
2410 -1907.739014
2411 -1907.737671
2412 -1907.737305
2413 -1907.735596
2414 -1907.731201
2415 -1907.722534
2416 -1907.710449
2417 -1907.697388
2418 -1907.684937
2419 -1907.673706
2420 -1907.664551
2421 -1907.657715
2422 -1907.654297
2423 -1907.656494
2424 -1907.665771
2425 -1907.683838
2426 -1907.711060
2427 -1907.746094
2428 -1907.788452
2429 -1907.837036
2430 -1907.890137
2431 -1907.943359
2432 -1907.994141
2433 -1908.039307
2434 -1908.077515
2435 -1908.107178
2436 -1908.128418
2437 -1908.141479
2438 -1908.147095
2439 -1908.145996
2440 -1908.138916
2441 -1908.126831
2442 -1908.110840
2443 -1908.093262
2444 -1908.074829
2445 -1908.056274
2446 -1908.037842
2447 -1908.019775
2448 -1908.002563
2449 -1907.987305
2450 -1907.974487
2451 -1907.963501
2452 -1907.954224
2453 -1907.945923
2454 -1907.938477
2455 -1907.932007
2456 -1907.926025
2457 -1907.919312
2458 -1907.911133
2459 -1907.900513
2460 -1907.887451
2461 -1907.872192
2462 -1907.854980
2463 -1907.835693
2464 -1907.813843
2465 -1907.789185
2466 -1907.761841
2467 -1907.733398
2468 -1907.704712
2469 -1907.676392
2470 -1907.648071
2471 -1907.617798
2472 -1907.585327
2473 -1907.551758
2474 -1907.518433
2475 -1907.488525
2476 -1907.462280
2477 -1907.438354
2478 -1907.415527
2479 -1907.392944
2480 -1907.370117
2481 -1907.347534
2482 -1907.325806
2483 -1907.305542
2484 -1907.287109
2485 -1907.270996
2486 -1907.257080
2487 -1907.244141
2488 -1907.231079
2489 -1907.215820
2490 -1907.198486
2491 -1907.181152
2492 -1907.165405
2493 -1907.153442
2494 -1907.145630
2495 -1907.140503
2496 -1907.137329
2497 -1907.136230
2498 -1907.136963
2499 -1907.138428
2500 -1907.139526
2501 -1907.139038
2502 -1907.136841
2503 -1907.134277
2504 -1907.132324
2505 -1907.131958
2506 -1907.133789
2507 -1907.137695
2508 -1907.143188
2509 -1907.147827
2510 -1907.150269
2511 -1907.148926
2512 -1907.143799
2513 -1907.136597
2514 -1907.127441
2515 -1907.116577
2516 -1907.103271
2517 -1907.086670
2518 -1907.066895
2519 -1907.045532
2520 -1907.023804
2521 -1907.003784
2522 -1906.985718
2523 -1906.967773
2524 -1906.948853
2525 -1906.926636
2526 -1906.900635
2527 -1906.872070
2528 -1906.841675
2529 -1906.810425
2530 -1906.778687
2531 -1906.745850
2532 -1906.711914
2533 -1906.676880
2534 -1906.640747
2535 -1906.604126
2536 -1906.567261
2537 -1906.530273
2538 -1906.493286
2539 -1906.456543
2540 -1906.420166
2541 -1906.384521
2542 -1906.349731
2543 -1906.315674
2544 -1906.282593
2545 -1906.251343
2546 -1906.221924
2547 -1906.193970
2548 -1906.166748
2549 -1906.139771
2550 -1906.113159
2551 -1906.089722
2552 -1906.072266
2553 -1906.067261
2554 -1906.076538
2555 -1906.099609
2556 -1906.131104
2557 -1906.158081
2558 -1906.172607
2559 -1906.165894
2560 -1906.137207
2561 -1906.093872
2562 -1906.043457
2563 -1906.000000
2564 -1905.969116
2565 -1905.951782
2566 -1905.945679
2567 -1905.943481
2568 -1905.942261
2569 -1905.941650
2570 -1905.941284
2571 -1905.940796
2572 -1905.939087
2573 -1905.934326
2574 -1905.925781
2575 -1905.913818
2576 -1905.899048
2577 -1905.883545
2578 -1905.867676
2579 -1905.852051
2580 -1905.836792
2581 -1905.821777
2582 -1905.807983
2583 -1905.796875
2584 -1905.788940
2585 -1905.783813
2586 -1905.780396
2587 -1905.775635
2588 -1905.768188
2589 -1905.757202
2590 -1905.743164
2591 -1905.727051
2592 -1905.709229
2593 -1905.689331
2594 -1905.667480
2595 -1905.645020
2596 -1905.623291
2597 -1905.605225
2598 -1905.591675
2599 -1905.582275
2600 -1905.576416
2601 -1905.572632
2602 -1905.571167
2603 -1905.574463
2604 -1905.583740
2605 -1905.599854
2606 -1905.621582
2607 -1905.644531
2608 -1905.666260
2609 -1905.685425
2610 -1905.702148
2611 -1905.718262
2612 -1905.734863
2613 -1905.752686
2614 -1905.771606
2615 -1905.790894
2616 -1905.810303
2617 -1905.829346
2618 -1905.848389
2619 -1905.868408
2620 -1905.890259
2621 -1905.915405
2622 -1905.944214
2623 -1905.976807
2624 -1906.012451
2625 -1906.048218
2626 -1906.082031
2627 -1906.111206
2628 -1906.134766
2629 -1906.153198
2630 -1906.167114
2631 -1906.178345
2632 -1906.187256
2633 -1906.194214
2634 -1906.198975
2635 -1906.200439
2636 -1906.198730
2637 -1906.195190
2638 -1906.191162
2639 -1906.188354
2640 -1906.187622
2641 -1906.189087
2642 -1906.192749
2643 -1906.199097
2644 -1906.208618
2645 -1906.223022
2646 -1906.243286
2647 -1906.271851
2648 -1906.308960
2649 -1906.353027
2650 -1906.400757
2651 -1906.443970
2652 -1906.478882
2653 -1906.503174
2654 -1906.517944
2655 -1906.527710
2656 -1906.535034
2657 -1906.541748
2658 -1906.548950
2659 -1906.557739
2660 -1906.569214
2661 -1906.585449
2662 -1906.606689
2663 -1906.632324
2664 -1906.660400
2665 -1906.686279
2666 -1906.707153
2667 -1906.719971
2668 -1906.723633
2669 -1906.717773
2670 -1906.703369
2671 -1906.683105
2672 -1906.658569
2673 -1906.631714
2674 -1906.603394
2675 -1906.574707
2676 -1906.546631
2677 -1906.520142
2678 -1906.495972
2679 -1906.473999
2680 -1906.454468
2681 -1906.437500
2682 -1906.423096
2683 -1906.411011
2684 -1906.401001
2685 -1906.392822
2686 -1906.386353
2687 -1906.382568
2688 -1906.381836
2689 -1906.384521
2690 -1906.390137
2691 -1906.396973
2692 -1906.404297
2693 -1906.411987
2694 -1906.420532
2695 -1906.431763
2696 -1906.445435
2697 -1906.459595
2698 -1906.473022
2699 -1906.484009
2700 -1906.492432
2701 -1906.498291
2702 -1906.501221
2703 -1906.499878
2704 -1906.494385
2705 -1906.486084
2706 -1906.475952
2707 -1906.466064
2708 -1906.457153
2709 -1906.449585
2710 -1906.443481
2711 -1906.438843
2712 -1906.435425
2713 -1906.433716
2714 -1906.432739
2715 -1906.430542
2716 -1906.426758
2717 -1906.422363
2718 -1906.419312
2719 -1906.420532
2720 -1906.426514
2721 -1906.434570
2722 -1906.442993
2723 -1906.450073
2724 -1906.455078
2725 -1906.458496
2726 -1906.460571
2727 -1906.461304
2728 -1906.460571
2729 -1906.457764
2730 -1906.452515
2731 -1906.444580
2732 -1906.435059
2733 -1906.426514
2734 -1906.420288
2735 -1906.417480
2736 -1906.417969
2737 -1906.420532
2738 -1906.424072
2739 -1906.427856
2740 -1906.431763
2741 -1906.436279
2742 -1906.440918
2743 -1906.444702
2744 -1906.447144
2745 -1906.448853
2746 -1906.450928
2747 -1906.455688
2748 -1906.464111
2749 -1906.475952
2750 -1906.490356
2751 -1906.505127
2752 -1906.518921
2753 -1906.529541
2754 -1906.536377
2755 -1906.539673
2756 -1906.539185
2757 -1906.534912
2758 -1906.526733
2759 -1906.514526
2760 -1906.499146
2761 -1906.483398
2762 -1906.468750
2763 -1906.456543
2764 -1906.446289
2765 -1906.435059
2766 -1906.422119
2767 -1906.407471
2768 -1906.391479
2769 -1906.376221
2770 -1906.362061
2771 -1906.348633
2772 -1906.336670
2773 -1906.328857
2774 -1906.326782
2775 -1906.332153
2776 -1906.343384
2777 -1906.354858
2778 -1906.362549
2779 -1906.360840
2780 -1906.349487
2781 -1906.333008
2782 -1906.315063
2783 -1906.301636
2784 -1906.294312
2785 -1906.291016
2786 -1906.290527
2787 -1906.291016
2788 -1906.292725
2789 -1906.296631
2790 -1906.303589
2791 -1906.313477
2792 -1906.326294
2793 -1906.341797
2794 -1906.359131
2795 -1906.376709
2796 -1906.393188
2797 -1906.405884
2798 -1906.413818
2799 -1906.416992
2800 -1906.416504
2801 -1906.415649
2802 -1906.416748
2803 -1906.423340
2804 -1906.436279
2805 -1906.454102
2806 -1906.475464
2807 -1906.497559
2808 -1906.519409
2809 -1906.539795
2810 -1906.558594
2811 -1906.575684
2812 -1906.590820
2813 -1906.604004
2814 -1906.614746
2815 -1906.621338
2816 -1906.623291
2817 -1906.620239
2818 -1906.612671
2819 -1906.601562
2820 -1906.587524
2821 -1906.571533
2822 -1906.554321
2823 -1906.537476
2824 -1906.521362
2825 -1906.505493
2826 -1906.489990
2827 -1906.474854
2828 -1906.461182
2829 -1906.450806
2830 -1906.444946
2831 -1906.445801
2832 -1906.454468
2833 -1906.473389
2834 -1906.504028
2835 -1906.547729
2836 -1906.602051
2837 -1906.658691
2838 -1906.713745
2839 -1906.763672
2840 -1906.809937
2841 -1906.858521
2842 -1906.911133
2843 -1906.965332
2844 -1907.018799
2845 -1907.067627
2846 -1907.110352
2847 -1907.146484
2848 -1907.175659
2849 -1907.197266
2850 -1907.211426
2851 -1907.218506
2852 -1907.219116
2853 -1907.215088
2854 -1907.207642
2855 -1907.198853
2856 -1907.189941
2857 -1907.181396
2858 -1907.173096
2859 -1907.163330
2860 -1907.151611
2861 -1907.138306
2862 -1907.124634
2863 -1907.113037
2864 -1907.104370
2865 -1907.098145
2866 -1907.093262
2867 -1907.086182
2868 -1907.075684
2869 -1907.061157
2870 -1907.042969
2871 -1907.023438
2872 -1907.003296
2873 -1906.983765
2874 -1906.965088
2875 -1906.947266
2876 -1906.930664
2877 -1906.915283
2878 -1906.902100
2879 -1906.892822
2880 -1906.888794
2881 -1906.891357
2882 -1906.899414
2883 -1906.908936
2884 -1906.916626
2885 -1906.917236
2886 -1906.908813
2887 -1906.891479
2888 -1906.867554
2889 -1906.843994
2890 -1906.825928
2891 -1906.822144
2892 -1906.836060
2893 -1906.869263
2894 -1906.917725
2895 -1906.967773
2896 -1907.011353
2897 -1907.039185
2898 -1907.049805
2899 -1907.048950
2900 -1907.040527
2901 -1907.029541
2902 -1907.017944
2903 -1907.006226
2904 -1906.994263
2905 -1906.981934
2906 -1906.969116
2907 -1906.956299
2908 -1906.943604
2909 -1906.931030
2910 -1906.918457
2911 -1906.905518
2912 -1906.891724
2913 -1906.877319
2914 -1906.862061
2915 -1906.846069
2916 -1906.829468
2917 -1906.812256
2918 -1906.794800
2919 -1906.778076
2920 -1906.762329
2921 -1906.747559
2922 -1906.733276
2923 -1906.718872
2924 -1906.703979
2925 -1906.688843
2926 -1906.673584
2927 -1906.659180
2928 -1906.646118
2929 -1906.635132
2930 -1906.628906
2931 -1906.633545
2932 -1906.652588
2933 -1906.689453
2934 -1906.742188
2935 -1906.802002
2936 -1906.861938
2937 -1906.910278
2938 -1906.940552
2939 -1906.945679
2940 -1906.924194
2941 -1906.879395
2942 -1906.818115
2943 -1906.755859
2944 -1906.700684
2945 -1906.659790
2946 -1906.633423
2947 -1906.615601
2948 -1906.603027
2949 -1906.591431
2950 -1906.579590
2951 -1906.567383
2952 -1906.554688
2953 -1906.540894
2954 -1906.525391
2955 -1906.507690
2956 -1906.488525
2957 -1906.471436
2958 -1906.458374
2959 -1906.452271
2960 -1906.453857
2961 -1906.461914
2962 -1906.473877
2963 -1906.484131
2964 -1906.489258
2965 -1906.486572
2966 -1906.477417
2967 -1906.467896
2968 -1906.461304
2969 -1906.459839
2970 -1906.464233
2971 -1906.473511
2972 -1906.486328
2973 -1906.500122
2974 -1906.512207
2975 -1906.518433
2976 -1906.518433
2977 -1906.515503
2978 -1906.511597
2979 -1906.507935
2980 -1906.504639
2981 -1906.499512
2982 -1906.492065
2983 -1906.482666
2984 -1906.471680
2985 -1906.459351
2986 -1906.445557
2987 -1906.430664
2988 -1906.415527
2989 -1906.402832
2990 -1906.393799
2991 -1906.389526
2992 -1906.389404
2993 -1906.389526
2994 -1906.387939
2995 -1906.381836
2996 -1906.370850
2997 -1906.357422
2998 -1906.343506
2999 -1906.331787
3000 -1906.322754
3001 -1906.315186
3002 -1906.308228
3003 -1906.301392
3004 -1906.295288
3005 -1906.291260
3006 -1906.290161
3007 -1906.292114
3008 -1906.297119
3009 -1906.305054
3010 -1906.316528
3011 -1906.334229
3012 -1906.359741
3013 -1906.395874
3014 -1906.442261
3015 -1906.496338
3016 -1906.555786
3017 -1906.617310
3018 -1906.679810
3019 -1906.743286
3020 -1906.808105
3021 -1906.875366
3022 -1906.945190
3023 -1907.016724
3024 -1907.089233
3025 -1907.160278
3026 -1907.228638
3027 -1907.294189
3028 -1907.357300
3029 -1907.418823
3030 -1907.479248
3031 -1907.538330
3032 -1907.595825
3033 -1907.651123
3034 -1907.703735
3035 -1907.753906
3036 -1907.801147
3037 -1907.844849
3038 -1907.884766
3039 -1907.921387
3040 -1907.955200
3041 -1907.987671
3042 -1908.019409
3043 -1908.050659
3044 -1908.081787
3045 -1908.112915
3046 -1908.143921
3047 -1908.175049
3048 -1908.205811
3049 -1908.235840
3050 -1908.264526
3051 -1908.291504
3052 -1908.316284
3053 -1908.338257
3054 -1908.357056
3055 -1908.371948
3056 -1908.383423
3057 -1908.392944
3058 -1908.401611
3059 -1908.411133
3060 -1908.422607
3061 -1908.438843
3062 -1908.460449
3063 -1908.487061
3064 -1908.515747
3065 -1908.539795
3066 -1908.555664
3067 -1908.561646
3068 -1908.559692
3069 -1908.557129
3070 -1908.557495
3071 -1908.562744
3072 -1908.571899
3073 -1908.580200
3074 -1908.585938
3075 -1908.588501
3076 -1908.588013
3077 -1908.585693
3078 -1908.582397
3079 -1908.578125
3080 -1908.573364
3081 -1908.568604
3082 -1908.564453
3083 -1908.561401
3084 -1908.560303
3085 -1908.561401
3086 -1908.565186
3087 -1908.572144
3088 -1908.581787
3089 -1908.592163
3090 -1908.602051
3091 -1908.608398
3092 -1908.611206
3093 -1908.611938
3094 -1908.611938
3095 -1908.613037
3096 -1908.615723
3097 -1908.619873
3098 -1908.625000
3099 -1908.630493
3100 -1908.636108
3101 -1908.641846
3102 -1908.647949
3103 -1908.654785
3104 -1908.662476
3105 -1908.670898
3106 -1908.679565
3107 -1908.688110
3108 -1908.696655
3109 -1908.705688
3110 -1908.715820
3111 -1908.727905
3112 -1908.741699
3113 -1908.755981
3114 -1908.770508
3115 -1908.785278
3116 -1908.800659
3117 -1908.817993
3118 -1908.837646
3119 -1908.859131
3120 -1908.882690
3121 -1908.908203
3122 -1908.935913
3123 -1908.966553
3124 -1908.999756
3125 -1909.033569
3126 -1909.066528
3127 -1909.097290
3128 -1909.124878
3129 -1909.149170
3130 -1909.170532
3131 -1909.188965
3132 -1909.205322
3133 -1909.220703
3134 -1909.235718
3135 -1909.250854
3136 -1909.265991
3137 -1909.280396
3138 -1909.294312
3139 -1909.309570
3140 -1909.327271
3141 -1909.348267
3142 -1909.372192
3143 -1909.396606
3144 -1909.419922
3145 -1909.439941
3146 -1909.455566
3147 -1909.465942
3148 -1909.471802
3149 -1909.475098
3150 -1909.478149
3151 -1909.483887
3152 -1909.493164
3153 -1909.506348
3154 -1909.522583
3155 -1909.540405
3156 -1909.559448
3157 -1909.579224
3158 -1909.600098
3159 -1909.622681
3160 -1909.648071
3161 -1909.678223
3162 -1909.713623
3163 -1909.754395
3164 -1909.799805
3165 -1909.846924
3166 -1909.894165
3167 -1909.940063
3168 -1909.983765
3169 -1910.024292
3170 -1910.062134
3171 -1910.098389
3172 -1910.135254
3173 -1910.177490
3174 -1910.226807
3175 -1910.283936
3176 -1910.348145
3177 -1910.416382
3178 -1910.486206
3179 -1910.553223
3180 -1910.614868
3181 -1910.667847
3182 -1910.712036
3183 -1910.749390
3184 -1910.782104
3185 -1910.813965
3186 -1910.846558
3187 -1910.880493
3188 -1910.915527
3189 -1910.951416
3190 -1910.987427
3191 -1911.022827
3192 -1911.056885
3193 -1911.087524
3194 -1911.113281
3195 -1911.132446
3196 -1911.145142
3197 -1911.153320
3198 -1911.159058
3199 -1911.166870
3200 -1911.178589
3201 -1911.195435
3202 -1911.217285
3203 -1911.242676
3204 -1911.271240
3205 -1911.302734
3206 -1911.336426
3207 -1911.370605
3208 -1911.404297
3209 -1911.436279
3210 -1911.466309
3211 -1911.494995
3212 -1911.522583
3213 -1911.549072
3214 -1911.574829
3215 -1911.600464
3216 -1911.626343
3217 -1911.652466
3218 -1911.678711
3219 -1911.704346
3220 -1911.728760
3221 -1911.750610
3222 -1911.769775
3223 -1911.787354
3224 -1911.804932
3225 -1911.825073
3226 -1911.848877
3227 -1911.877441
3228 -1911.911377
3229 -1911.951538
3230 -1911.997803
3231 -1912.047485
3232 -1912.098145
3233 -1912.145142
3234 -1912.187012
3235 -1912.225952
3236 -1912.264648
3237 -1912.308594
3238 -1912.359375
3239 -1912.415283
3240 -1912.473145
3241 -1912.525757
3242 -1912.569458
3243 -1912.601929
3244 -1912.623657
3245 -1912.639282
3246 -1912.651733
3247 -1912.664429
3248 -1912.678589
3249 -1912.694092
3250 -1912.710449
3251 -1912.727783
3252 -1912.746460
3253 -1912.766602
3254 -1912.787598
3255 -1912.806274
3256 -1912.820923
3257 -1912.830322
3258 -1912.834839
3259 -1912.836182
3260 -1912.835327
3261 -1912.833252
3262 -1912.830688
3263 -1912.828003
3264 -1912.825684
3265 -1912.823608
3266 -1912.822144
3267 -1912.822021
3268 -1912.823730
3269 -1912.826904
3270 -1912.830933
3271 -1912.834106
3272 -1912.835449
3273 -1912.834351
3274 -1912.830933
3275 -1912.825439
3276 -1912.818481
3277 -1912.810913
3278 -1912.802979
3279 -1912.795166
3280 -1912.787109
3281 -1912.778809
3282 -1912.770020
3283 -1912.760254
3284 -1912.749146
3285 -1912.735107
3286 -1912.718262
3287 -1912.699341
3288 -1912.679443
3289 -1912.660767
3290 -1912.643555
3291 -1912.626343
3292 -1912.608398
3293 -1912.588745
3294 -1912.567749
3295 -1912.547119
3296 -1912.527466
3297 -1912.508545
3298 -1912.489502
3299 -1912.468262
3300 -1912.443848
3301 -1912.416992
3302 -1912.388550
3303 -1912.360718
3304 -1912.334473
3305 -1912.310303
3306 -1912.287964
3307 -1912.266479
3308 -1912.245361
3309 -1912.224487
3310 -1912.203613
3311 -1912.182617
3312 -1912.161133
3313 -1912.138550
3314 -1912.114502
3315 -1912.089233
3316 -1912.063965
3317 -1912.041260
3318 -1912.021973
3319 -1912.006470
3320 -1911.994507
3321 -1911.985962
3322 -1911.980347
3323 -1911.977417
3324 -1911.976196
3325 -1911.974487
3326 -1911.971191
3327 -1911.964844
3328 -1911.954956
3329 -1911.942627
3330 -1911.928589
3331 -1911.914551
3332 -1911.901367
3333 -1911.889160
3334 -1911.877808
3335 -1911.866455
3336 -1911.854736
3337 -1911.842773
3338 -1911.831055
3339 -1911.819824
3340 -1911.808594
3341 -1911.796997
3342 -1911.784424
3343 -1911.771240
3344 -1911.757812
3345 -1911.745972
3346 -1911.737671
3347 -1911.736816
3348 -1911.746704
3349 -1911.772461
3350 -1911.814819
3351 -1911.870972
3352 -1911.936523
3353 -1912.001465
3354 -1912.059326
3355 -1912.102051
3356 -1912.125610
3357 -1912.126465
3358 -1912.105957
3359 -1912.069946
3360 -1912.025269
3361 -1911.984985
3362 -1911.955200
3363 -1911.941284
3364 -1911.941895
3365 -1911.949219
3366 -1911.958130
3367 -1911.963257
3368 -1911.963135
3369 -1911.959473
3370 -1911.952515
3371 -1911.942383
3372 -1911.928589
3373 -1911.910400
3374 -1911.888184
3375 -1911.863647
3376 -1911.838257
3377 -1911.812988
3378 -1911.788330
3379 -1911.763550
3380 -1911.738892
3381 -1911.715454
3382 -1911.693970
3383 -1911.675415
3384 -1911.660522
3385 -1911.650146
3386 -1911.643677
3387 -1911.639526
3388 -1911.635620
3389 -1911.628174
3390 -1911.615845
3391 -1911.598267
3392 -1911.576782
3393 -1911.554565
3394 -1911.533203
3395 -1911.513062
3396 -1911.493042
3397 -1911.470337
3398 -1911.443726
3399 -1911.413574
3400 -1911.380615
3401 -1911.347656
3402 -1911.316162
3403 -1911.286621
3404 -1911.259033
3405 -1911.232544
3406 -1911.206787
3407 -1911.181885
3408 -1911.157715
3409 -1911.134888
3410 -1911.113892
3411 -1911.094971
3412 -1911.078125
3413 -1911.062744
3414 -1911.048584
3415 -1911.034912
3416 -1911.021362
3417 -1911.007812
3418 -1910.993896
3419 -1910.979370
3420 -1910.964233
3421 -1910.949341
3422 -1910.934448
3423 -1910.919434
3424 -1910.903564
3425 -1910.885620
3426 -1910.864746
3427 -1910.840332
3428 -1910.812500
3429 -1910.782959
3430 -1910.752930
3431 -1910.724121
3432 -1910.697021
3433 -1910.671387
3434 -1910.647583
3435 -1910.626465
3436 -1910.607788
3437 -1910.589844
3438 -1910.571167
3439 -1910.550659
3440 -1910.528564
3441 -1910.507080
3442 -1910.487427
3443 -1910.469727
3444 -1910.453613
3445 -1910.437744
3446 -1910.421753
3447 -1910.405518
3448 -1910.389648
3449 -1910.375122
3450 -1910.361694
3451 -1910.348389
3452 -1910.334839
3453 -1910.321533
3454 -1910.308960
3455 -1910.298706
3456 -1910.290771
3457 -1910.283569
3458 -1910.276001
3459 -1910.266846
3460 -1910.255859
3461 -1910.243652
3462 -1910.231567
3463 -1910.221924
3464 -1910.215942
3465 -1910.213501
3466 -1910.213501
3467 -1910.213135
3468 -1910.211670
3469 -1910.209473
3470 -1910.207520
3471 -1910.207764
3472 -1910.211548
3473 -1910.221313
3474 -1910.236816
3475 -1910.255615
3476 -1910.275269
3477 -1910.290771
3478 -1910.300171
3479 -1910.303833
3480 -1910.303101
3481 -1910.302612
3482 -1910.304565
3483 -1910.310669
3484 -1910.321045
3485 -1910.333862
3486 -1910.348022
3487 -1910.361816
3488 -1910.375122
3489 -1910.388062
3490 -1910.401001
3491 -1910.414673
3492 -1910.428345
3493 -1910.440063
3494 -1910.449097
3495 -1910.455688
3496 -1910.460327
3497 -1910.464844
3498 -1910.470215
3499 -1910.477417
3500 -1910.485718
3501 -1910.490967
3502 -1910.491089
3503 -1910.483398
3504 -1910.468750
3505 -1910.451904
3506 -1910.434814
3507 -1910.417847
3508 -1910.400146
3509 -1910.380005
3510 -1910.357056
3511 -1910.332520
3512 -1910.307007
3513 -1910.281494
3514 -1910.256104
3515 -1910.230469
3516 -1910.204468
3517 -1910.177734
3518 -1910.150635
3519 -1910.123779
3520 -1910.097290
3521 -1910.071167
3522 -1910.045288
3523 -1910.019165
3524 -1909.992554
3525 -1909.966187
3526 -1909.940063
3527 -1909.914307
3528 -1909.888306
3529 -1909.861450
3530 -1909.833496
3531 -1909.804199
3532 -1909.773804
3533 -1909.742798
3534 -1909.711548
3535 -1909.681519
3536 -1909.653442
3537 -1909.627930
3538 -1909.604614
3539 -1909.582397
3540 -1909.560791
3541 -1909.539429
3542 -1909.518555
3543 -1909.499146
3544 -1909.481201
3545 -1909.464233
3546 -1909.449219
3547 -1909.438965
3548 -1909.436157
3549 -1909.445190
3550 -1909.469238
3551 -1909.511963
3552 -1909.574585
3553 -1909.656616
3554 -1909.755371
3555 -1909.863403
3556 -1909.973755
3557 -1910.073975
3558 -1910.157715
3559 -1910.218994
3560 -1910.257690
3561 -1910.278076
3562 -1910.283447
3563 -1910.276855
3564 -1910.259521
3565 -1910.231201
3566 -1910.192627
3567 -1910.147217
3568 -1910.098999
3569 -1910.056274
3570 -1910.023926
3571 -1910.007568
3572 -1910.008789
3573 -1910.025635
3574 -1910.055176
3575 -1910.090820
3576 -1910.128418
3577 -1910.163086
3578 -1910.192749
3579 -1910.217651
3580 -1910.238159
3581 -1910.255615
3582 -1910.271118
3583 -1910.287842
3584 -1910.307007
3585 -1910.330078
3586 -1910.356323
3587 -1910.382202
3588 -1910.406006
3589 -1910.426270
3590 -1910.442627
3591 -1910.456421
3592 -1910.468262
3593 -1910.478760
3594 -1910.487793
3595 -1910.494629
3596 -1910.499023
3597 -1910.500854
3598 -1910.500977
3599 -1910.501221
3600 -1910.502197
3601 -1910.504639
3602 -1910.508911
3603 -1910.515015
3604 -1910.523438
3605 -1910.534790
3606 -1910.549194
3607 -1910.565552
3608 -1910.583130
3609 -1910.601318
3610 -1910.620117
3611 -1910.639282
3612 -1910.658081
3613 -1910.674438
3614 -1910.688110
3615 -1910.699463
3616 -1910.709595
3617 -1910.720337
3618 -1910.731445
3619 -1910.740845
3620 -1910.747437
3621 -1910.750610
3622 -1910.750366
3623 -1910.746948
3624 -1910.740967
3625 -1910.734131
3626 -1910.727417
3627 -1910.721680
3628 -1910.717529
3629 -1910.715210
3630 -1910.714478
3631 -1910.714600
3632 -1910.714966
3633 -1910.714355
3634 -1910.712402
3635 -1910.709961
3636 -1910.707642
3637 -1910.706055
3638 -1910.705444
3639 -1910.706177
3640 -1910.707886
3641 -1910.710449
3642 -1910.713257
3643 -1910.715698
3644 -1910.717529
3645 -1910.718872
3646 -1910.720093
3647 -1910.722168
3648 -1910.725342
3649 -1910.729980
3650 -1910.735840
3651 -1910.741699
3652 -1910.746460
3653 -1910.747803
3654 -1910.745361
3655 -1910.739624
3656 -1910.731689
3657 -1910.723511
3658 -1910.716064
3659 -1910.710571
3660 -1910.707520
3661 -1910.707520
3662 -1910.710449
3663 -1910.716553
3664 -1910.725220
3665 -1910.735474
3666 -1910.746460
3667 -1910.758423
3668 -1910.771118
3669 -1910.783691
3670 -1910.795288
3671 -1910.803345
3672 -1910.806274
3673 -1910.803101
3674 -1910.793945
3675 -1910.780151
3676 -1910.763550
3677 -1910.747314
3678 -1910.733521
3679 -1910.724854
3680 -1910.722290
3681 -1910.726685
3682 -1910.738281
3683 -1910.756592
3684 -1910.780029
3685 -1910.804688
3686 -1910.828125
3687 -1910.846924
3688 -1910.860107
3689 -1910.867554
3690 -1910.869873
3691 -1910.867920
3692 -1910.862183
3693 -1910.852661
3694 -1910.840088
3695 -1910.824951
3696 -1910.808105
3697 -1910.791504
3698 -1910.776489
3699 -1910.764648
3700 -1910.756958
3701 -1910.754761
3702 -1910.759277
3703 -1910.773438
3704 -1910.798218
3705 -1910.833008
3706 -1910.876587
3707 -1910.926392
3708 -1910.981812
3709 -1911.044312
3710 -1911.115723
3711 -1911.199585
3712 -1911.296997
3713 -1911.407471
3714 -1911.529175
3715 -1911.657471
3716 -1911.788940
3717 -1911.919189
3718 -1912.047241
3719 -1912.174072
3720 -1912.299561
3721 -1912.422363
3722 -1912.540527
3723 -1912.650024
3724 -1912.749023
3725 -1912.835327
3726 -1912.909180
3727 -1912.972290
3728 -1913.025024
3729 -1913.066650
3730 -1913.096191
3731 -1913.112427
3732 -1913.116211
3733 -1913.111572
3734 -1913.103149
3735 -1913.099976
3736 -1913.107422
3737 -1913.131470
3738 -1913.173462
3739 -1913.230347
3740 -1913.299438
3741 -1913.374878
3742 -1913.452881
3743 -1913.528931
3744 -1913.600464
3745 -1913.665405
3746 -1913.723267
3747 -1913.774902
3748 -1913.821655
3749 -1913.866699
3750 -1913.911499
3751 -1913.957642
3752 -1914.005737
3753 -1914.056030
3754 -1914.108765
3755 -1914.164551
3756 -1914.223145
3757 -1914.283569
3758 -1914.345337
3759 -1914.407471
3760 -1914.469727
3761 -1914.531494
3762 -1914.592773
3763 -1914.654297
3764 -1914.716553
3765 -1914.781250
3766 -1914.848999
3767 -1914.920166
3768 -1914.994873
3769 -1915.073608
3770 -1915.156982
3771 -1915.245972
3772 -1915.340210
3773 -1915.437500
3774 -1915.536011
3775 -1915.632324
3776 -1915.724854
3777 -1915.813232
3778 -1915.898071
3779 -1915.980835
3780 -1916.061401
3781 -1916.138184
3782 -1916.209717
3783 -1916.274292
3784 -1916.332275
3785 -1916.386353
3786 -1916.438843
3787 -1916.493042
3788 -1916.549438
3789 -1916.606079
3790 -1916.661987
3791 -1916.716187
3792 -1916.769043
3793 -1916.822144
3794 -1916.875488
3795 -1916.926880
3796 -1916.975342
3797 -1917.019653
3798 -1917.059937
3799 -1917.095947
3800 -1917.128906
3801 -1917.161011
3802 -1917.193848
3803 -1917.228760
3804 -1917.264404
3805 -1917.294312
3806 -1917.314819
3807 -1917.321899
3808 -1917.316895
3809 -1917.306274
3810 -1917.294189
3811 -1917.285767
3812 -1917.281860
3813 -1917.281006
3814 -1917.281616
3815 -1917.281006
3816 -1917.278076
3817 -1917.272461
3818 -1917.264160
3819 -1917.253662
3820 -1917.240845
3821 -1917.224976
3822 -1917.205444
3823 -1917.181763
3824 -1917.154419
3825 -1917.124878
3826 -1917.095093
3827 -1917.067749
3828 -1917.043335
3829 -1917.020508
3830 -1916.997314
3831 -1916.970459
3832 -1916.939209
3833 -1916.905151
3834 -1916.869629
3835 -1916.834839
3836 -1916.801270
3837 -1916.767944
3838 -1916.734497
3839 -1916.702148
3840 -1916.671021
3841 -1916.641113
3842 -1916.612305
3843 -1916.584351
3844 -1916.557495
3845 -1916.532227
3846 -1916.508423
3847 -1916.484375
3848 -1916.459351
3849 -1916.432373
3850 -1916.403687
3851 -1916.374390
3852 -1916.345337
3853 -1916.318237
3854 -1916.293701
3855 -1916.272217
3856 -1916.253784
3857 -1916.237061
3858 -1916.221191
3859 -1916.205078
3860 -1916.188599
3861 -1916.172607
3862 -1916.157715
3863 -1916.145142
3864 -1916.134277
3865 -1916.123047
3866 -1916.110474
3867 -1916.096313
3868 -1916.080933
3869 -1916.066040
3870 -1916.052124
3871 -1916.039429
3872 -1916.027710
3873 -1916.015869
3874 -1916.002930
3875 -1915.987305
3876 -1915.968262
3877 -1915.946411
3878 -1915.922119
3879 -1915.896973
3880 -1915.871460
3881 -1915.844849
3882 -1915.817261
3883 -1915.789307
3884 -1915.761475
3885 -1915.734497
3886 -1915.708374
3887 -1915.682861
3888 -1915.658081
3889 -1915.634766
3890 -1915.613647
3891 -1915.595947
3892 -1915.582886
3893 -1915.575806
3894 -1915.575439
3895 -1915.582642
3896 -1915.598511
3897 -1915.626221
3898 -1915.668091
3899 -1915.727417
3900 -1915.804443
3901 -1915.896118
3902 -1915.999512
3903 -1916.109009
3904 -1916.220703
3905 -1916.329346
3906 -1916.431885
3907 -1916.525635
3908 -1916.608765
3909 -1916.679688
3910 -1916.737183
3911 -1916.779907
3912 -1916.807251
3913 -1916.820068
3914 -1916.821167
3915 -1916.817627
3916 -1916.815552
3917 -1916.826416
3918 -1916.854004
3919 -1916.877686


==> figures/tikz/results/crossSections/data/gray2demGtLineGrad.dat <==
0 -0.005737
1 -0.004089
2 -0.001953
3 -0.003357
4 -0.008423
5 -0.014771
6 -0.019714
7 -0.022705
8 -0.024231
9 -0.024414
10 -0.023132
11 -0.020569
12 -0.017517
13 -0.014526
14 -0.012878
15 -0.013184
16 -0.015869
17 -0.020447
18 -0.025146
19 -0.028442
20 -0.028076
21 -0.023743
22 -0.016663
23 -0.007874
24 0.000305
25 0.006592
26 0.010315
27 0.011536
28 0.010986
29 0.009277
30 0.007874
31 0.007080
32 0.006775
33 0.006592
34 0.005066
35 0.001404
36 -0.005127
37 -0.014465
38 -0.025757
39 -0.037964
40 -0.049622
41 -0.059692
42 -0.067078
43 -0.071228
44 -0.071106
45 -0.066772
46 -0.058899
47 -0.047974
48 -0.034851
49 -0.019958
50 -0.004211
51 0.011902
52 0.028076
53 0.043945
54 0.058350
55 0.070496
56 0.079712
57 0.085266
58 0.086060
59 0.082031
60 0.074036
61 0.063049
62 0.050903
63 0.038757
64 0.028259
65 0.020813
66 0.018555
67 0.021484
68 0.027161
69 0.033875
70 0.038818
71 0.041016
72 0.041321
73 0.040405
74 0.039368
75 0.038513
76 0.037659
77 0.036682
78 0.035522
79 0.034302
80 0.033630
81 0.033569
82 0.033508
83 0.033264
84 0.032837
85 0.032288
86 0.032104
87 0.032288
88 0.032043
89 0.031372
90 0.030884
91 0.030884
92 0.031494
93 0.032043
94 0.030518
95 0.026489
96 0.021118
97 0.015808
98 0.013367
99 0.014648
100 0.018677
101 0.024170
102 0.028687
103 0.031189
104 0.031494
105 0.029968
106 0.027649
107 0.024963
108 0.021912
109 0.018494
110 0.014221
111 0.009521
112 0.006226
113 0.005066
114 0.006775
115 0.010986
116 0.015198
117 0.018127
118 0.019226
119 0.018860
120 0.018555
121 0.018860
122 0.019714
123 0.020813
124 0.021362
125 0.020935
126 0.019165
127 0.015991
128 0.011841
129 0.006958
130 0.001953
131 -0.002747
132 -0.006409
133 -0.008911
134 -0.011108
135 -0.014221
136 -0.020691
137 -0.030701
138 -0.041565
139 -0.050720
140 -0.054688
141 -0.052490
142 -0.045288
143 -0.033936
144 -0.018555
145 -0.000916
146 0.014038
147 0.023621
148 0.024353
149 0.016907
150 0.006531
151 -0.003906
152 -0.011597
153 -0.015625
154 -0.016174
155 -0.013977
156 -0.010742
157 -0.007751
158 -0.006836
159 -0.008179
160 -0.010010
161 -0.011353
162 -0.010803
163 -0.008667
164 -0.007690
165 -0.008301
166 -0.010010
167 -0.012451
168 -0.014587
169 -0.016418
170 -0.018250
171 -0.019958
172 -0.021057
173 -0.021179
174 -0.020508
175 -0.019775
176 -0.020142
177 -0.022034
178 -0.025391
179 -0.029846
180 -0.034729
181 -0.039307
182 -0.042236
183 -0.043152
184 -0.042358
185 -0.040222
186 -0.037781
187 -0.035339
188 -0.032654
189 -0.030090
190 -0.028381
191 -0.027893
192 -0.028564
193 -0.029968
194 -0.031189
195 -0.030945
196 -0.026794
197 -0.018372
198 -0.007324
199 0.004089
200 0.011536
201 0.013916
202 0.012634
203 0.009399
204 0.007263
205 0.006958
206 0.007690
207 0.008972
208 0.009338
209 0.008362
210 0.006958
211 0.005737
212 0.005859
213 0.007690
214 0.010315
215 0.013000
216 0.014832
217 0.015381
218 0.014587
219 0.012634
220 0.010254
221 0.007812
222 0.006042
223 0.005432
224 0.006042
225 0.007690
226 0.009277
227 0.010376
228 0.010742
229 0.010376
230 0.009766
231 0.009338
232 0.010010
233 0.011658
234 0.013855
235 0.016235
236 0.017700
237 0.017639
238 0.015930
239 0.013000
240 0.009521
241 0.006104
242 0.003418
243 0.001770
244 0.001404
245 0.002075
246 0.002930
247 0.003357
248 0.003113
249 0.002258
250 0.001038
251 -0.000549
252 -0.002380
253 -0.003906
254 -0.004333
255 -0.003357
256 -0.000977
257 0.001831
258 0.002319
259 -0.000854
260 -0.008118
261 -0.018311
262 -0.027893
263 -0.034668
264 -0.036499
265 -0.032898
266 -0.024048
267 -0.009583
268 0.011108
269 0.036255
270 0.060608
271 0.080017
272 0.087769
273 0.082764
274 0.068787
275 0.049683
276 0.032043
277 0.018494
278 0.009888
279 0.005981
280 0.005493
281 0.007507
282 0.010803
283 0.014526
284 0.017822
285 0.020203
286 0.021423
287 0.021545
288 0.020691
289 0.019226
290 0.017761
291 0.016418
292 0.014954
293 0.013123
294 0.010925
295 0.008301
296 0.005310
297 0.002014
298 -0.001465
299 -0.004883
300 -0.008057
301 -0.011536
302 -0.017273
303 -0.026550
304 -0.041138
305 -0.059143
306 -0.073547
307 -0.079285
308 -0.069641
309 -0.045898
310 -0.018433
311 0.005676
312 0.016968
313 0.013916
314 0.002197
315 -0.013855
316 -0.027649
317 -0.036865
318 -0.040710
319 -0.039124
320 -0.033752
321 -0.026672
322 -0.022217
323 -0.021423
324 -0.021851
325 -0.021118
326 -0.015869
327 -0.006958
328 -0.000244
329 0.002258
330 0.001038
331 -0.002319
332 -0.004150
333 -0.003540
334 -0.001526
335 0.001404
336 0.005249
337 0.009521
338 0.013123
339 0.015747
340 0.016907
341 0.016724
342 0.016541
343 0.017151
344 0.019226
345 0.022827
346 0.027222
347 0.031677
348 0.035583
349 0.038879
350 0.041809
351 0.044556
352 0.046936
353 0.048706
354 0.049377
355 0.048828
356 0.047424
357 0.045471
358 0.044067
359 0.043762
360 0.044678
361 0.046509
362 0.048279
363 0.049500
364 0.049744
365 0.048767
366 0.046692
367 0.043762
368 0.040466
369 0.036560
370 0.030701
371 0.022339
372 0.010681
373 -0.002991
374 -0.013733
375 -0.018860
376 -0.016174
377 -0.005859
378 0.009277
379 0.026611
380 0.041504
381 0.051208
382 0.052856
383 0.046936
384 0.037537
385 0.027161
386 0.018982
387 0.014282
388 0.013123
389 0.015198
390 0.020020
391 0.026611
392 0.032471
393 0.036560
394 0.038574
395 0.038757
396 0.038025
397 0.036865
398 0.035400
399 0.033691
400 0.032166
401 0.031006
402 0.030396
403 0.030273
404 0.030396
405 0.030579
406 0.030334
407 0.029480
408 0.028076
409 0.026306
410 0.024048
411 0.021179
412 0.017822
413 0.014282
414 0.010925
415 0.007751
416 0.004883
417 0.002319
418 0.000000
419 -0.001587
420 -0.001221
421 0.001526
422 0.006470
423 0.012634
424 0.017395
425 0.020264
426 0.022583
427 0.024902
428 0.027710
429 0.030762
430 0.033203
431 0.034607
432 0.034851
433 0.034058
434 0.031982
435 0.029053
436 0.026367
437 0.024353
438 0.024231
439 0.025818
440 0.027161
441 0.027466
442 0.026550
443 0.025208
444 0.025879
445 0.028503
446 0.029724
447 0.027832
448 0.021423
449 0.011414
450 0.001648
451 -0.005676
452 -0.007874
453 -0.004578
454 0.002686
455 0.011780
456 0.018250
457 0.019836
458 0.014221
459 0.000916
460 -0.018921
461 -0.043213
462 -0.067261
463 -0.088074
464 -0.101624
465 -0.106201
466 -0.101196
467 -0.087036
468 -0.065308
469 -0.037231
470 -0.005310
471 0.027344
472 0.054565
473 0.072876
474 0.078552
475 0.071411
476 0.054993
477 0.032776
478 0.011230
479 -0.006165
480 -0.016479
481 -0.019531
482 -0.017639
483 -0.013000
484 -0.008728
485 -0.006287
486 -0.007141
487 -0.010925
488 -0.015320
489 -0.019043
490 -0.021301
491 -0.022217
492 -0.022583
493 -0.023010
494 -0.024170
495 -0.026367
496 -0.029968
497 -0.034302
498 -0.037598
499 -0.039001
500 -0.038208
501 -0.035828
502 -0.033447
503 -0.031372
504 -0.028992
505 -0.025940
506 -0.021423
507 -0.015442
508 -0.008240
509 -0.000305
510 0.007324
511 0.014160
512 0.019043
513 0.022034
514 0.024292
515 0.026306
516 0.028259
517 0.029602
518 0.029663
519 0.028625
520 0.027283
521 0.025818
522 0.024353
523 0.023193
524 0.022644
525 0.022766
526 0.023926
527 0.026306
528 0.029419
529 0.032715
530 0.035156
531 0.036011
532 0.034912
533 0.032593
534 0.030823
535 0.030334
536 0.031250
537 0.033508
538 0.036621
539 0.039795
540 0.041870
541 0.042297
542 0.041199
543 0.039124
544 0.036865
545 0.034973
546 0.033752
547 0.032715
548 0.030945
549 0.028259
550 0.024963
551 0.021729
552 0.020264
553 0.020874
554 0.022949
555 0.025879
556 0.028503
557 0.030334
558 0.030640
559 0.029663
560 0.028198
561 0.026794
562 0.026245
563 0.026428
564 0.027161
565 0.028137
566 0.028748
567 0.028931
568 0.028748
569 0.028503
570 0.028381
571 0.028442
572 0.028870
573 0.029663
574 0.030640
575 0.031555
576 0.032837
577 0.034668
578 0.036377
579 0.037598
580 0.038208
581 0.038147
582 0.037842
583 0.037415
584 0.036255
585 0.034119
586 0.030762
587 0.026855
588 0.024170
589 0.023865
590 0.027344
591 0.034180
592 0.041809
593 0.048645
594 0.052917
595 0.054260
596 0.053894
597 0.052612
598 0.051086
599 0.049744
600 0.049255
601 0.049438
602 0.049744
603 0.049988
604 0.050171
605 0.050720
606 0.052429
607 0.055298
608 0.057800
609 0.059387
610 0.059631
611 0.058655
612 0.057373
613 0.056030
614 0.054688
615 0.053040
616 0.050110
617 0.045593
618 0.040161
619 0.034668
620 0.031067
621 0.029602
622 0.028931
623 0.028076
624 0.025879
625 0.022095
626 0.017151
627 0.011536
628 0.006042
629 0.001465
630 -0.000977
631 -0.001160
632 0.000183
633 0.002380
634 0.003967
635 0.005127
636 0.007935
637 0.014160
638 0.027405
639 0.046021
640 0.061829
641 0.070862
642 0.070068
643 0.061462
644 0.053772
645 0.049194
646 0.045105
647 0.040771
648 0.036499
649 0.032837
650 0.031372
651 0.031982
652 0.032166
653 0.031067
654 0.028748
655 0.025757
656 0.022827
657 0.020203
658 0.017944
659 0.016052
660 0.015381
661 0.016052
662 0.017456
663 0.019165
664 0.020935
665 0.022888
666 0.025513
667 0.028809
668 0.032288
669 0.035522
670 0.037292
671 0.037109
672 0.034485
673 0.029785
674 0.024597
675 0.019958
676 0.017639
677 0.017822
678 0.019348
679 0.021301
680 0.022400
681 0.022400
682 0.021973
683 0.021423
684 0.020935
685 0.020752
686 0.020752
687 0.020874
688 0.021057
689 0.021240
690 0.021545
691 0.021912
692 0.022522
693 0.023438
694 0.024475
695 0.025574
696 0.026245
697 0.026123
698 0.024780
699 0.022278
700 0.019165
701 0.015808
702 0.012756
703 0.010132
704 0.007507
705 0.004333
706 0.000183
707 -0.005188
708 -0.012085
709 -0.020508
710 -0.029785
711 -0.039001
712 -0.046692
713 -0.051880
714 -0.053467
715 -0.051331
716 -0.046326
717 -0.038513
718 -0.027161
719 -0.012268
720 0.005432
721 0.023926
722 0.038208
723 0.045898
724 0.045349
725 0.037292
726 0.025696
727 0.013000
728 0.002319
729 -0.005188
730 -0.010071
731 -0.012573
732 -0.012451
733 -0.010193
734 -0.007202
735 -0.003479
736 0.001404
737 0.007446
738 0.014526
739 0.021851
740 0.027649
741 0.031006
742 0.031006
743 0.026794
744 0.017334
745 0.002747
746 -0.015869
747 -0.037842
748 -0.063049
749 -0.091187
750 -0.121338
751 -0.152100
752 -0.179871
753 -0.203064
754 -0.220886
755 -0.232849
756 -0.237732
757 -0.235962
758 -0.229919
759 -0.221313
760 -0.213562
761 -0.208435
762 -0.207886
763 -0.212158
764 -0.219299
765 -0.228027
766 -0.236755
767 -0.244568
768 -0.250427
769 -0.253967
770 -0.255005
771 -0.254028
772 -0.252380
773 -0.250610
774 -0.249207
775 -0.246704
776 -0.238586
777 -0.222778
778 -0.197937
779 -0.166321
780 -0.135498
781 -0.108521
782 -0.086670
783 -0.070068
784 -0.057495
785 -0.047607
786 -0.037537
787 -0.025879
788 -0.011719
789 0.004883
790 0.023071
791 0.042603
792 0.062683
793 0.081360
794 0.093933
795 0.099487
796 0.100708
797 0.101135
798 0.107849
799 0.122314
800 0.141724
801 0.163818
802 0.185364
803 0.205994
804 0.227234
805 0.248230
806 0.265015
807 0.274963
808 0.274780
809 0.264465
810 0.246948
811 0.224304
812 0.199463
813 0.174683
814 0.153870
815 0.137146
816 0.121399
817 0.103821
818 0.080261
819 0.051025
820 0.020691
821 -0.007874
822 -0.031677
823 -0.049866
824 -0.063110
825 -0.071960
826 -0.077209
827 -0.079468
828 -0.079529
829 -0.077576
830 -0.073792
831 -0.068848
832 -0.064636
833 -0.062744
834 -0.065491
835 -0.071838
836 -0.076294
837 -0.075500
838 -0.065369
839 -0.047729
840 -0.032043
841 -0.022339
842 -0.020569
843 -0.025391
844 -0.031006
845 -0.034668
846 -0.034668
847 -0.031311
848 -0.026794
849 -0.022339
850 -0.019409
851 -0.018127
852 -0.016968
853 -0.015259
854 -0.013062
855 -0.010620
856 -0.008911
857 -0.008362
858 -0.008667
859 -0.009155
860 -0.008606
861 -0.006653
862 -0.003967
863 -0.001160
864 0.000732
865 0.001587
866 0.002747
867 0.004578
868 0.007324
869 0.010559
870 0.012817
871 0.013916
872 0.013855
873 0.012573
874 0.010071
875 0.006592
876 0.002991
877 -0.000549
878 -0.004272
879 -0.008301
880 -0.012512
881 -0.016052
882 -0.016602
883 -0.013428
884 -0.007446
885 0.000244
886 0.007874
887 0.014282
888 0.018250
889 0.019470
890 0.018616
891 0.016541
892 0.014832
893 0.014038
894 0.014038
895 0.014893
896 0.016113
897 0.017151
898 0.017395
899 0.016357
900 0.012939
901 0.007324
902 0.001160
903 -0.004333
904 -0.007202
905 -0.006836
906 -0.002930
907 0.003784
908 0.010620
909 0.016174
910 0.018677
911 0.017639
912 0.014221
913 0.009338
914 0.004333
915 0.000122
916 -0.002380
917 -0.002930
918 -0.001648
919 0.001099
920 0.004211
921 0.007019
922 0.008667
923 0.008972
924 0.008545
925 0.007935
926 0.008240
927 0.009644
928 0.011475
929 0.013367
930 0.014832
931 0.015686
932 0.016174
933 0.016541
934 0.016724
935 0.016846
936 0.017395
937 0.018250
938 0.018799
939 0.018433
940 0.015930
941 0.010864
942 0.003479
943 -0.005310
944 -0.012756
945 -0.017151
946 -0.016541
947 -0.010254
948 0.001038
949 0.015808
950 0.030090
951 0.041809
952 0.049438
953 0.052551
954 0.051331
955 0.046631
956 0.040527
957 0.034241
958 0.029663
959 0.027344
960 0.026917
961 0.027832
962 0.029114
963 0.030579
964 0.032410
965 0.034485
966 0.036377
967 0.037903
968 0.038574
969 0.038452
970 0.038086
971 0.037720
972 0.037659
973 0.037781
974 0.038086
975 0.038452
976 0.038452
977 0.037964
978 0.036926
979 0.035461
980 0.033997
981 0.032776
982 0.031921
983 0.031799
984 0.032654
985 0.034363
986 0.036743
987 0.039551
988 0.042480
989 0.045288
990 0.048035
991 0.050842
992 0.053284
993 0.055054
994 0.056091
995 0.055908
996 0.053040
997 0.047241
998 0.038879
999 0.028748
1000 0.019653
1001 0.013000
1002 0.009827
1003 0.010071
1004 0.012573
1005 0.016724
1006 0.022095
1007 0.028625
1008 0.036011
1009 0.043396
1010 0.048340
1011 0.049744
1012 0.047302
1013 0.041565
1014 0.034180
1015 0.025818
1016 0.016296
1017 0.005310
1018 -0.006653
1019 -0.019104
1020 -0.031555
1021 -0.042969
1022 -0.051392
1023 -0.055969
1024 -0.055481
1025 -0.049622
1026 -0.038452
1027 -0.022522
1028 -0.003479
1029 0.016541
1030 0.033264
1031 0.044739
1032 0.049927
1033 0.049255
1034 0.044067
1035 0.035522
1036 0.025330
1037 0.014832
1038 0.006287
1039 0.000549
1040 -0.002136
1041 -0.002197
1042 -0.000793
1043 0.001709
1044 0.004639
1045 0.007751
1046 0.010925
1047 0.014038
1048 0.016968
1049 0.019348
1050 0.021301
1051 0.022827
1052 0.023254
1053 0.022278
1054 0.019226
1055 0.013672
1056 0.005188
1057 -0.005798
1058 -0.016968
1059 -0.026611
1060 -0.031921
1061 -0.031494
1062 -0.024902
1063 -0.013062
1064 0.001465
1065 0.016296
1066 0.027344
1067 0.033142
1068 0.033203
1069 0.028564
1070 0.022339
1071 0.016296
1072 0.012878
1073 0.012268
1074 0.013000
1075 0.014282
1076 0.014771
1077 0.013916
1078 0.012024
1079 0.009644
1080 0.007751
1081 0.006592
1082 0.005676
1083 0.004883
1084 0.003723
1085 0.002197
1086 0.000854
1087 -0.000305
1088 -0.001770
1089 -0.003418
1090 -0.004578
1091 -0.004822
1092 -0.003479
1093 -0.000977
1094 0.001160
1095 0.002075
1096 0.001160
1097 -0.001160
1098 -0.003479
1099 -0.005371
1100 -0.006958
1101 -0.008118
1102 -0.008667
1103 -0.008545
1104 -0.007385
1105 -0.005371
1106 -0.003235
1107 -0.001221
1108 0.000732
1109 0.002808
1110 0.005859
1111 0.010376
1112 0.016052
1113 0.022156
1114 0.026917
1115 0.029541
1116 0.029663
1117 0.027954
1118 0.027161
1119 0.028503
1120 0.032227
1121 0.037537
1122 0.041748
1123 0.043640
1124 0.043152
1125 0.040771
1126 0.037964
1127 0.035339
1128 0.033142
1129 0.031738
1130 0.031433
1131 0.032288
1132 0.034119
1133 0.036438
1134 0.038147
1135 0.038635
1136 0.037048
1137 0.033508
1138 0.029297
1139 0.025208
1140 0.022217
1141 0.020264
1142 0.018555
1143 0.017212
1144 0.016602
1145 0.017151
1146 0.020203
1147 0.025879
1148 0.033813
1149 0.042908
1150 0.050415
1151 0.054932
1152 0.055298
1153 0.051941
1154 0.046753
1155 0.040771
1156 0.035095
1157 0.030701
1158 0.028564
1159 0.028564
1160 0.029236
1161 0.029297
1162 0.027161
1163 0.022949
1164 0.018250
1165 0.013672
1166 0.009460
1167 0.005676
1168 0.002563
1169 0.000183
1170 -0.001526
1171 -0.002747
1172 -0.004333
1173 -0.006592
1174 -0.009277
1175 -0.012146
1176 -0.014282
1177 -0.015564
1178 -0.016602
1179 -0.017944
1180 -0.020996
1181 -0.026611
1182 -0.035095
1183 -0.046082
1184 -0.058777
1185 -0.071899
1186 -0.082764
1187 -0.089539
1188 -0.089722
1189 -0.082947
1190 -0.070740
1191 -0.055359
1192 -0.041504
1193 -0.031738
1194 -0.028625
1195 -0.032166
1196 -0.039429
1197 -0.048340
1198 -0.055847
1199 -0.060242
1200 -0.059448
1201 -0.053223
1202 -0.042542
1203 -0.028870
1204 -0.015808
1205 -0.004883
1206 0.002625
1207 0.006836
1208 0.009216
1209 0.010742
1210 0.012451
1211 0.014587
1212 0.016907
1213 0.019043
1214 0.020691
1215 0.021851
1216 0.022461
1217 0.022461
1218 0.022156
1219 0.021667
1220 0.020630
1221 0.018860
1222 0.016174
1223 0.012939
1224 0.010559
1225 0.009583
1226 0.010315
1227 0.012146
1228 0.013489
1229 0.014038
1230 0.013794
1231 0.013000
1232 0.012268
1233 0.011597
1234 0.011108
1235 0.011169
1236 0.012695
1237 0.015747
1238 0.019226
1239 0.022583
1240 0.024597
1241 0.025146
1242 0.025146
1243 0.024719
1244 0.023621
1245 0.021729
1246 0.019592
1247 0.017761
1248 0.016663
1249 0.016235
1250 0.015808
1251 0.014832
1252 0.012512
1253 0.008606
1254 0.003784
1255 -0.001648
1256 -0.007202
1257 -0.012634
1258 -0.018311
1259 -0.024597
1260 -0.032532
1261 -0.042175
1262 -0.053040
1263 -0.064514
1264 -0.075134
1265 -0.084351
1266 -0.091553
1267 -0.096436
1268 -0.098572
1269 -0.097595
1270 -0.093506
1271 -0.086426
1272 -0.076782
1273 -0.065796
1274 -0.056030
1275 -0.048035
1276 -0.040527
1277 -0.033142
1278 -0.026367
1279 -0.020752
1280 -0.017273
1281 -0.015564
1282 -0.013611
1283 -0.010986
1284 -0.008240
1285 -0.005737
1286 -0.004028
1287 -0.002991
1288 -0.002075
1289 -0.001221
1290 -0.001038
1291 -0.001587
1292 -0.002502
1293 -0.003723
1294 -0.005188
1295 -0.007202
1296 -0.010315
1297 -0.014404
1298 -0.018738
1299 -0.022278
1300 -0.023438
1301 -0.022156
1302 -0.019592
1303 -0.016907
1304 -0.015808
1305 -0.016785
1306 -0.019287
1307 -0.022888
1308 -0.026978
1309 -0.030884
1310 -0.034119
1311 -0.036560
1312 -0.038330
1313 -0.039856
1314 -0.041626
1315 -0.043701
1316 -0.045715
1317 -0.046997
1318 -0.046692
1319 -0.044678
1320 -0.041321
1321 -0.037048
1322 -0.032288
1323 -0.027588
1324 -0.024109
1325 -0.022034
1326 -0.021240
1327 -0.021423
1328 -0.021851
1329 -0.022095
1330 -0.021729
1331 -0.020874
1332 -0.020203
1333 -0.020447
1334 -0.022156
1335 -0.024780
1336 -0.026733
1337 -0.027039
1338 -0.025269
1339 -0.021973
1340 -0.018860
1341 -0.016907
1342 -0.017151
1343 -0.019592
1344 -0.022949
1345 -0.026611
1346 -0.030151
1347 -0.033508
1348 -0.036865
1349 -0.040222
1350 -0.043457
1351 -0.046753
1352 -0.050354
1353 -0.054199
1354 -0.058044
1355 -0.061523
1356 -0.063721
1357 -0.064514
1358 -0.064331
1359 -0.063354
1360 -0.062073
1361 -0.060852
1362 -0.060059
1363 -0.059692
1364 -0.059143
1365 -0.058228
1366 -0.057251
1367 -0.056458
1368 -0.056274
1369 -0.056702
1370 -0.057617
1371 -0.058899
1372 -0.060791
1373 -0.063904
1374 -0.069214
1375 -0.076111
1376 -0.082031
1377 -0.085693
1378 -0.086426
1379 -0.084717
1380 -0.082397
1381 -0.080811
1382 -0.080811
1383 -0.082764
1384 -0.086731
1385 -0.091980
1386 -0.097107
1387 -0.101624
1388 -0.105713
1389 -0.109680
1390 -0.113953
1391 -0.118469
1392 -0.122253
1393 -0.125061
1394 -0.127747
1395 -0.130432
1396 -0.133057
1397 -0.135132
1398 -0.134766
1399 -0.132019
1400 -0.128662
1401 -0.125122
1402 -0.121399
1403 -0.117249
1404 -0.112000
1405 -0.106201
1406 -0.101440
1407 -0.098206
1408 -0.096741
1409 -0.096375
1410 -0.095276
1411 -0.093201
1412 -0.090515
1413 -0.087463
1414 -0.084412
1415 -0.081299
1416 -0.078003
1417 -0.074402
1418 -0.070557
1419 -0.066406
1420 -0.061829
1421 -0.056946
1422 -0.052490
1423 -0.049011
1424 -0.047241
1425 -0.047791
1426 -0.051331
1427 -0.057556
1428 -0.064697
1429 -0.070679
1430 -0.070862
1431 -0.064148
1432 -0.052429
1433 -0.038696
1434 -0.029419
1435 -0.026550
1436 -0.029175
1437 -0.035400
1438 -0.040588
1439 -0.043762
1440 -0.046509
1441 -0.049622
1442 -0.054321
1443 -0.060181
1444 -0.064880
1445 -0.067627
1446 -0.068481
1447 -0.067078
1448 -0.062500
1449 -0.053894
1450 -0.039978
1451 -0.022827
1452 -0.009338
1453 -0.002930
1454 -0.006165
1455 -0.017212
1456 -0.028564
1457 -0.036621
1458 -0.038818
1459 -0.035645
1460 -0.030640
1461 -0.025818
1462 -0.023193
1463 -0.022827
1464 -0.023499
1465 -0.024414
1466 -0.024658
1467 -0.024292
1468 -0.024353
1469 -0.025085
1470 -0.026367
1471 -0.027771
1472 -0.027954
1473 -0.026672
1474 -0.024414
1475 -0.021545
1476 -0.018555
1477 -0.015930
1478 -0.013855
1479 -0.012451
1480 -0.012268
1481 -0.012817
1482 -0.012634
1483 -0.011292
1484 -0.009521
1485 -0.008057
1486 -0.007935
1487 -0.009277
1488 -0.010925
1489 -0.012573
1490 -0.014221
1491 -0.015991
1492 -0.017822
1493 -0.019653
1494 -0.021790
1495 -0.024231
1496 -0.026794
1497 -0.029297
1498 -0.030945
1499 -0.031250
1500 -0.029907
1501 -0.027283
1502 -0.024841
1503 -0.023193
1504 -0.022461
1505 -0.022461
1506 -0.022522
1507 -0.022827
1508 -0.024353
1509 -0.027283
1510 -0.031128
1511 -0.035095
1512 -0.037903
1513 -0.039124
1514 -0.038574
1515 -0.036804
1516 -0.035217
1517 -0.034424
1518 -0.034729
1519 -0.035889
1520 -0.037292
1521 -0.038330
1522 -0.038269
1523 -0.036865
1524 -0.034668
1525 -0.032288
1526 -0.030640
1527 -0.030334
1528 -0.031738
1529 -0.034973
1530 -0.039734
1531 -0.045227
1532 -0.049866
1533 -0.052429
1534 -0.051697
1535 -0.048096
1536 -0.044373
1537 -0.042053
1538 -0.042175
1539 -0.044739
1540 -0.048157
1541 -0.051514
1542 -0.054199
1543 -0.055664
1544 -0.054932
1545 -0.052307
1546 -0.049194
1547 -0.046509
1548 -0.045227
1549 -0.045044
1550 -0.044800
1551 -0.044373
1552 -0.044617
1553 -0.045898
1554 -0.048401
1555 -0.052002
1556 -0.055603
1557 -0.058228
1558 -0.058350
1559 -0.055542
1560 -0.049927
1561 -0.042175
1562 -0.034790
1563 -0.029358
1564 -0.027405
1565 -0.029236
1566 -0.034668
1567 -0.042480
1568 -0.049561
1569 -0.054565
1570 -0.056641
1571 -0.055969
1572 -0.053894
1573 -0.051331
1574 -0.048706
1575 -0.046570
1576 -0.046265
1577 -0.047546
1578 -0.049194
1579 -0.050537
1580 -0.051331
1581 -0.051697
1582 -0.051758
1583 -0.051697
1584 -0.051147
1585 -0.050110
1586 -0.049255
1587 -0.048767
1588 -0.048767
1589 -0.049072
1590 -0.049316
1591 -0.049622
1592 -0.050171
1593 -0.051086
1594 -0.052063
1595 -0.052917
1596 -0.053711
1597 -0.054260
1598 -0.054565
1599 -0.054565
1600 -0.053894
1601 -0.052612
1602 -0.050720
1603 -0.048706
1604 -0.048401
1605 -0.050049
1606 -0.052612
1607 -0.055176
1608 -0.055481
1609 -0.053101
1610 -0.049194
1611 -0.044861
1612 -0.042236
1613 -0.041687
1614 -0.041382
1615 -0.040283
1616 -0.037537
1617 -0.033508
1618 -0.030518
1619 -0.029358
1620 -0.030090
1621 -0.032288
1622 -0.034485
1623 -0.036377
1624 -0.038452
1625 -0.040466
1626 -0.041748
1627 -0.041687
1628 -0.039062
1629 -0.033569
1630 -0.025452
1631 -0.015564
1632 -0.006775
1633 -0.000732
1634 0.001160
1635 -0.000854
1636 -0.004395
1637 -0.008240
1638 -0.011108
1639 -0.012817
1640 -0.014587
1641 -0.016846
1642 -0.019897
1643 -0.023560
1644 -0.026550
1645 -0.028076
1646 -0.027527
1647 -0.024841
1648 -0.020630
1649 -0.015808
1650 -0.012268
1651 -0.010803
1652 -0.011475
1653 -0.013977
1654 -0.017334
1655 -0.020935
1656 -0.024170
1657 -0.026611
1658 -0.027405
1659 -0.026855
1660 -0.026428
1661 -0.026855
1662 -0.029114
1663 -0.032776
1664 -0.035889
1665 -0.037781
1666 -0.038635
1667 -0.038818
1668 -0.039429
1669 -0.040894
1670 -0.043152
1671 -0.046143
1672 -0.049194
1673 -0.051575
1674 -0.052002
1675 -0.049988
1676 -0.045105
1677 -0.037903
1678 -0.030212
1679 -0.023499
1680 -0.019836
1681 -0.019653
1682 -0.022095
1683 -0.026062
1684 -0.029968
1685 -0.033203
1686 -0.035400
1687 -0.036499
1688 -0.036621
1689 -0.035950
1690 -0.035706
1691 -0.036011
1692 -0.036255
1693 -0.036377
1694 -0.036072
1695 -0.035461
1696 -0.035034
1697 -0.034607
1698 -0.033875
1699 -0.032898
1700 -0.032043
1701 -0.031372
1702 -0.030518
1703 -0.029846
1704 -0.029846
1705 -0.030823
1706 -0.033264
1707 -0.036865
1708 -0.040588
1709 -0.043945
1710 -0.046692
1711 -0.048584
1712 -0.049194
1713 -0.048706
1714 -0.047974
1715 -0.047852
1716 -0.049866
1717 -0.053894
1718 -0.058533
1719 -0.062683
1720 -0.064331
1721 -0.063232
1722 -0.061279
1723 -0.060425
1724 -0.064148
1725 -0.072876
1726 -0.084290
1727 -0.096252
1728 -0.104980
1729 -0.108887
1730 -0.107544
1731 -0.101074
1732 -0.090027
1733 -0.074890
1734 -0.056335
1735 -0.035583
1736 -0.015259
1737 0.002380
1738 0.013916
1739 0.018188
1740 0.015015
1741 0.005554
1742 -0.006653
1743 -0.019409
1744 -0.029907
1745 -0.036865
1746 -0.040283
1747 -0.040344
1748 -0.037659
1749 -0.032898
1750 -0.026978
1751 -0.020935
1752 -0.016174
1753 -0.013000
1754 -0.011169
1755 -0.010315
1756 -0.009949
1757 -0.009766
1758 -0.009705
1759 -0.009888
1760 -0.009888
1761 -0.009705
1762 -0.009644
1763 -0.009949
1764 -0.010925
1765 -0.012695
1766 -0.015564
1767 -0.019104
1768 -0.022095
1769 -0.024109
1770 -0.024536
1771 -0.023315
1772 -0.021362
1773 -0.019409
1774 -0.018311
1775 -0.018066
1776 -0.018372
1777 -0.018616
1778 -0.017517
1779 -0.015076
1780 -0.012268
1781 -0.009644
1782 -0.007629
1783 -0.006226
1784 -0.004944
1785 -0.003662
1786 -0.002502
1787 -0.001709
1788 -0.001709
1789 -0.002380
1790 -0.003357
1791 -0.004333
1792 -0.004822
1793 -0.004761
1794 -0.004456
1795 -0.004028
1796 -0.003540
1797 -0.003235
1798 -0.003479
1799 -0.004272
1800 -0.005371
1801 -0.006409
1802 -0.006714
1803 -0.006226
1804 -0.005493
1805 -0.004822
1806 -0.004150
1807 -0.003357
1808 -0.002197
1809 -0.000610
1810 0.001099
1811 0.002563
1812 0.002747
1813 0.001648
1814 -0.000122
1815 -0.001892
1816 -0.001648
1817 0.000732
1818 0.003113
1819 0.003906
1820 0.001465
1821 -0.004089
1822 -0.010132
1823 -0.014771
1824 -0.016296
1825 -0.014282
1826 -0.009216
1827 -0.001770
1828 0.006348
1829 0.013733
1830 0.018616
1831 0.020142
1832 0.018188
1833 0.014038
1834 0.010986
1835 0.009949
1836 0.010437
1837 0.011963
1838 0.013306
1839 0.014526
1840 0.016235
1841 0.018494
1842 0.021423
1843 0.024658
1844 0.027893
1845 0.030762
1846 0.033020
1847 0.034668
1848 0.035339
1849 0.035278
1850 0.034790
1851 0.034424
1852 0.035889
1853 0.039368
1854 0.043884
1855 0.048218
1856 0.049866
1857 0.048157
1858 0.044067
1859 0.038757
1860 0.033813
1861 0.030029
1862 0.027771
1863 0.027161
1864 0.028320
1865 0.030762
1866 0.033081
1867 0.034485
1868 0.034119
1869 0.032410
1870 0.030823
1871 0.029846
1872 0.030334
1873 0.032227
1874 0.034668
1875 0.037109
1876 0.038574
1877 0.038757
1878 0.037659
1879 0.035706
1880 0.033813
1881 0.032654
1882 0.033142
1883 0.035278
1884 0.037903
1885 0.039978
1886 0.040466
1887 0.039490
1888 0.038757
1889 0.038330
1890 0.036438
1891 0.032043
1892 0.023987
1893 0.013306
1894 0.004089
1895 -0.001221
1896 -0.000122
1897 0.007629
1898 0.019958
1899 0.034668
1900 0.047180
1901 0.055542
1902 0.059265
1903 0.058716
1904 0.055542
1905 0.051086
1906 0.047180
1907 0.044373
1908 0.042786
1909 0.041931
1910 0.040405
1911 0.037842
1912 0.034119
1913 0.029541
1914 0.025269
1915 0.022034
1916 0.021423
1917 0.023926
1918 0.029175
1919 0.036377
1920 0.043396
1921 0.049011
1922 0.051636
1923 0.051208
1924 0.049255
1925 0.046753
1926 0.044617
1927 0.043152
1928 0.042664
1929 0.042908
1930 0.043457
1931 0.043945
1932 0.043701
1933 0.042908
1934 0.042053
1935 0.041565
1936 0.042419
1937 0.044434
1938 0.046875
1939 0.049194
1940 0.050049
1941 0.049011
1942 0.046143
1943 0.041870
1944 0.037781
1945 0.034790
1946 0.033447
1947 0.033875
1948 0.035400
1949 0.037354
1950 0.039124
1951 0.040649
1952 0.042053
1953 0.043335
1954 0.044617
1955 0.045959
1956 0.047363
1957 0.048523
1958 0.048340
1959 0.046814
1960 0.044617
1961 0.042175
1962 0.040527
1963 0.039551
1964 0.038086
1965 0.035950
1966 0.034119
1967 0.033264
1968 0.033752
1969 0.035522
1970 0.037720
1971 0.039856
1972 0.041809
1973 0.043518
1974 0.044983
1975 0.046265
1976 0.047302
1977 0.047913
1978 0.047668
1979 0.046570
1980 0.045044
1981 0.043457
1982 0.042297
1983 0.041687
1984 0.041565
1985 0.041931
1986 0.042969
1987 0.044617
1988 0.046448
1989 0.048035
1990 0.048645
1991 0.048218
1992 0.047668
1993 0.047119
1994 0.046143
1995 0.044617
1996 0.042236
1997 0.039246
1998 0.036377
1999 0.033813
2000 0.031494
2001 0.029907
2002 0.030457
2003 0.033325
2004 0.037781
2005 0.042664
2006 0.045837
2007 0.046875
2008 0.046936
2009 0.046753
2010 0.046814
2011 0.047363
2012 0.048096
2013 0.049011
2014 0.050293
2015 0.051392
2016 0.051147
2017 0.049316
2018 0.046387
2019 0.043457
2020 0.042664
2021 0.044434
2022 0.048096
2023 0.052307
2024 0.054810
2025 0.055176
2026 0.054077
2027 0.052368
2028 0.051514
2029 0.051819
2030 0.052307
2031 0.052551
2032 0.052185
2033 0.051147
2034 0.049438
2035 0.047058
2036 0.044006
2037 0.040039
2038 0.035461
2039 0.030640
2040 0.025452
2041 0.020020
2042 0.015015
2043 0.011353
2044 0.011230
2045 0.015625
2046 0.025330
2047 0.039185
2048 0.053101
2049 0.064148
2050 0.068359
2051 0.065430
2052 0.057739
2053 0.047607
2054 0.038635
2055 0.031494
2056 0.025146
2057 0.018738
2058 0.010620
2059 0.000854
2060 -0.009277
2061 -0.018494
2062 -0.024292
2063 -0.025696
2064 -0.022156
2065 -0.014160
2066 -0.003235
2067 0.009399
2068 0.021667
2069 0.032349
2070 0.040161
2071 0.044800
2072 0.046326
2073 0.045166
2074 0.042419
2075 0.038574
2076 0.034424
2077 0.030518
2078 0.027222
2079 0.024719
2080 0.023804
2081 0.024475
2082 0.026123
2083 0.028381
2084 0.030273
2085 0.031433
2086 0.031921
2087 0.031555
2088 0.030029
2089 0.027466
2090 0.024231
2091 0.020569
2092 0.016663
2093 0.012634
2094 0.008911
2095 0.005981
2096 0.004456
2097 0.004089
2098 0.003601
2099 0.002502
2100 0.001038
2101 0.000000
2102 0.000977
2103 0.004089
2104 0.007751
2105 0.010986
2106 0.012634
2107 0.012390
2108 0.011047
2109 0.008972
2110 0.006714
2111 0.003906
2112 -0.000977
2113 -0.007751
2114 -0.014832
2115 -0.022217
2116 -0.031860
2117 -0.043274
2118 -0.052795
2119 -0.058044
2120 -0.056030
2121 -0.047058
2122 -0.034912
2123 -0.021729
2124 -0.009460
2125 0.001038
2126 0.009155
2127 0.014771
2128 0.018433
2129 0.020874
2130 0.023376
2131 0.026611
2132 0.030701
2133 0.035217
2134 0.039124
2135 0.042053
2136 0.044128
2137 0.045654
2138 0.047058
2139 0.048218
2140 0.048584
2141 0.048035
2142 0.046570
2143 0.044739
2144 0.043640
2145 0.043579
2146 0.044556
2147 0.045898
2148 0.046509
2149 0.046021
2150 0.044006
2151 0.041077
2152 0.039124
2153 0.038208
2154 0.036987
2155 0.034851
2156 0.031799
2157 0.028320
2158 0.026001
2159 0.024780
2160 0.023254
2161 0.020874
2162 0.017212
2163 0.012817
2164 0.009033
2165 0.006897
2166 0.007874
2167 0.011841
2168 0.016968
2169 0.022095
2170 0.025940
2171 0.028015
2172 0.027954
2173 0.025574
2174 0.021118
2175 0.015320
2176 0.010071
2177 0.006653
2178 0.006531
2179 0.009216
2180 0.012512
2181 0.014954
2182 0.014709
2183 0.011780
2184 0.007141
2185 0.001343
2186 -0.004883
2187 -0.011230
2188 -0.017883
2189 -0.024841
2190 -0.031921
2191 -0.038879
2192 -0.045288
2193 -0.051208
2194 -0.057190
2195 -0.063416
2196 -0.069336
2197 -0.074097
2198 -0.076172
2199 -0.074890
2200 -0.070068
2201 -0.062683
2202 -0.055664
2203 -0.051086
2204 -0.051208
2205 -0.056763
2206 -0.067139
2207 -0.080688
2208 -0.093567
2209 -0.102722
2210 -0.103821
2211 -0.095703
2212 -0.079407
2213 -0.056946
2214 -0.032898
2215 -0.010620
2216 0.004517
2217 0.010498
2218 0.007141
2219 -0.003723
2220 -0.016418
2221 -0.027527
2222 -0.033142
2223 -0.032471
2224 -0.027283
2225 -0.019409
2226 -0.011780
2227 -0.005127
2228 0.001038
2229 0.006775
2230 0.012024
2231 0.016541
2232 0.019531
2233 0.020996
2234 0.021667
2235 0.022095
2236 0.023315
2237 0.025330
2238 0.027283
2239 0.029175
2240 0.031189
2241 0.033630
2242 0.037354
2243 0.041809
2244 0.045044
2245 0.046387
2246 0.045593
2247 0.043152
2248 0.040161
2249 0.036987
2250 0.033752
2251 0.029968
2252 0.024780
2253 0.018127
2254 0.010986
2255 0.004395
2256 -0.000671
2257 -0.003845
2258 -0.005493
2259 -0.006287
2260 -0.007141
2261 -0.008606
2262 -0.010864
2263 -0.013428
2264 -0.015137
2265 -0.015259
2266 -0.012756
2267 -0.007629
2268 -0.000671
2269 0.007446
2270 0.015137
2271 0.021545
2272 0.025879
2273 0.028198
2274 0.028931
2275 0.028198
2276 0.026306
2277 0.023193
2278 0.019043
2279 0.014526
2280 0.011719
2281 0.011719
2282 0.014709
2283 0.019409
2284 0.021973
2285 0.020752
2286 0.015076
2287 0.005371
2288 -0.006531
2289 -0.019653
2290 -0.033386
2291 -0.046448
2292 -0.056091
2293 -0.060364
2294 -0.055847
2295 -0.042419
2296 -0.023071
2297 -0.001282
2298 0.015686
2299 0.025452
2300 0.028625
2301 0.026611
2302 0.022217
2303 0.016479
2304 0.009705
2305 0.002319
2306 -0.004089
2307 -0.008911
2308 -0.012329
2309 -0.014893
2310 -0.017578
2311 -0.020203
2312 -0.021851
2313 -0.022400
2314 -0.022461
2315 -0.022827
2316 -0.024170
2317 -0.026062
2318 -0.026733
2319 -0.025391
2320 -0.022034
2321 -0.017273
2322 -0.012695
2323 -0.008850
2324 -0.005981
2325 -0.004211
2326 -0.002930
2327 -0.001770
2328 -0.000854
2329 -0.000244
2330 -0.000183
2331 -0.000549
2332 -0.000793
2333 -0.000610
2334 0.000549
2335 0.002625
2336 0.005005
2337 0.007202
2338 0.008484
2339 0.008667
2340 0.007812
2341 0.006287
2342 0.004822
2343 0.003784
2344 0.003540
2345 0.003967
2346 0.004150
2347 0.003784
2348 0.003113
2349 0.002136
2350 0.000916
2351 -0.000854
2352 -0.004333
2353 -0.009399
2354 -0.014282
2355 -0.017761
2356 -0.018433
2357 -0.016663
2358 -0.014832
2359 -0.014038
2360 -0.014587
2361 -0.015686
2362 -0.014832
2363 -0.011475
2364 -0.006836
2365 -0.002319
2366 -0.000488
2367 -0.001648
2368 -0.004333
2369 -0.007751
2370 -0.010925
2371 -0.013794
2372 -0.017029
2373 -0.020691
2374 -0.024414
2375 -0.027832
2376 -0.030884
2377 -0.033325
2378 -0.034851
2379 -0.035034
2380 -0.032837
2381 -0.028564
2382 -0.023376
2383 -0.018433
2384 -0.015259
2385 -0.014160
2386 -0.015076
2387 -0.017578
2388 -0.020874
2389 -0.024536
2390 -0.028259
2391 -0.031616
2392 -0.033752
2393 -0.034607
2394 -0.034485
2395 -0.033569
2396 -0.032288
2397 -0.030762
2398 -0.028198
2399 -0.024475
2400 -0.020142
2401 -0.015381
2402 -0.010681
2403 -0.006287
2404 -0.002258
2405 0.001282
2406 0.003723
2407 0.004944
2408 0.005005
2409 0.003967
2410 0.002319
2411 0.000854
2412 0.001038
2413 0.003052
2414 0.006531
2415 0.010376
2416 0.012573
2417 0.012756
2418 0.011841
2419 0.010193
2420 0.007996
2421 0.005127
2422 0.000610
2423 -0.005737
2424 -0.013672
2425 -0.022644
2426 -0.031128
2427 -0.038696
2428 -0.045471
2429 -0.050842
2430 -0.053162
2431 -0.052002
2432 -0.047974
2433 -0.041687
2434 -0.033936
2435 -0.025452
2436 -0.017151
2437 -0.009338
2438 -0.002258
2439 0.004089
2440 0.009583
2441 0.014038
2442 0.016785
2443 0.018005
2444 0.018494
2445 0.018494
2446 0.018250
2447 0.017639
2448 0.016235
2449 0.014038
2450 0.011902
2451 0.010132
2452 0.008789
2453 0.007874
2454 0.006958
2455 0.006226
2456 0.006348
2457 0.007446
2458 0.009399
2459 0.011841
2460 0.014160
2461 0.016235
2462 0.018250
2463 0.020569
2464 0.023254
2465 0.026001
2466 0.027893
2467 0.028564
2468 0.028503
2469 0.028320
2470 0.029297
2471 0.031372
2472 0.033020
2473 0.033447
2474 0.031616
2475 0.028076
2476 0.025085
2477 0.023376
2478 0.022705
2479 0.022705
2480 0.022705
2481 0.022156
2482 0.020996
2483 0.019348
2484 0.017273
2485 0.015015
2486 0.013428
2487 0.013000
2488 0.014160
2489 0.016296
2490 0.017334
2491 0.016541
2492 0.013855
2493 0.009888
2494 0.006470
2495 0.004150
2496 0.002136
2497 0.000183
2498 -0.001099
2499 -0.001282
2500 -0.000305
2501 0.001343
2502 0.002380
2503 0.002258
2504 0.001160
2505 -0.000732
2506 -0.002869
2507 -0.004700
2508 -0.005066
2509 -0.003540
2510 -0.000549
2511 0.003235
2512 0.006165
2513 0.008179
2514 0.010010
2515 0.012085
2516 0.014954
2517 0.018188
2518 0.020569
2519 0.021545
2520 0.020874
2521 0.019043
2522 0.018005
2523 0.018433
2524 0.020569
2525 0.024109
2526 0.027283
2527 0.029480
2528 0.030823
2529 0.031494
2530 0.032288
2531 0.033386
2532 0.034485
2533 0.035583
2534 0.036377
2535 0.036743
2536 0.036926
2537 0.036987
2538 0.036865
2539 0.036560
2540 0.036011
2541 0.035217
2542 0.034424
2543 0.033569
2544 0.032166
2545 0.030334
2546 0.028687
2547 0.027588
2548 0.027100
2549 0.026794
2550 0.025024
2551 0.020447
2552 0.011230
2553 -0.002136
2554 -0.016174
2555 -0.027283
2556 -0.029236
2557 -0.020752
2558 -0.003906
2559 0.017700
2560 0.036011
2561 0.046875
2562 0.046936
2563 0.037170
2564 0.024109
2565 0.011719
2566 0.004150
2567 0.001709
2568 0.000916
2569 0.000488
2570 0.000427
2571 0.001099
2572 0.003235
2573 0.006653
2574 0.010254
2575 0.013367
2576 0.015137
2577 0.015686
2578 0.015747
2579 0.015442
2580 0.015137
2581 0.014404
2582 0.012451
2583 0.009521
2584 0.006531
2585 0.004272
2586 0.004089
2587 0.006104
2588 0.009216
2589 0.012512
2590 0.015076
2591 0.016968
2592 0.018860
2593 0.020874
2594 0.022156
2595 0.022095
2596 0.019897
2597 0.015808
2598 0.011475
2599 0.007629
2600 0.004822
2601 0.002625
2602 -0.000916
2603 -0.006287
2604 -0.012695
2605 -0.018921
2606 -0.022339
2607 -0.022339
2608 -0.020447
2609 -0.017944
2610 -0.016418
2611 -0.016357
2612 -0.017212
2613 -0.018372
2614 -0.019104
2615 -0.019348
2616 -0.019226
2617 -0.019043
2618 -0.019531
2619 -0.020935
2620 -0.023499
2621 -0.026978
2622 -0.030701
2623 -0.034119
2624 -0.035706
2625 -0.034790
2626 -0.031494
2627 -0.026367
2628 -0.020996
2629 -0.016174
2630 -0.012573
2631 -0.010071
2632 -0.007935
2633 -0.005859
2634 -0.003113
2635 0.000122
2636 0.002625
2637 0.003784
2638 0.003418
2639 0.001770
2640 -0.000366
2641 -0.002563
2642 -0.005005
2643 -0.007935
2644 -0.011963
2645 -0.017334
2646 -0.024414
2647 -0.032837
2648 -0.040588
2649 -0.045898
2650 -0.045471
2651 -0.039062
2652 -0.029602
2653 -0.019531
2654 -0.012268
2655 -0.008545
2656 -0.007019
2657 -0.006958
2658 -0.007996
2659 -0.010132
2660 -0.013855
2661 -0.018738
2662 -0.023438
2663 -0.026855
2664 -0.026978
2665 -0.023376
2666 -0.016846
2667 -0.008240
2668 0.001099
2669 0.010132
2670 0.017334
2671 0.022400
2672 0.025696
2673 0.027588
2674 0.028503
2675 0.028381
2676 0.027283
2677 0.025330
2678 0.023071
2679 0.020752
2680 0.018250
2681 0.015686
2682 0.013245
2683 0.011047
2684 0.009094
2685 0.007324
2686 0.005127
2687 0.002258
2688 -0.000977
2689 -0.004150
2690 -0.006226
2691 -0.007080
2692 -0.007507
2693 -0.008118
2694 -0.009888
2695 -0.012451
2696 -0.013916
2697 -0.013794
2698 -0.012207
2699 -0.009705
2700 -0.007141
2701 -0.004395
2702 -0.000793
2703 0.003418
2704 0.006897
2705 0.009216
2706 0.010010
2707 0.009399
2708 0.008240
2709 0.006836
2710 0.005371
2711 0.004028
2712 0.002563
2713 0.001343
2714 0.001587
2715 0.002991
2716 0.004089
2717 0.003723
2718 0.000916
2719 -0.003601
2720 -0.007019
2721 -0.008240
2722 -0.007751
2723 -0.006042
2724 -0.004211
2725 -0.002747
2726 -0.001404
2727 0.000000
2728 0.001770
2729 0.004028
2730 0.006592
2731 0.008728
2732 0.009033
2733 0.007385
2734 0.004517
2735 0.001160
2736 -0.001526
2737 -0.003052
2738 -0.003662
2739 -0.003845
2740 -0.004211
2741 -0.004578
2742 -0.004211
2743 -0.003113
2744 -0.002075
2745 -0.001892
2746 -0.003418
2747 -0.006592
2748 -0.010132
2749 -0.013123
2750 -0.014587
2751 -0.014282
2752 -0.012207
2753 -0.008728
2754 -0.005066
2755 -0.001404
2756 0.002380
2757 0.006226
2758 0.010193
2759 0.013794
2760 0.015564
2761 0.015198
2762 0.013428
2763 0.011230
2764 0.010742
2765 0.012085
2766 0.013794
2767 0.015320
2768 0.015625
2769 0.014709
2770 0.013794
2771 0.012695
2772 0.009888
2773 0.004944
2774 -0.001648
2775 -0.008301
2776 -0.011353
2777 -0.009583
2778 -0.002991
2779 0.006531
2780 0.013916
2781 0.017212
2782 0.015686
2783 0.010376
2784 0.005310
2785 0.001892
2786 0.000000
2787 -0.001099
2788 -0.002808
2789 -0.005432
2790 -0.008423
2791 -0.011353
2792 -0.014160
2793 -0.016418
2794 -0.017456
2795 -0.017029
2796 -0.014587
2797 -0.010315
2798 -0.005554
2799 -0.001343
2800 0.000671
2801 -0.000122
2802 -0.003845
2803 -0.009766
2804 -0.015381
2805 -0.019592
2806 -0.021729
2807 -0.021973
2808 -0.021118
2809 -0.019592
2810 -0.017944
2811 -0.016113
2812 -0.014160
2813 -0.011963
2814 -0.008667
2815 -0.004272
2816 0.000549
2817 0.005310
2818 0.009338
2819 0.012573
2820 0.015015
2821 0.016602
2822 0.017029
2823 0.016479
2824 0.015991
2825 0.015686
2826 0.015320
2827 0.014404
2828 0.012024
2829 0.008118
2830 0.002502
2831 -0.004761
2832 -0.013794
2833 -0.024780
2834 -0.037170
2835 -0.049011
2836 -0.055481
2837 -0.055847
2838 -0.052490
2839 -0.048096
2840 -0.047424
2841 -0.050598
2842 -0.053406
2843 -0.053833
2844 -0.051147
2845 -0.045776
2846 -0.039429
2847 -0.032654
2848 -0.025391
2849 -0.017883
2850 -0.010620
2851 -0.003845
2852 0.001709
2853 0.005737
2854 0.008118
2855 0.008850
2856 0.008728
2857 0.008423
2858 0.009033
2859 0.010742
2860 0.012512
2861 0.013489
2862 0.012634
2863 0.010132
2864 0.007446
2865 0.005554
2866 0.005981
2867 0.008789
2868 0.012512
2869 0.016357
2870 0.018860
2871 0.019836
2872 0.019836
2873 0.019104
2874 0.018250
2875 0.017212
2876 0.015991
2877 0.014282
2878 0.011230
2879 0.006653
2880 0.000732
2881 -0.005310
2882 -0.008789
2883 -0.008606
2884 -0.004150
2885 0.003906
2886 0.012878
2887 0.020630
2888 0.023743
2889 0.020813
2890 0.010925
2891 -0.005066
2892 -0.023560
2893 -0.040833
2894 -0.049255
2895 -0.046814
2896 -0.035706
2897 -0.019226
2898 -0.004883
2899 0.004639
2900 0.009705
2901 0.011292
2902 0.011658
2903 0.011841
2904 0.012146
2905 0.012573
2906 0.012817
2907 0.012756
2908 0.012634
2909 0.012573
2910 0.012756
2911 0.013367
2912 0.014099
2913 0.014832
2914 0.015625
2915 0.016296
2916 0.016907
2917 0.017334
2918 0.017090
2919 0.016235
2920 0.015259
2921 0.014526
2922 0.014343
2923 0.014648
2924 0.015015
2925 0.015198
2926 0.014832
2927 0.013733
2928 0.012024
2929 0.008606
2930 0.000793
2931 -0.011841
2932 -0.027954
2933 -0.044800
2934 -0.056274
2935 -0.059875
2936 -0.054138
2937 -0.039307
2938 -0.017700
2939 0.008179
2940 0.033142
2941 0.053040
2942 0.061768
2943 0.058716
2944 0.048035
2945 0.033630
2946 0.022095
2947 0.015198
2948 0.012085
2949 0.011719
2950 0.012024
2951 0.012451
2952 0.013245
2953 0.014648
2954 0.016602
2955 0.018433
2956 0.018127
2957 0.015076
2958 0.009583
2959 0.002258
2960 -0.004822
2961 -0.010010
2962 -0.011108
2963 -0.007690
2964 -0.001221
2965 0.005920
2966 0.009338
2967 0.008057
2968 0.004028
2969 -0.001465
2970 -0.006836
2971 -0.011047
2972 -0.013306
2973 -0.012939
2974 -0.009155
2975 -0.003113
2976 0.001465
2977 0.003418
2978 0.003784
2979 0.003479
2980 0.004211
2981 0.006287
2982 0.008423
2983 0.010193
2984 0.011658
2985 0.013062
2986 0.014343
2987 0.015015
2988 0.013916
2989 0.010864
2990 0.006653
2991 0.002197
2992 0.000000
2993 0.000732
2994 0.003845
2995 0.008545
2996 0.012207
2997 0.013672
2998 0.012817
2999 0.010376
3000 0.008301
3001 0.007263
3002 0.006897
3003 0.006470
3004 0.005066
3005 0.002563
3006 -0.000427
3007 -0.003479
3008 -0.006470
3009 -0.009705
3010 -0.014587
3011 -0.021606
3012 -0.030823
3013 -0.041260
3014 -0.050232
3015 -0.056763
3016 -0.060486
3017 -0.062012
3018 -0.062988
3019 -0.064148
3020 -0.066040
3021 -0.068542
3022 -0.070679
3023 -0.072021
3024 -0.071777
3025 -0.069702
3026 -0.066956
3027 -0.064331
3028 -0.062317
3029 -0.060974
3030 -0.059753
3031 -0.058289
3032 -0.056396
3033 -0.053955
3034 -0.051392
3035 -0.048706
3036 -0.045471
3037 -0.041809
3038 -0.038269
3039 -0.035217
3040 -0.033142
3041 -0.032104
3042 -0.031494
3043 -0.031189
3044 -0.031128
3045 -0.031067
3046 -0.031067
3047 -0.030945
3048 -0.030396
3049 -0.029358
3050 -0.027832
3051 -0.025879
3052 -0.023376
3053 -0.020386
3054 -0.016846
3055 -0.013184
3056 -0.010498
3057 -0.009094
3058 -0.009094
3059 -0.010498
3060 -0.013855
3061 -0.018921
3062 -0.024109
3063 -0.027649
3064 -0.026367
3065 -0.019958
3066 -0.010925
3067 -0.002014
3068 0.002258
3069 0.001099
3070 -0.002808
3071 -0.007202
3072 -0.008728
3073 -0.007019
3074 -0.004150
3075 -0.001038
3076 0.001404
3077 0.002808
3078 0.003784
3079 0.004517
3080 0.004761
3081 0.004456
3082 0.003601
3083 0.002075
3084 0.000000
3085 -0.002441
3086 -0.005371
3087 -0.008301
3088 -0.010010
3089 -0.010132
3090 -0.008118
3091 -0.004578
3092 -0.001770
3093 -0.000366
3094 -0.000549
3095 -0.001892
3096 -0.003418
3097 -0.004639
3098 -0.005310
3099 -0.005554
3100 -0.005676
3101 -0.005920
3102 -0.006470
3103 -0.007263
3104 -0.008057
3105 -0.008545
3106 -0.008606
3107 -0.008545
3108 -0.008789
3109 -0.009583
3110 -0.011108
3111 -0.012939
3112 -0.014038
3113 -0.014404
3114 -0.014648
3115 -0.015076
3116 -0.016357
3117 -0.018494
3118 -0.020569
3119 -0.022522
3120 -0.024536
3121 -0.026611
3122 -0.029175
3123 -0.031921
3124 -0.033508
3125 -0.033386
3126 -0.031860
3127 -0.029175
3128 -0.025940
3129 -0.022827
3130 -0.019897
3131 -0.017395
3132 -0.015869
3133 -0.015198
3134 -0.015076
3135 -0.015137
3136 -0.014771
3137 -0.014160
3138 -0.014587
3139 -0.016479
3140 -0.019348
3141 -0.022461
3142 -0.024170
3143 -0.023865
3144 -0.021667
3145 -0.017822
3146 -0.013000
3147 -0.008118
3148 -0.004578
3149 -0.003174
3150 -0.004395
3151 -0.007507
3152 -0.011230
3153 -0.014709
3154 -0.017029
3155 -0.018433
3156 -0.019409
3157 -0.020325
3158 -0.021729
3159 -0.023987
3160 -0.027771
3161 -0.032776
3162 -0.038086
3163 -0.043091
3164 -0.046265
3165 -0.047180
3166 -0.046570
3167 -0.044800
3168 -0.042114
3169 -0.039185
3170 -0.037048
3171 -0.036560
3172 -0.039551
3173 -0.045776
3174 -0.053223
3175 -0.060669
3176 -0.066223
3177 -0.069031
3178 -0.068420
3179 -0.064331
3180 -0.057312
3181 -0.048584
3182 -0.040771
3183 -0.035034
3184 -0.032288
3185 -0.032227
3186 -0.033264
3187 -0.034485
3188 -0.035461
3189 -0.035950
3190 -0.035706
3191 -0.034729
3192 -0.032349
3193 -0.028198
3194 -0.022461
3195 -0.015930
3196 -0.010437
3197 -0.006958
3198 -0.006775
3199 -0.009766
3200 -0.014282
3201 -0.019348
3202 -0.023621
3203 -0.026978
3204 -0.030029
3205 -0.032593
3206 -0.033936
3207 -0.033936
3208 -0.032837
3209 -0.031006
3210 -0.029358
3211 -0.028137
3212 -0.027039
3213 -0.026123
3214 -0.025696
3215 -0.025757
3216 -0.026001
3217 -0.026184
3218 -0.025940
3219 -0.025024
3220 -0.023132
3221 -0.020508
3222 -0.018372
3223 -0.017578
3224 -0.018860
3225 -0.021973
3226 -0.026184
3227 -0.031250
3228 -0.037048
3229 -0.043213
3230 -0.047974
3231 -0.050171
3232 -0.048828
3233 -0.044434
3234 -0.040405
3235 -0.038818
3236 -0.041321
3237 -0.047363
3238 -0.053345
3239 -0.056885
3240 -0.055237
3241 -0.048157
3242 -0.038086
3243 -0.027100
3244 -0.018677
3245 -0.014038
3246 -0.012573
3247 -0.013428
3248 -0.014832
3249 -0.015930
3250 -0.016846
3251 -0.018005
3252 -0.019409
3253 -0.020569
3254 -0.019836
3255 -0.016663
3256 -0.012024
3257 -0.006958
3258 -0.002930
3259 -0.000244
3260 0.001465
3261 0.002319
3262 0.002625
3263 0.002502
3264 0.002197
3265 0.001770
3266 0.000793
3267 -0.000793
3268 -0.002441
3269 -0.003601
3270 -0.003601
3271 -0.002258
3272 -0.000122
3273 0.002258
3274 0.004456
3275 0.006226
3276 0.007263
3277 0.007751
3278 0.007874
3279 0.007935
3280 0.008179
3281 0.008545
3282 0.009277
3283 0.010437
3284 0.012573
3285 0.015442
3286 0.017883
3287 0.019409
3288 0.019287
3289 0.017944
3290 0.017212
3291 0.017578
3292 0.018799
3293 0.020325
3294 0.020813
3295 0.020142
3296 0.019287
3297 0.018982
3298 0.020142
3299 0.022827
3300 0.025635
3301 0.027649
3302 0.028137
3303 0.027039
3304 0.025208
3305 0.023254
3306 0.021912
3307 0.021301
3308 0.020996
3309 0.020874
3310 0.020935
3311 0.021240
3312 0.022034
3313 0.023315
3314 0.024658
3315 0.025269
3316 0.023987
3317 0.020996
3318 0.017395
3319 0.013733
3320 0.010254
3321 0.007080
3322 0.004272
3323 0.002075
3324 0.001465
3325 0.002502
3326 0.004822
3327 0.008118
3328 0.011108
3329 0.013184
3330 0.014038
3331 0.013611
3332 0.012695
3333 0.011780
3334 0.011353
3335 0.011536
3336 0.011841
3337 0.011841
3338 0.011475
3339 0.011230
3340 0.011414
3341 0.012085
3342 0.012878
3343 0.013306
3344 0.012634
3345 0.010071
3346 0.004578
3347 -0.004517
3348 -0.017822
3349 -0.034058
3350 -0.049255
3351 -0.060852
3352 -0.065247
3353 -0.061401
3354 -0.050293
3355 -0.033142
3356 -0.012207
3357 0.009827
3358 0.028259
3359 0.040344
3360 0.042480
3361 0.035034
3362 0.021851
3363 0.006653
3364 -0.003967
3365 -0.008118
3366 -0.007019
3367 -0.002502
3368 0.001892
3369 0.005310
3370 0.008545
3371 0.011963
3372 0.015991
3373 0.020203
3374 0.023376
3375 0.024963
3376 0.025330
3377 0.024963
3378 0.024719
3379 0.024719
3380 0.024048
3381 0.022461
3382 0.020020
3383 0.016724
3384 0.012634
3385 0.008423
3386 0.005310
3387 0.004028
3388 0.005676
3389 0.009888
3390 0.014954
3391 0.019531
3392 0.021851
3393 0.021790
3394 0.020752
3395 0.020081
3396 0.021362
3397 0.024658
3398 0.028381
3399 0.031555
3400 0.032959
3401 0.032227
3402 0.030518
3403 0.028564
3404 0.027039
3405 0.026123
3406 0.025330
3407 0.024536
3408 0.023499
3409 0.021912
3410 0.019958
3411 0.017883
3412 0.016113
3413 0.014771
3414 0.013916
3415 0.013611
3416 0.013550
3417 0.013733
3418 0.014221
3419 0.014832
3420 0.015015
3421 0.014893
3422 0.014954
3423 0.015442
3424 0.016907
3425 0.019409
3426 0.022644
3427 0.026123
3428 0.028687
3429 0.029785
3430 0.029419
3431 0.027954
3432 0.026367
3433 0.024719
3434 0.022461
3435 0.019897
3436 0.018311
3437 0.018311
3438 0.019592
3439 0.021301
3440 0.021790
3441 0.020569
3442 0.018677
3443 0.016907
3444 0.015991
3445 0.015930
3446 0.016113
3447 0.016052
3448 0.015198
3449 0.013977
3450 0.013367
3451 0.013428
3452 0.013428
3453 0.012939
3454 0.011414
3455 0.009094
3456 0.007568
3457 0.007385
3458 0.008362
3459 0.010071
3460 0.011597
3461 0.012146
3462 0.010864
3463 0.007812
3464 0.004211
3465 0.001221
3466 0.000183
3467 0.000916
3468 0.001831
3469 0.002075
3470 0.000854
3471 -0.002014
3472 -0.006775
3473 -0.012634
3474 -0.017151
3475 -0.019226
3476 -0.017578
3477 -0.012451
3478 -0.006531
3479 -0.001465
3480 0.000610
3481 -0.000732
3482 -0.004028
3483 -0.008240
3484 -0.011597
3485 -0.013489
3486 -0.013977
3487 -0.013550
3488 -0.013123
3489 -0.012939
3490 -0.013306
3491 -0.013672
3492 -0.012695
3493 -0.010376
3494 -0.007812
3495 -0.005615
3496 -0.004578
3497 -0.004944
3498 -0.006287
3499 -0.007751
3500 -0.006775
3501 -0.002686
3502 0.003784
3503 0.011169
3504 0.015747
3505 0.016968
3506 0.017029
3507 0.017334
3508 0.018921
3509 0.021545
3510 0.023743
3511 0.025024
3512 0.025513
3513 0.025452
3514 0.025513
3515 0.025818
3516 0.026367
3517 0.026917
3518 0.026978
3519 0.026672
3520 0.026306
3521 0.026001
3522 0.026001
3523 0.026367
3524 0.026489
3525 0.026245
3526 0.025940
3527 0.025879
3528 0.026428
3529 0.027405
3530 0.028625
3531 0.029846
3532 0.030701
3533 0.031128
3534 0.030640
3535 0.029053
3536 0.026794
3537 0.024414
3538 0.022766
3539 0.021912
3540 0.021484
3541 0.021118
3542 0.020142
3543 0.018677
3544 0.017456
3545 0.015991
3546 0.012634
3547 0.006531
3548 -0.003113
3549 -0.016541
3550 -0.033386
3551 -0.052673
3552 -0.072327
3553 -0.090393
3554 -0.103394
3555 -0.109192
3556 -0.105286
3557 -0.091980
3558 -0.072510
3559 -0.049988
3560 -0.029541
3561 -0.012878
3562 0.000610
3563 0.011963
3564 0.022827
3565 0.033447
3566 0.041992
3567 0.046814
3568 0.045471
3569 0.037537
3570 0.024353
3571 0.007568
3572 -0.009033
3573 -0.023193
3574 -0.032593
3575 -0.036621
3576 -0.036133
3577 -0.032166
3578 -0.027283
3579 -0.022705
3580 -0.018982
3581 -0.016479
3582 -0.016113
3583 -0.017944
3584 -0.021118
3585 -0.024658
3586 -0.026062
3587 -0.024841
3588 -0.022034
3589 -0.018311
3590 -0.015076
3591 -0.012817
3592 -0.011169
3593 -0.009766
3594 -0.007935
3595 -0.005615
3596 -0.003113
3597 -0.000977
3598 -0.000183
3599 -0.000610
3600 -0.001709
3601 -0.003357
3602 -0.005188
3603 -0.007263
3604 -0.009888
3605 -0.012878
3606 -0.015381
3607 -0.016968
3608 -0.017883
3609 -0.018494
3610 -0.018982
3611 -0.018982
3612 -0.017578
3613 -0.015015
3614 -0.012512
3615 -0.010742
3616 -0.010437
3617 -0.010925
3618 -0.010254
3619 -0.007996
3620 -0.004883
3621 -0.001465
3622 0.001831
3623 0.004700
3624 0.006409
3625 0.006775
3626 0.006226
3627 0.004944
3628 0.003235
3629 0.001526
3630 0.000305
3631 -0.000244
3632 0.000122
3633 0.001282
3634 0.002197
3635 0.002380
3636 0.001953
3637 0.001099
3638 -0.000061
3639 -0.001221
3640 -0.002136
3641 -0.002686
3642 -0.002625
3643 -0.002136
3644 -0.001587
3645 -0.001282
3646 -0.001648
3647 -0.002625
3648 -0.003906
3649 -0.005249
3650 -0.005859
3651 -0.005310
3652 -0.003052
3653 0.000549
3654 0.004089
3655 0.006836
3656 0.008057
3657 0.007812
3658 0.006470
3659 0.004272
3660 0.001526
3661 -0.001465
3662 -0.004517
3663 -0.007385
3664 -0.009460
3665 -0.010620
3666 -0.011475
3667 -0.012329
3668 -0.012634
3669 -0.012085
3670 -0.009827
3671 -0.005493
3672 0.000122
3673 0.006165
3674 0.011475
3675 0.015198
3676 0.016418
3677 0.015015
3678 0.011230
3679 0.005615
3680 -0.000916
3681 -0.007996
3682 -0.014954
3683 -0.020874
3684 -0.024048
3685 -0.024048
3686 -0.021118
3687 -0.015991
3688 -0.010315
3689 -0.004883
3690 -0.000183
3691 0.003845
3692 0.007629
3693 0.011047
3694 0.013855
3695 0.015991
3696 0.016724
3697 0.015808
3698 0.013428
3699 0.009766
3700 0.004944
3701 -0.001160
3702 -0.009338
3703 -0.019470
3704 -0.029785
3705 -0.039185
3706 -0.046692
3707 -0.052612
3708 -0.058960
3709 -0.066956
3710 -0.077637
3711 -0.090637
3712 -0.103943
3713 -0.116089
3714 -0.125000
3715 -0.129883
3716 -0.130859
3717 -0.129150
3718 -0.127441
3719 -0.126160
3720 -0.124146
3721 -0.120483
3722 -0.113831
3723 -0.104248
3724 -0.092651
3725 -0.080078
3726 -0.068481
3727 -0.057922
3728 -0.047180
3729 -0.035583
3730 -0.022888
3731 -0.010010
3732 0.000427
3733 0.006531
3734 0.005798
3735 -0.002136
3736 -0.015747
3737 -0.033020
3738 -0.049438
3739 -0.062988
3740 -0.072266
3741 -0.076721
3742 -0.077026
3743 -0.073792
3744 -0.068237
3745 -0.061401
3746 -0.054749
3747 -0.049194
3748 -0.045898
3749 -0.044922
3750 -0.045471
3751 -0.047119
3752 -0.049194
3753 -0.051514
3754 -0.054260
3755 -0.057190
3756 -0.059509
3757 -0.061096
3758 -0.061951
3759 -0.062195
3760 -0.062012
3761 -0.061523
3762 -0.061401
3763 -0.061890
3764 -0.063477
3765 -0.066223
3766 -0.069458
3767 -0.072937
3768 -0.076721
3769 -0.081055
3770 -0.086182
3771 -0.091614
3772 -0.095764
3773 -0.097900
3774 -0.097412
3775 -0.094421
3776 -0.090454
3777 -0.086609
3778 -0.083801
3779 -0.081665
3780 -0.078674
3781 -0.074158
3782 -0.068054
3783 -0.061279
3784 -0.056030
3785 -0.053284
3786 -0.053345
3787 -0.055298
3788 -0.056519
3789 -0.056274
3790 -0.055054
3791 -0.053528
3792 -0.052979
3793 -0.053223
3794 -0.052368
3795 -0.049927
3796 -0.046387
3797 -0.042297
3798 -0.038147
3799 -0.034485
3800 -0.032532
3801 -0.032471
3802 -0.033875
3803 -0.035278
3804 -0.032776
3805 -0.025208
3806 -0.013794
3807 -0.001038
3808 0.007812
3809 0.011353
3810 0.010254
3811 0.006165
3812 0.002380
3813 0.000122
3814 0.000000
3815 0.001770
3816 0.004272
3817 0.006958
3818 0.009399
3819 0.011658
3820 0.014343
3821 0.017700
3822 0.021606
3823 0.025513
3824 0.028442
3825 0.029663
3826 0.028564
3827 0.025879
3828 0.023621
3829 0.023010
3830 0.025024
3831 0.029053
3832 0.032654
3833 0.034790
3834 0.035156
3835 0.034180
3836 0.033447
3837 0.033386
3838 0.032898
3839 0.031738
3840 0.030518
3841 0.029358
3842 0.028381
3843 0.027405
3844 0.026062
3845 0.024536
3846 0.023926
3847 0.024536
3848 0.026001
3849 0.027832
3850 0.028992
3851 0.029175
3852 0.028076
3853 0.025818
3854 0.023010
3855 0.019958
3856 0.017578
3857 0.016296
3858 0.015991
3859 0.016296
3860 0.016235
3861 0.015442
3862 0.013733
3863 0.011719
3864 0.011047
3865 0.011902
3866 0.013367
3867 0.014771
3868 0.015137
3869 0.014404
3870 0.013306
3871 0.012207
3872 0.011780
3873 0.012390
3874 0.014282
3875 0.017334
3876 0.020447
3877 0.023071
3878 0.024719
3879 0.025330
3880 0.026062
3881 0.027100
3882 0.027771
3883 0.027893
3884 0.027405
3885 0.026550
3886 0.025818
3887 0.025146
3888 0.024048
3889 0.022217
3890 0.019409
3891 0.015381
3892 0.010071
3893 0.003723
3894 -0.003418
3895 -0.011536
3896 -0.021790
3897 -0.034790
3898 -0.050598
3899 -0.068176
3900 -0.084351
3901 -0.097534
3902 -0.106445
3903 -0.110596
3904 -0.110168
3905 -0.105591
3906 -0.098145
3907 -0.088440
3908 -0.077026
3909 -0.064209
3910 -0.050110
3911 -0.035034
3912 -0.020081
3913 -0.006958
3914 0.001221
3915 0.002808
3916 -0.004395
3917 -0.019226
3918 -0.025635
3919 -0.023682


==> figures/tikz/results/crossSections/data/gray2demPredLineElevation.dat <==
0 -820.059692
1 -1514.847656
2 -1888.075928
3 -1906.287964
4 -1906.390015
5 -1906.389160
6 -1906.399414
7 -1906.418823
8 -1906.443604
9 -1906.470581
10 -1906.495605
11 -1906.515625
12 -1906.528809
13 -1906.535400
14 -1906.536865
15 -1906.537354
16 -1906.540771
17 -1906.552734
18 -1906.575073
19 -1906.604126
20 -1906.633057
21 -1906.652100
22 -1906.652832
23 -1906.630615
24 -1906.586792
25 -1906.529541
26 -1906.465820
27 -1906.402222
28 -1906.341919
29 -1906.289185
30 -1906.244751
31 -1906.204224
32 -1906.164917
33 -1906.123047
34 -1906.078369
35 -1906.033081
36 -1905.994751
37 -1905.971802
38 -1905.968384
39 -1905.987427
40 -1906.026123
41 -1906.080811
42 -1906.146118
43 -1906.214355
44 -1906.281982
45 -1906.345947
46 -1906.402588
47 -1906.443726
48 -1906.464233
49 -1906.460205
50 -1906.430054
51 -1906.373657
52 -1906.290283
53 -1906.184326
54 -1906.058716
55 -1905.918335
56 -1905.770874
57 -1905.620728
58 -1905.471436
59 -1905.328247
60 -1905.198608
61 -1905.085571
62 -1904.993042
63 -1904.921875
64 -1904.869507
65 -1904.831299
66 -1904.800415
67 -1904.767456
68 -1904.725708
69 -1904.669922
70 -1904.601685
71 -1904.522827
72 -1904.433716
73 -1904.342773
74 -1904.257080
75 -1904.178589
76 -1904.108398
77 -1904.047607
78 -1903.994873
79 -1903.946289
80 -1903.899170
81 -1903.850098
82 -1903.797607
83 -1903.741333
84 -1903.683472
85 -1903.627563
86 -1903.575195
87 -1903.525635
88 -1903.476196
89 -1903.421753
90 -1903.359619
91 -1903.288208
92 -1903.208862
93 -1903.122192
94 -1903.030029
95 -1902.936768
96 -1902.845581
97 -1902.758423
98 -1902.675659
99 -1902.597168
100 -1902.521484
101 -1902.447998
102 -1902.375854
103 -1902.303711
104 -1902.231689
105 -1902.162109
106 -1902.095825
107 -1902.032715
108 -1901.976807
109 -1901.933960
110 -1901.897949
111 -1901.867188
112 -1901.854248
113 -1901.878540
114 -1901.912720
115 -1901.943359
116 -1901.970947
117 -1901.998169
118 -1902.026001
119 -1902.055176
120 -1902.085327
121 -1902.114624
122 -1902.141602
123 -1902.165771
124 -1902.187866
125 -1902.207642
126 -1902.226562
127 -1902.247314
128 -1902.271851
129 -1902.302368
130 -1902.339233
131 -1902.380859
132 -1902.424072
133 -1902.463013
134 -1902.496948
135 -1902.528198
136 -1902.562378
137 -1902.610596
138 -1902.675903
139 -1902.758911
140 -1902.855225
141 -1902.948120
142 -1903.025513
143 -1903.071289
144 -1903.082275
145 -1903.063599
146 -1903.024292
147 -1902.977539
148 -1902.933105
149 -1902.901978
150 -1902.887085
151 -1902.890137
152 -1902.907593
153 -1902.932861
154 -1902.961670
155 -1902.990845
156 -1903.019409
157 -1903.048828
158 -1903.079834
159 -1903.112183
160 -1903.144897
161 -1903.175537
162 -1903.203247
163 -1903.227051
164 -1903.246094
165 -1903.258789
166 -1903.265503
167 -1903.267578
168 -1903.267700
169 -1903.268921
170 -1903.271484
171 -1903.273438
172 -1903.272949
173 -1903.267212
174 -1903.255005
175 -1903.237305
176 -1903.217041
177 -1903.199707
178 -1903.190918
179 -1903.195190
180 -1903.214355
181 -1903.249634
182 -1903.297852
183 -1903.356567
184 -1903.420044
185 -1903.482178
186 -1903.538696
187 -1903.586182
188 -1903.622070
189 -1903.646484
190 -1903.660522
191 -1903.669189
192 -1903.678223
193 -1903.694824
194 -1903.720581
195 -1903.751343
196 -1903.779053
197 -1903.789551
198 -1903.777344
199 -1903.742188
200 -1903.689697
201 -1903.634888
202 -1903.587036
203 -1903.549194
204 -1903.518921
205 -1903.491455
206 -1903.464722
207 -1903.435547
208 -1903.404541
209 -1903.374634
210 -1903.347900
211 -1903.323608
212 -1903.299683
213 -1903.271973
214 -1903.239746
215 -1903.201660
216 -1903.159424
217 -1903.115845
218 -1903.073120
219 -1903.031372
220 -1902.989258
221 -1902.944214
222 -1902.894775
223 -1902.836914
224 -1902.779175
225 -1902.765869
226 -1902.772705
227 -1902.785156
228 -1902.803955
229 -1902.831299
230 -1902.866821
231 -1902.907959
232 -1902.952026
233 -1902.994385
234 -1903.032959
235 -1903.066040
236 -1903.094604
237 -1903.122192
238 -1903.150635
239 -1903.181274
240 -1903.215332
241 -1903.251465
242 -1903.288208
243 -1903.324341
244 -1903.360840
245 -1903.399414
246 -1903.440063
247 -1903.480957
248 -1903.520996
249 -1903.555664
250 -1903.582642
251 -1903.600586
252 -1903.609619
253 -1903.610107
254 -1903.607788
255 -1903.607422
256 -1903.600586
257 -1903.596802
258 -1903.594849
259 -1903.593750
260 -1903.596436
261 -1903.606201
262 -1903.624390
263 -1903.652100
264 -1903.688599
265 -1903.730591
266 -1903.774170
267 -1903.810303
268 -1903.828613
269 -1903.818237
270 -1903.775391
271 -1903.707520
272 -1903.623413
273 -1903.540649
274 -1903.468872
275 -1903.413574
276 -1903.373779
277 -1903.346313
278 -1903.327271
279 -1903.311523
280 -1903.297119
281 -1903.283325
282 -1903.270508
283 -1903.258179
284 -1903.246338
285 -1903.235352
286 -1903.225830
287 -1903.217773
288 -1903.212280
289 -1903.209839
290 -1903.211914
291 -1903.218628
292 -1903.229980
293 -1903.245850
294 -1903.266357
295 -1903.292480
296 -1903.325317
297 -1903.364014
298 -1903.406372
299 -1903.448730
300 -1903.489014
301 -1903.525513
302 -1903.561401
303 -1903.605347
304 -1903.669678
305 -1903.769043
306 -1903.912354
307 -1904.096436
308 -1904.291138
309 -1904.427002
310 -1904.453369
311 -1904.369141
312 -1904.216553
313 -1904.074585
314 -1903.978394
315 -1903.944458
316 -1903.950317
317 -1903.970093
318 -1903.992432
319 -1904.007324
320 -1904.016968
321 -1904.027710
322 -1904.043579
323 -1904.063843
324 -1904.084717
325 -1904.096191
326 -1904.092773
327 -1904.072021
328 -1904.038696
329 -1904.001831
330 -1903.968628
331 -1903.942871
332 -1903.924683
333 -1903.910034
334 -1903.896240
335 -1903.868652
336 -1903.817017
337 -1903.787964
338 -1903.766113
339 -1903.739746
340 -1903.711426
341 -1903.683594
342 -1903.657104
343 -1903.631592
344 -1903.605713
345 -1903.576416
346 -1903.540894
347 -1903.497437
348 -1903.445923
349 -1903.388550
350 -1903.327393
351 -1903.265381
352 -1903.203003
353 -1903.140015
354 -1903.077148
355 -1903.017700
356 -1902.966064
357 -1902.919678
358 -1902.880615
359 -1902.847900
360 -1902.817749
361 -1902.786011
362 -1902.749756
363 -1902.706543
364 -1902.658203
365 -1902.606323
366 -1902.553833
367 -1902.503540
368 -1902.457520
369 -1902.416016
370 -1902.382080
371 -1902.359131
372 -1902.352783
373 -1902.372681
374 -1902.419800
375 -1902.488159
376 -1902.564453
377 -1902.627441
378 -1902.663574
379 -1902.662720
380 -1902.623657
381 -1902.553345
382 -1902.463867
383 -1902.372314
384 -1902.291138
385 -1902.231445
386 -1902.197021
387 -1902.186646
388 -1902.193237
389 -1902.204712
390 -1902.214233
391 -1902.217285
392 -1902.213257
393 -1902.202271
394 -1902.186035
395 -1902.166504
396 -1902.144531
397 -1902.119263
398 -1902.093872
399 -1902.068237
400 -1902.043823
401 -1902.022217
402 -1902.004517
403 -1901.990845
404 -1901.980957
405 -1901.973145
406 -1901.967285
407 -1901.963013
408 -1901.959717
409 -1901.956665
410 -1901.953979
411 -1901.950806
412 -1901.947876
413 -1901.946411
414 -1901.947510
415 -1901.952271
416 -1901.961792
417 -1901.975342
418 -1901.989868
419 -1902.001709
420 -1902.006348
421 -1901.997681
422 -1901.972778
423 -1901.932983
424 -1901.881592
425 -1901.827148
426 -1901.776245
427 -1901.733765
428 -1901.700806
429 -1901.677002
430 -1901.660278
431 -1901.646240
432 -1901.632080
433 -1901.613892
434 -1901.588257
435 -1901.551758
436 -1901.504395
437 -1901.449707
438 -1901.392456
439 -1901.336670
440 -1901.284180
441 -1901.240479
442 -1901.206299
443 -1901.177612
444 -1901.150146
445 -1901.117188
446 -1901.073853
447 -1901.006958
448 -1900.918701
449 -1900.875122
450 -1900.866333
451 -1900.879517
452 -1900.909180
453 -1900.938721
454 -1900.957275
455 -1900.951416
456 -1900.911255
457 -1900.839233
458 -1900.747314
459 -1900.658447
460 -1900.599731
461 -1900.625244
462 -1900.746826
463 -1900.965454
464 -1901.238525
465 -1901.467773
466 -1901.698486
467 -1901.900757
468 -1902.028198
469 -1902.080688
470 -1902.057129
471 -1901.955078
472 -1901.766357
473 -1901.545044
474 -1901.339478
475 -1901.147949
476 -1901.011230
477 -1900.957642
478 -1900.967896
479 -1901.015625
480 -1901.082153
481 -1901.133911
482 -1901.154541
483 -1901.140503
484 -1901.106934
485 -1901.074219
486 -1901.054810
487 -1901.055298
488 -1901.072998
489 -1901.098145
490 -1901.123413
491 -1901.143799
492 -1901.158691
493 -1901.167725
494 -1901.172119
495 -1901.177246
496 -1901.187744
497 -1901.207153
498 -1901.236206
499 -1901.275024
500 -1901.321533
501 -1901.371582
502 -1901.422363
503 -1901.470825
504 -1901.516113
505 -1901.558228
506 -1901.597046
507 -1901.629883
508 -1901.653076
509 -1901.662964
510 -1901.657715
511 -1901.636841
512 -1901.603760
513 -1901.564087
514 -1901.522095
515 -1901.480347
516 -1901.439575
517 -1901.398560
518 -1901.357056
519 -1901.314941
520 -1901.274902
521 -1901.241455
522 -1901.217163
523 -1901.203247
524 -1901.199097
525 -1901.203491
526 -1901.213867
527 -1901.226196
528 -1901.236328
529 -1901.239136
530 -1901.230835
531 -1901.211792
532 -1901.183350
533 -1901.148926
534 -1901.111328
535 -1901.070923
536 -1901.026611
537 -1900.976318
538 -1900.921387
539 -1900.861206
540 -1900.795288
541 -1900.729126
542 -1900.664429
543 -1900.600464
544 -1900.537598
545 -1900.474976
546 -1900.413452
547 -1900.354980
548 -1900.302856
549 -1900.259644
550 -1900.227173
551 -1900.203857
552 -1900.187012
553 -1900.171265
554 -1900.152832
555 -1900.130615
556 -1900.105713
557 -1900.082275
558 -1900.061890
559 -1900.032593
560 -1899.984253
561 -1899.965576
562 -1899.957520
563 -1899.943481
564 -1899.921997
565 -1899.894775
566 -1899.864014
567 -1899.832886
568 -1899.802979
569 -1899.775024
570 -1899.750488
571 -1899.730835
572 -1899.715820
573 -1899.705811
574 -1899.700562
575 -1899.698975
576 -1899.699585
577 -1899.700073
578 -1899.698608
579 -1899.692993
580 -1899.684448
581 -1899.675171
582 -1899.666626
583 -1899.660034
584 -1899.656494
585 -1899.655151
586 -1899.656738
587 -1899.660034
588 -1899.664062
589 -1899.665771
590 -1899.661133
591 -1899.646362
592 -1899.624634
593 -1899.597534
594 -1899.565552
595 -1899.529175
596 -1899.490601
597 -1899.451782
598 -1899.413452
599 -1899.375366
600 -1899.337769
601 -1899.300293
602 -1899.263794
603 -1899.228149
604 -1899.193970
605 -1899.162598
606 -1899.133789
607 -1899.105713
608 -1899.077637
609 -1899.047974
610 -1899.016357
611 -1898.982422
612 -1898.948120
613 -1898.916016
614 -1898.887451
615 -1898.862793
616 -1898.840942
617 -1898.821045
618 -1898.801392
619 -1898.778931
620 -1898.752319
621 -1898.719116
622 -1898.680786
623 -1898.640259
624 -1898.602783
625 -1898.573853
626 -1898.557861
627 -1898.555054
628 -1898.564087
629 -1898.580688
630 -1898.600952
631 -1898.623291
632 -1898.649902
633 -1898.680786
634 -1898.712402
635 -1898.742432
636 -1898.766113
637 -1898.776978
638 -1898.770874
639 -1898.744019
640 -1898.695679
641 -1898.629517
642 -1898.552368
643 -1898.471069
644 -1898.393677
645 -1898.327637
646 -1898.274170
647 -1898.231445
648 -1898.197266
649 -1898.165771
650 -1898.132690
651 -1898.092163
652 -1898.043213
653 -1897.986084
654 -1897.923706
655 -1897.860352
656 -1897.796997
657 -1897.735962
658 -1897.678711
659 -1897.629395
660 -1897.594849
661 -1897.569946
662 -1897.542480
663 -1897.516235
664 -1897.496338
665 -1897.478394
666 -1897.459473
667 -1897.442261
668 -1897.426758
669 -1897.413330
670 -1897.401611
671 -1897.376709
672 -1897.323242
673 -1897.285278
674 -1897.256714
675 -1897.224609
676 -1897.187256
677 -1897.139404
678 -1897.080811
679 -1897.012817
680 -1896.935913
681 -1896.853271
682 -1896.772827
683 -1896.697144
684 -1896.628052
685 -1896.567627
686 -1896.517578
687 -1896.474731
688 -1896.431763
689 -1896.387451
690 -1896.345459
691 -1896.305054
692 -1896.263550
693 -1896.221436
694 -1896.179565
695 -1896.134766
696 -1896.081299
697 -1896.027222
698 -1895.978882
699 -1895.937256
700 -1895.905029
701 -1895.885132
702 -1895.876099
703 -1895.876831
704 -1895.886230
705 -1895.892822
706 -1895.893555
707 -1895.893433
708 -1895.901978
709 -1895.930908
710 -1895.983276
711 -1896.062866
712 -1896.161743
713 -1896.262085
714 -1896.352661
715 -1896.422852
716 -1896.471680
717 -1896.497925
718 -1896.502563
719 -1896.485474
720 -1896.445801
721 -1896.381348
722 -1896.293335
723 -1896.189209
724 -1896.077148
725 -1895.969116
726 -1895.874268
727 -1895.797729
728 -1895.742065
729 -1895.707886
730 -1895.693359
731 -1895.692017
732 -1895.697998
733 -1895.702637
734 -1895.698975
735 -1895.681396
736 -1895.647949
737 -1895.596191
738 -1895.528076
739 -1895.446899
740 -1895.356934
741 -1895.265137
742 -1895.177979
743 -1895.100952
744 -1895.025391
745 -1894.942139
746 -1894.840088
747 -1894.703735
748 -1894.537842
749 -1894.385010
750 -1894.295288
751 -1894.296143
752 -1894.387085
753 -1894.541382
754 -1894.734131
755 -1894.949219
756 -1895.183228
757 -1895.426758
758 -1895.677979
759 -1895.954346
760 -1896.229370
761 -1896.442505
762 -1896.559326
763 -1896.603760
764 -1896.641602
765 -1896.750732
766 -1896.958862
767 -1897.266235
768 -1897.651367
769 -1898.047363
770 -1898.430908
771 -1898.794312
772 -1899.160400
773 -1899.537720
774 -1899.925415
775 -1900.317993
776 -1900.696167
777 -1901.039429
778 -1901.338989
779 -1901.586914
780 -1901.776611
781 -1901.912231
782 -1902.015381
783 -1902.096680
784 -1902.142944
785 -1902.195435
786 -1902.260010
787 -1902.326294
788 -1902.378540
789 -1902.399170
790 -1902.378784
791 -1902.320557
792 -1902.231201
793 -1902.120483
794 -1902.000854
795 -1901.882812
796 -1901.765137
797 -1901.646240
798 -1901.519043
799 -1901.372437
800 -1901.179810
801 -1900.914917
802 -1900.542236
803 -1900.066528
804 -1899.522095
805 -1898.913452
806 -1898.247925
807 -1897.575073
808 -1896.888794
809 -1896.250977
810 -1895.640991
811 -1895.033936
812 -1894.521240
813 -1894.114624
814 -1893.809692
815 -1893.583008
816 -1893.434448
817 -1893.343262
818 -1893.296875
819 -1893.285889
820 -1893.318726
821 -1893.390259
822 -1893.494751
823 -1893.630615
824 -1893.793335
825 -1893.965210
826 -1894.137329
827 -1894.301636
828 -1894.456909
829 -1894.600098
830 -1894.731689
831 -1894.856445
832 -1894.979370
833 -1895.100586
834 -1895.218628
835 -1895.332886
836 -1895.440063
837 -1895.531616
838 -1895.600830
839 -1895.649048
840 -1895.682617
841 -1895.711670
842 -1895.741455
843 -1895.772949
844 -1895.806152
845 -1895.838379
846 -1895.867554
847 -1895.890259
848 -1895.907104
849 -1895.923828
850 -1895.941528
851 -1895.960571
852 -1895.981445
853 -1896.002563
854 -1896.022095
855 -1896.039917
856 -1896.056763
857 -1896.075562
858 -1896.098022
859 -1896.123535
860 -1896.151611
861 -1896.181763
862 -1896.212036
863 -1896.238159
864 -1896.258423
865 -1896.272949
866 -1896.282593
867 -1896.287598
868 -1896.288574
869 -1896.285522
870 -1896.279175
871 -1896.269043
872 -1896.256104
873 -1896.240967
874 -1896.224854
875 -1896.207642
876 -1896.190186
877 -1896.173218
878 -1896.159424
879 -1896.150146
880 -1896.146362
881 -1896.149048
882 -1896.157715
883 -1896.168091
884 -1896.175537
885 -1896.173828
886 -1896.160645
887 -1896.135376
888 -1896.100708
889 -1896.061646
890 -1896.022461
891 -1895.985107
892 -1895.949829
893 -1895.915405
894 -1895.880371
895 -1895.834473
896 -1895.769775
897 -1895.721802
898 -1895.687012
899 -1895.662598
900 -1895.651978
901 -1895.659668
902 -1895.685181
903 -1895.724121
904 -1895.767090
905 -1895.799927
906 -1895.816162
907 -1895.811768
908 -1895.789673
909 -1895.757812
910 -1895.723511
911 -1895.694336
912 -1895.675171
913 -1895.669922
914 -1895.678101
915 -1895.697144
916 -1895.725586
917 -1895.759277
918 -1895.794189
919 -1895.827271
920 -1895.858154
921 -1895.884888
922 -1895.906494
923 -1895.922974
924 -1895.935791
925 -1895.945679
926 -1895.953247
927 -1895.959473
928 -1895.964478
929 -1895.965332
930 -1895.959717
931 -1895.946167
932 -1895.929321
933 -1895.914917
934 -1895.901001
935 -1895.883545
936 -1895.865112
937 -1895.843872
938 -1895.820557
939 -1895.798340
940 -1895.780640
941 -1895.772583
942 -1895.775635
943 -1895.789429
944 -1895.814331
945 -1895.848022
946 -1895.886230
947 -1895.923096
948 -1895.955200
949 -1895.977295
950 -1895.986572
951 -1895.980591
952 -1895.959595
953 -1895.925537
954 -1895.881592
955 -1895.831909
956 -1895.780762
957 -1895.734253
958 -1895.695312
959 -1895.664917
960 -1895.642578
961 -1895.625732
962 -1895.612305
963 -1895.598267
964 -1895.580322
965 -1895.555908
966 -1895.525635
967 -1895.489746
968 -1895.449341
969 -1895.408325
970 -1895.370605
971 -1895.338013
972 -1895.307495
973 -1895.280273
974 -1895.255493
975 -1895.229370
976 -1895.200684
977 -1895.169189
978 -1895.135010
979 -1895.099976
980 -1895.065430
981 -1895.032227
982 -1895.001831
983 -1894.973755
984 -1894.947632
985 -1894.920776
986 -1894.891357
987 -1894.856689
988 -1894.815308
989 -1894.765991
990 -1894.708618
991 -1894.643311
992 -1894.571899
993 -1894.499756
994 -1894.429199
995 -1894.362671
996 -1894.302856
997 -1894.251831
998 -1894.209961
999 -1894.176758
1000 -1894.152222
1001 -1894.135742
1002 -1894.125732
1003 -1894.119507
1004 -1894.114502
1005 -1894.108887
1006 -1894.100342
1007 -1894.080200
1008 -1894.046143
1009 -1894.034668
1010 -1894.028564
1011 -1894.016113
1012 -1893.999268
1013 -1893.985352
1014 -1893.978271
1015 -1893.982910
1016 -1893.999512
1017 -1894.029175
1018 -1894.076050
1019 -1894.145264
1020 -1894.241821
1021 -1894.366699
1022 -1894.510132
1023 -1894.673828
1024 -1894.848267
1025 -1895.012939
1026 -1895.162231
1027 -1895.283569
1028 -1895.367065
1029 -1895.407715
1030 -1895.402710
1031 -1895.355469
1032 -1895.276245
1033 -1895.184937
1034 -1895.097534
1035 -1895.029053
1036 -1894.991089
1037 -1894.984131
1038 -1894.997192
1039 -1895.024414
1040 -1895.063843
1041 -1895.104370
1042 -1895.139160
1043 -1895.166016
1044 -1895.187378
1045 -1895.207397
1046 -1895.227783
1047 -1895.246582
1048 -1895.262329
1049 -1895.273438
1050 -1895.278198
1051 -1895.273926
1052 -1895.260498
1053 -1895.239258
1054 -1895.213745
1055 -1895.192017
1056 -1895.181641
1057 -1895.191528
1058 -1895.224365
1059 -1895.278442
1060 -1895.347900
1061 -1895.421875
1062 -1895.493042
1063 -1895.549438
1064 -1895.585693
1065 -1895.598633
1066 -1895.591064
1067 -1895.569702
1068 -1895.541870
1069 -1895.518433
1070 -1895.503540
1071 -1895.498535
1072 -1895.500854
1073 -1895.503662
1074 -1895.503662
1075 -1895.499756
1076 -1895.493408
1077 -1895.487183
1078 -1895.483643
1079 -1895.484863
1080 -1895.490601
1081 -1895.500000
1082 -1895.513550
1083 -1895.530518
1084 -1895.548950
1085 -1895.568726
1086 -1895.589966
1087 -1895.612183
1088 -1895.635498
1089 -1895.661011
1090 -1895.688110
1091 -1895.716187
1092 -1895.743164
1093 -1895.766968
1094 -1895.786377
1095 -1895.800415
1096 -1895.811279
1097 -1895.821533
1098 -1895.833496
1099 -1895.849243
1100 -1895.869629
1101 -1895.895996
1102 -1895.927979
1103 -1895.963379
1104 -1895.998413
1105 -1896.029907
1106 -1896.055664
1107 -1896.070312
1108 -1896.072510
1109 -1896.061768
1110 -1896.038818
1111 -1896.004150
1112 -1895.959473
1113 -1895.909424
1114 -1895.859863
1115 -1895.817993
1116 -1895.788452
1117 -1895.776733
1118 -1895.783325
1119 -1895.793091
1120 -1895.786377
1121 -1895.780884
1122 -1895.766235
1123 -1895.730957
1124 -1895.675293
1125 -1895.606445
1126 -1895.530762
1127 -1895.453125
1128 -1895.376343
1129 -1895.305054
1130 -1895.241577
1131 -1895.186646
1132 -1895.140015
1133 -1895.099731
1134 -1895.064087
1135 -1895.031372
1136 -1895.003174
1137 -1894.979004
1138 -1894.957764
1139 -1894.937256
1140 -1894.914795
1141 -1894.887695
1142 -1894.852905
1143 -1894.813599
1144 -1894.775513
1145 -1894.740112
1146 -1894.709473
1147 -1894.678589
1148 -1894.641235
1149 -1894.588623
1150 -1894.518799
1151 -1894.433838
1152 -1894.340210
1153 -1894.250488
1154 -1894.170654
1155 -1894.101318
1156 -1894.043335
1157 -1893.991089
1158 -1893.940308
1159 -1893.890259
1160 -1893.842651
1161 -1893.800293
1162 -1893.765137
1163 -1893.737915
1164 -1893.718506
1165 -1893.707153
1166 -1893.702759
1167 -1893.704224
1168 -1893.709229
1169 -1893.715698
1170 -1893.721924
1171 -1893.726929
1172 -1893.730347
1173 -1893.734375
1174 -1893.739868
1175 -1893.749512
1176 -1893.763428
1177 -1893.781494
1178 -1893.804932
1179 -1893.834717
1180 -1893.872437
1181 -1893.921753
1182 -1893.985718
1183 -1894.069824
1184 -1894.176392
1185 -1894.304810
1186 -1894.451050
1187 -1894.605591
1188 -1894.758423
1189 -1894.895020
1190 -1895.005615
1191 -1895.088379
1192 -1895.143188
1193 -1895.180176
1194 -1895.212158
1195 -1895.252441
1196 -1895.307495
1197 -1895.383545
1198 -1895.482056
1199 -1895.596558
1200 -1895.715942
1201 -1895.820068
1202 -1895.898682
1203 -1895.941895
1204 -1895.944824
1205 -1895.917114
1206 -1895.869141
1207 -1895.805664
1208 -1895.741455
1209 -1895.682983
1210 -1895.632568
1211 -1895.592163
1212 -1895.560669
1213 -1895.532959
1214 -1895.506226
1215 -1895.477905
1216 -1895.447388
1217 -1895.413696
1218 -1895.376953
1219 -1895.337524
1220 -1895.296753
1221 -1895.256958
1222 -1895.218140
1223 -1895.180298
1224 -1895.142334
1225 -1895.102783
1226 -1895.060791
1227 -1895.016113
1228 -1894.969482
1229 -1894.922852
1230 -1894.877075
1231 -1894.827759
1232 -1894.775635
1233 -1894.757568
1234 -1894.755615
1235 -1894.754517
1236 -1894.752808
1237 -1894.755371
1238 -1894.762207
1239 -1894.767822
1240 -1894.773193
1241 -1894.776611
1242 -1894.777344
1243 -1894.774536
1244 -1894.769165
1245 -1894.761475
1246 -1894.751465
1247 -1894.738159
1248 -1894.723022
1249 -1894.708618
1250 -1894.697510
1251 -1894.692871
1252 -1894.698364
1253 -1894.716309
1254 -1894.746216
1255 -1894.789795
1256 -1894.845581
1257 -1894.909424
1258 -1894.980347
1259 -1895.057129
1260 -1895.140625
1261 -1895.231812
1262 -1895.329102
1263 -1895.433838
1264 -1895.547119
1265 -1895.669556
1266 -1895.801636
1267 -1895.941040
1268 -1896.084229
1269 -1896.225952
1270 -1896.362793
1271 -1896.492188
1272 -1896.611206
1273 -1896.715088
1274 -1896.803101
1275 -1896.875366
1276 -1896.931641
1277 -1896.975952
1278 -1897.012695
1279 -1897.042236
1280 -1897.067139
1281 -1897.088745
1282 -1897.101440
1283 -1897.095093
1284 -1897.073853
1285 -1897.043823
1286 -1897.014160
1287 -1896.992676
1288 -1896.979492
1289 -1896.972412
1290 -1896.970581
1291 -1896.972412
1292 -1896.977783
1293 -1896.991455
1294 -1897.016724
1295 -1897.051147
1296 -1897.095459
1297 -1897.148071
1298 -1897.206055
1299 -1897.262451
1300 -1897.310913
1301 -1897.344604
1302 -1897.361816
1303 -1897.366211
1304 -1897.363647
1305 -1897.364502
1306 -1897.375488
1307 -1897.402588
1308 -1897.447144
1309 -1897.508179
1310 -1897.583008
1311 -1897.667725
1312 -1897.758667
1313 -1897.851929
1314 -1897.945801
1315 -1898.036377
1316 -1898.119263
1317 -1898.190430
1318 -1898.248047
1319 -1898.291382
1320 -1898.319336
1321 -1898.336060
1322 -1898.344604
1323 -1898.348267
1324 -1898.350830
1325 -1898.354858
1326 -1898.361450
1327 -1898.371216
1328 -1898.382812
1329 -1898.390503
1330 -1898.392334
1331 -1898.388428
1332 -1898.381226
1333 -1898.375366
1334 -1898.372437
1335 -1898.374756
1336 -1898.380493
1337 -1898.385498
1338 -1898.387329
1339 -1898.385132
1340 -1898.385864
1341 -1898.397827
1342 -1898.416748
1343 -1898.433228
1344 -1898.436523
1345 -1898.453369
1346 -1898.473755
1347 -1898.488403
1348 -1898.499512
1349 -1898.511597
1350 -1898.528198
1351 -1898.550537
1352 -1898.581299
1353 -1898.620361
1354 -1898.667358
1355 -1898.720459
1356 -1898.778198
1357 -1898.837280
1358 -1898.895142
1359 -1898.951172
1360 -1899.003540
1361 -1899.052124
1362 -1899.095825
1363 -1899.132690
1364 -1899.158813
1365 -1899.171143
1366 -1899.167358
1367 -1899.150879
1368 -1899.125977
1369 -1899.104614
1370 -1899.094482
1371 -1899.098022
1372 -1899.117554
1373 -1899.154175
1374 -1899.205811
1375 -1899.272339
1376 -1899.351318
1377 -1899.437378
1378 -1899.528198
1379 -1899.621704
1380 -1899.721924
1381 -1899.838135
1382 -1899.965332
1383 -1900.104736
1384 -1900.255981
1385 -1900.413696
1386 -1900.571655
1387 -1900.728271
1388 -1900.884644
1389 -1901.034424
1390 -1901.175171
1391 -1901.313599
1392 -1901.451538
1393 -1901.590698
1394 -1901.731445
1395 -1901.866821
1396 -1901.997803
1397 -1902.123291
1398 -1902.239868
1399 -1902.344604
1400 -1902.438721
1401 -1902.529663
1402 -1902.619995
1403 -1902.709106
1404 -1902.795898
1405 -1902.879272
1406 -1902.958984
1407 -1903.033569
1408 -1903.103638
1409 -1903.173218
1410 -1903.244629
1411 -1903.315308
1412 -1903.380737
1413 -1903.433594
1414 -1903.470337
1415 -1903.492310
1416 -1903.507202
1417 -1903.523926
1418 -1903.549072
1419 -1903.586548
1420 -1903.638062
1421 -1903.700195
1422 -1903.770630
1423 -1903.845337
1424 -1903.923462
1425 -1904.004761
1426 -1904.088623
1427 -1904.176147
1428 -1904.268677
1429 -1904.367798
1430 -1904.475830
1431 -1904.588501
1432 -1904.686279
1433 -1904.744507
1434 -1904.752319
1435 -1904.719482
1436 -1904.668457
1437 -1904.626221
1438 -1904.608765
1439 -1904.621460
1440 -1904.658081
1441 -1904.708862
1442 -1904.765015
1443 -1904.820190
1444 -1904.876465
1445 -1904.938477
1446 -1905.004639
1447 -1905.067749
1448 -1905.119141
1449 -1905.144409
1450 -1905.140381
1451 -1905.114502
1452 -1905.081787
1453 -1905.056519
1454 -1905.042480
1455 -1905.034912
1456 -1905.022461
1457 -1905.027832
1458 -1905.034424
1459 -1905.026978
1460 -1905.002930
1461 -1904.963623
1462 -1904.912354
1463 -1904.854004
1464 -1904.795654
1465 -1904.744507
1466 -1904.704590
1467 -1904.679077
1468 -1904.668091
1469 -1904.669556
1470 -1904.682007
1471 -1904.702393
1472 -1904.728516
1473 -1904.757568
1474 -1904.786621
1475 -1904.812134
1476 -1904.833130
1477 -1904.850830
1478 -1904.865723
1479 -1904.878418
1480 -1904.888672
1481 -1904.893799
1482 -1904.890991
1483 -1904.877075
1484 -1904.853149
1485 -1904.820435
1486 -1904.777832
1487 -1904.729736
1488 -1904.679688
1489 -1904.633057
1490 -1904.594360
1491 -1904.565674
1492 -1904.550659
1493 -1904.550659
1494 -1904.558594
1495 -1904.577271
1496 -1904.603271
1497 -1904.635010
1498 -1904.671631
1499 -1904.709473
1500 -1904.746460
1501 -1904.778931
1502 -1904.806274
1503 -1904.827148
1504 -1904.841309
1505 -1904.850708
1506 -1904.858398
1507 -1904.866821
1508 -1904.878784
1509 -1904.896240
1510 -1904.921021
1511 -1904.954468
1512 -1904.995850
1513 -1905.042358
1514 -1905.093018
1515 -1905.146606
1516 -1905.203369
1517 -1905.264893
1518 -1905.332642
1519 -1905.407471
1520 -1905.488159
1521 -1905.571533
1522 -1905.655884
1523 -1905.736084
1524 -1905.807861
1525 -1905.868042
1526 -1905.916504
1527 -1905.955566
1528 -1905.991089
1529 -1906.031738
1530 -1906.081787
1531 -1906.142456
1532 -1906.211548
1533 -1906.282471
1534 -1906.351562
1535 -1906.416016
1536 -1906.475952
1537 -1906.532837
1538 -1906.588013
1539 -1906.643066
1540 -1906.699219
1541 -1906.757202
1542 -1906.817139
1543 -1906.878784
1544 -1906.940918
1545 -1907.001099
1546 -1907.057983
1547 -1907.110840
1548 -1907.160522
1549 -1907.207764
1550 -1907.253540
1551 -1907.300171
1552 -1907.350586
1553 -1907.407471
1554 -1907.472534
1555 -1907.545532
1556 -1907.623779
1557 -1907.704712
1558 -1907.785278
1559 -1907.861694
1560 -1907.931030
1561 -1907.990723
1562 -1908.038940
1563 -1908.076904
1564 -1908.107666
1565 -1908.135376
1566 -1908.163330
1567 -1908.185303
1568 -1908.188232
1569 -1908.209106
1570 -1908.246948
1571 -1908.294434
1572 -1908.349365
1573 -1908.409912
1574 -1908.473267
1575 -1908.537842
1576 -1908.603027
1577 -1908.669678
1578 -1908.735962
1579 -1908.800537
1580 -1908.863770
1581 -1908.926636
1582 -1908.988403
1583 -1909.048584
1584 -1909.106689
1585 -1909.160767
1586 -1909.210205
1587 -1909.256714
1588 -1909.301514
1589 -1909.343750
1590 -1909.382446
1591 -1909.419556
1592 -1909.457031
1593 -1909.497070
1594 -1909.541016
1595 -1909.590820
1596 -1909.649414
1597 -1909.718506
1598 -1909.798828
1599 -1909.884521
1600 -1909.965942
1601 -1910.034302
1602 -1910.088379
1603 -1910.126587
1604 -1910.151733
1605 -1910.171021
1606 -1910.188232
1607 -1910.204224
1608 -1910.217041
1609 -1910.221313
1610 -1910.215820
1611 -1910.200195
1612 -1910.180054
1613 -1910.166138
1614 -1910.163330
1615 -1910.172607
1616 -1910.190186
1617 -1910.204834
1618 -1910.211914
1619 -1910.211914
1620 -1910.206421
1621 -1910.209717
1622 -1910.229492
1623 -1910.266113
1624 -1910.319458
1625 -1910.383179
1626 -1910.446289
1627 -1910.495972
1628 -1910.524048
1629 -1910.520874
1630 -1910.479736
1631 -1910.408936
1632 -1910.314209
1633 -1910.215942
1634 -1910.127686
1635 -1910.060791
1636 -1910.018066
1637 -1910.000732
1638 -1910.007202
1639 -1910.032471
1640 -1910.069702
1641 -1910.111084
1642 -1910.151611
1643 -1910.186523
1644 -1910.213501
1645 -1910.231201
1646 -1910.239624
1647 -1910.239014
1648 -1910.230225
1649 -1910.216797
1650 -1910.202026
1651 -1910.189087
1652 -1910.180054
1653 -1910.177856
1654 -1910.183716
1655 -1910.196899
1656 -1910.214966
1657 -1910.232666
1658 -1910.246216
1659 -1910.253052
1660 -1910.254639
1661 -1910.254028
1662 -1910.252808
1663 -1910.252319
1664 -1910.253662
1665 -1910.258911
1666 -1910.269287
1667 -1910.283936
1668 -1910.302246
1669 -1910.324707
1670 -1910.351196
1671 -1910.383667
1672 -1910.424316
1673 -1910.472290
1674 -1910.524780
1675 -1910.577026
1676 -1910.621094
1677 -1910.645874
1678 -1910.645874
1679 -1910.619019
1680 -1910.573853
1681 -1910.553711
1682 -1910.556396
1683 -1910.579712
1684 -1910.624146
1685 -1910.690063
1686 -1910.774536
1687 -1910.872314
1688 -1910.978394
1689 -1911.083252
1690 -1911.178589
1691 -1911.259033
1692 -1911.324219
1693 -1911.375488
1694 -1911.416504
1695 -1911.451782
1696 -1911.484253
1697 -1911.516235
1698 -1911.548706
1699 -1911.583130
1700 -1911.617798
1701 -1911.651245
1702 -1911.683105
1703 -1911.713867
1704 -1911.744385
1705 -1911.776245
1706 -1911.811890
1707 -1911.853271
1708 -1911.902100
1709 -1911.958496
1710 -1912.021729
1711 -1912.087891
1712 -1912.153931
1713 -1912.214844
1714 -1912.265625
1715 -1912.302124
1716 -1912.324829
1717 -1912.338379
1718 -1912.350342
1719 -1912.362183
1720 -1912.373535
1721 -1912.385986
1722 -1912.397461
1723 -1912.406982
1724 -1912.422241
1725 -1912.452148
1726 -1912.503052
1727 -1912.580200
1728 -1912.682739
1729 -1912.804688
1730 -1912.937256
1731 -1913.069824
1732 -1913.188354
1733 -1913.278198
1734 -1913.330566
1735 -1913.343628
1736 -1913.314087
1737 -1913.251221
1738 -1913.169556
1739 -1913.085083
1740 -1913.008301
1741 -1912.953857
1742 -1912.923828
1743 -1912.916992
1744 -1912.934204
1745 -1912.967773
1746 -1913.012817
1747 -1913.064697
1748 -1913.121338
1749 -1913.178955
1750 -1913.234863
1751 -1913.286499
1752 -1913.332397
1753 -1913.372559
1754 -1913.408081
1755 -1913.438599
1756 -1913.465088
1757 -1913.487915
1758 -1913.509033
1759 -1913.527954
1760 -1913.544800
1761 -1913.556641
1762 -1913.560913
1763 -1913.555176
1764 -1913.539795
1765 -1913.516479
1766 -1913.488525
1767 -1913.457031
1768 -1913.426147
1769 -1913.401367
1770 -1913.384521
1771 -1913.373291
1772 -1913.366333
1773 -1913.361816
1774 -1913.358765
1775 -1913.354126
1776 -1913.347290
1777 -1913.339966
1778 -1913.332275
1779 -1913.324097
1780 -1913.315430
1781 -1913.304688
1782 -1913.290771
1783 -1913.273193
1784 -1913.252441
1785 -1913.230347
1786 -1913.207764
1787 -1913.185913
1788 -1913.166992
1789 -1913.151489
1790 -1913.139038
1791 -1913.121460
1792 -1913.091553
1793 -1913.079590
1794 -1913.076172
1795 -1913.072876
1796 -1913.070068
1797 -1913.069946
1798 -1913.073853
1799 -1913.082397
1800 -1913.096191
1801 -1913.114014
1802 -1913.134399
1803 -1913.156006
1804 -1913.176880
1805 -1913.197021
1806 -1913.215698
1807 -1913.232300
1808 -1913.246826
1809 -1913.259277
1810 -1913.269287
1811 -1913.276245
1812 -1913.281372
1813 -1913.286865
1814 -1913.294189
1815 -1913.304199
1816 -1913.315186
1817 -1913.324097
1818 -1913.331177
1819 -1913.338135
1820 -1913.351318
1821 -1913.379761
1822 -1913.428955
1823 -1913.495972
1824 -1913.571655
1825 -1913.639282
1826 -1913.689209
1827 -1913.710815
1828 -1913.702637
1829 -1913.669922
1830 -1913.625610
1831 -1913.578369
1832 -1913.522827
1833 -1913.478638
1834 -1913.448608
1835 -1913.428711
1836 -1913.416626
1837 -1913.407959
1838 -1913.399658
1839 -1913.389038
1840 -1913.375854
1841 -1913.360962
1842 -1913.344727
1843 -1913.327515
1844 -1913.307739
1845 -1913.283569
1846 -1913.255737
1847 -1913.225586
1848 -1913.196899
1849 -1913.175537
1850 -1913.162231
1851 -1913.154175
1852 -1913.147339
1853 -1913.134277
1854 -1913.110229
1855 -1913.074951
1856 -1913.034302
1857 -1912.998535
1858 -1912.973999
1859 -1912.964722
1860 -1912.969360
1861 -1912.984741
1862 -1913.007812
1863 -1913.033081
1864 -1913.057007
1865 -1913.074951
1866 -1913.086670
1867 -1913.093506
1868 -1913.098145
1869 -1913.103882
1870 -1913.111938
1871 -1913.121094
1872 -1913.127686
1873 -1913.127563
1874 -1913.118652
1875 -1913.099121
1876 -1913.070068
1877 -1913.034058
1878 -1912.994751
1879 -1912.954834
1880 -1912.915039
1881 -1912.876953
1882 -1912.842041
1883 -1912.808716
1884 -1912.771484
1885 -1912.732056
1886 -1912.689209
1887 -1912.642700
1888 -1912.592529
1889 -1912.541138
1890 -1912.492554
1891 -1912.450562
1892 -1912.420288
1893 -1912.408325
1894 -1912.416382
1895 -1912.438843
1896 -1912.467773
1897 -1912.489746
1898 -1912.496094
1899 -1912.482300
1900 -1912.451172
1901 -1912.407593
1902 -1912.356567
1903 -1912.296021
1904 -1912.223633
1905 -1912.187134
1906 -1912.169678
1907 -1912.156616
1908 -1912.145142
1909 -1912.132324
1910 -1912.116333
1911 -1912.099365
1912 -1912.086914
1913 -1912.085205
1914 -1912.094604
1915 -1912.112915
1916 -1912.135376
1917 -1912.155273
1918 -1912.168701
1919 -1912.174805
1920 -1912.174561
1921 -1912.171387
1922 -1912.168579
1923 -1912.168823
1924 -1912.175781
1925 -1912.190918
1926 -1912.211792
1927 -1912.234497
1928 -1912.257935
1929 -1912.276367
1930 -1912.286621
1931 -1912.287842
1932 -1912.282349
1933 -1912.272095
1934 -1912.259155
1935 -1912.244141
1936 -1912.227295
1937 -1912.207520
1938 -1912.184814
1939 -1912.161011
1940 -1912.138184
1941 -1912.118896
1942 -1912.104614
1943 -1912.096191
1944 -1912.093140
1945 -1912.093506
1946 -1912.095337
1947 -1912.096191
1948 -1912.093628
1949 -1912.084717
1950 -1912.068604
1951 -1912.045288
1952 -1912.016968
1953 -1911.986572
1954 -1911.955811
1955 -1911.927124
1956 -1911.901489
1957 -1911.879150
1958 -1911.859863
1959 -1911.842285
1960 -1911.826294
1961 -1911.811035
1962 -1911.796997
1963 -1911.784668
1964 -1911.774292
1965 -1911.765869
1966 -1911.758545
1967 -1911.750488
1968 -1911.740234
1969 -1911.725098
1970 -1911.704102
1971 -1911.676270
1972 -1911.642822
1973 -1911.604614
1974 -1911.563110
1975 -1911.519287
1976 -1911.474243
1977 -1911.429199
1978 -1911.385742
1979 -1911.344360
1980 -1911.305908
1981 -1911.270996
1982 -1911.239380
1983 -1911.209839
1984 -1911.181152
1985 -1911.151123
1986 -1911.120361
1987 -1911.088379
1988 -1911.051025
1989 -1911.012573
1990 -1910.973633
1991 -1910.934326
1992 -1910.895020
1993 -1910.855225
1994 -1910.816772
1995 -1910.783447
1996 -1910.759277
1997 -1910.748169
1998 -1910.750610
1999 -1910.764160
2000 -1910.784058
2001 -1910.800293
2002 -1910.806641
2003 -1910.797241
2004 -1910.770142
2005 -1910.726074
2006 -1910.667847
2007 -1910.601074
2008 -1910.530396
2009 -1910.461182
2010 -1910.395386
2011 -1910.331421
2012 -1910.268066
2013 -1910.200684
2014 -1910.128784
2015 -1910.047363
2016 -1909.955811
2017 -1909.893555
2018 -1909.848389
2019 -1909.808228
2020 -1909.768188
2021 -1909.721069
2022 -1909.661987
2023 -1909.596436
2024 -1909.526245
2025 -1909.451904
2026 -1909.383301
2027 -1909.322388
2028 -1909.268555
2029 -1909.219604
2030 -1909.173584
2031 -1909.127930
2032 -1909.081543
2033 -1909.034302
2034 -1908.988281
2035 -1908.942993
2036 -1908.898560
2037 -1908.855347
2038 -1908.815063
2039 -1908.780029
2040 -1908.751953
2041 -1908.732910
2042 -1908.721802
2043 -1908.716187
2044 -1908.712646
2045 -1908.705688
2046 -1908.691406
2047 -1908.666016
2048 -1908.627075
2049 -1908.572632
2050 -1908.505859
2051 -1908.433838
2052 -1908.367065
2053 -1908.318970
2054 -1908.295654
2055 -1908.299316
2056 -1908.324219
2057 -1908.358643
2058 -1908.395874
2059 -1908.429688
2060 -1908.460327
2061 -1908.490234
2062 -1908.518921
2063 -1908.546997
2064 -1908.572021
2065 -1908.588623
2066 -1908.594116
2067 -1908.585815
2068 -1908.560547
2069 -1908.518433
2070 -1908.463257
2071 -1908.399170
2072 -1908.331421
2073 -1908.268066
2074 -1908.215698
2075 -1908.176758
2076 -1908.150391
2077 -1908.132690
2078 -1908.120850
2079 -1908.110718
2080 -1908.101562
2081 -1908.092041
2082 -1908.081787
2083 -1908.070679
2084 -1908.058105
2085 -1908.044189
2086 -1908.029419
2087 -1908.013794
2088 -1907.997314
2089 -1907.979858
2090 -1907.960815
2091 -1907.940063
2092 -1907.918213
2093 -1907.895996
2094 -1907.873901
2095 -1907.852295
2096 -1907.831299
2097 -1907.810547
2098 -1907.789795
2099 -1907.772583
2100 -1907.759888
2101 -1907.748169
2102 -1907.735718
2103 -1907.717285
2104 -1907.694092
2105 -1907.666992
2106 -1907.636108
2107 -1907.604248
2108 -1907.575317
2109 -1907.553101
2110 -1907.538818
2111 -1907.533691
2112 -1907.536743
2113 -1907.545532
2114 -1907.559326
2115 -1907.583008
2116 -1907.625244
2117 -1907.694702
2118 -1907.788452
2119 -1907.902100
2120 -1908.025757
2121 -1908.142700
2122 -1908.242310
2123 -1908.314575
2124 -1908.353638
2125 -1908.359253
2126 -1908.332275
2127 -1908.274048
2128 -1908.185669
2129 -1908.117310
2130 -1908.064087
2131 -1908.011719
2132 -1907.954346
2133 -1907.885376
2134 -1907.800049
2135 -1907.699341
2136 -1907.591187
2137 -1907.488037
2138 -1907.397583
2139 -1907.323975
2140 -1907.267700
2141 -1907.227295
2142 -1907.201050
2143 -1907.185669
2144 -1907.173828
2145 -1907.159668
2146 -1907.140625
2147 -1907.115967
2148 -1907.087036
2149 -1907.055054
2150 -1907.021973
2151 -1906.989502
2152 -1906.957886
2153 -1906.926636
2154 -1906.894775
2155 -1906.858521
2156 -1906.814209
2157 -1906.756836
2158 -1906.687134
2159 -1906.609375
2160 -1906.529419
2161 -1906.461182
2162 -1906.410645
2163 -1906.375732
2164 -1906.349731
2165 -1906.324707
2166 -1906.295898
2167 -1906.259399
2168 -1906.215210
2169 -1906.167358
2170 -1906.120117
2171 -1906.077637
2172 -1906.041626
2173 -1906.014282
2174 -1905.994629
2175 -1905.982544
2176 -1905.976318
2177 -1905.972534
2178 -1905.969849
2179 -1905.965332
2180 -1905.958740
2181 -1905.951782
2182 -1905.946533
2183 -1905.945801
2184 -1905.950073
2185 -1905.958252
2186 -1905.969360
2187 -1905.979858
2188 -1905.987671
2189 -1905.993896
2190 -1906.001465
2191 -1906.013184
2192 -1906.033569
2193 -1906.064331
2194 -1906.105835
2195 -1906.160767
2196 -1906.231689
2197 -1906.318726
2198 -1906.418335
2199 -1906.518311
2200 -1906.616821
2201 -1906.695190
2202 -1906.741577
2203 -1906.760498
2204 -1906.774414
2205 -1906.806641
2206 -1906.860229
2207 -1906.958740
2208 -1907.102783
2209 -1907.289551
2210 -1907.524048
2211 -1907.771729
2212 -1907.958984
2213 -1908.056152
2214 -1908.056030
2215 -1907.972900
2216 -1907.818970
2217 -1907.663208
2218 -1907.545288
2219 -1907.469849
2220 -1907.427246
2221 -1907.402710
2222 -1907.385620
2223 -1907.370972
2224 -1907.357178
2225 -1907.339844
2226 -1907.315674
2227 -1907.280640
2228 -1907.241089
2229 -1907.199341
2230 -1907.155151
2231 -1907.108154
2232 -1907.058838
2233 -1907.005249
2234 -1906.948486
2235 -1906.886719
2236 -1906.818604
2237 -1906.740723
2238 -1906.653076
2239 -1906.552856
2240 -1906.442017
2241 -1906.355957
2242 -1906.283691
2243 -1906.218750
2244 -1906.165283
2245 -1906.128540
2246 -1906.107544
2247 -1906.098877
2248 -1906.096680
2249 -1906.091187
2250 -1906.079468
2251 -1906.061279
2252 -1906.041992
2253 -1906.030151
2254 -1906.030884
2255 -1906.043945
2256 -1906.065063
2257 -1906.084229
2258 -1906.093140
2259 -1906.084351
2260 -1906.057007
2261 -1906.017334
2262 -1905.972534
2263 -1905.920410
2264 -1905.873535
2265 -1905.837280
2266 -1905.811646
2267 -1905.791016
2268 -1905.773315
2269 -1905.754028
2270 -1905.730103
2271 -1905.697876
2272 -1905.657104
2273 -1905.610229
2274 -1905.558350
2275 -1905.503052
2276 -1905.446289
2277 -1905.389038
2278 -1905.331543
2279 -1905.274170
2280 -1905.217529
2281 -1905.161011
2282 -1905.105713
2283 -1905.050537
2284 -1904.996338
2285 -1904.943726
2286 -1904.896484
2287 -1904.861450
2288 -1904.845703
2289 -1904.855835
2290 -1904.896240
2291 -1904.967896
2292 -1905.066162
2293 -1905.182739
2294 -1905.308350
2295 -1905.431030
2296 -1905.537720
2297 -1905.610718
2298 -1905.648438
2299 -1905.654785
2300 -1905.636841
2301 -1905.609619
2302 -1905.584351
2303 -1905.570557
2304 -1905.570068
2305 -1905.579590
2306 -1905.596558
2307 -1905.616577
2308 -1905.639893
2309 -1905.667114
2310 -1905.698730
2311 -1905.734863
2312 -1905.775513
2313 -1905.818970
2314 -1905.864502
2315 -1905.911133
2316 -1905.957642
2317 -1906.004272
2318 -1906.048828
2319 -1906.092163
2320 -1906.132812
2321 -1906.170288
2322 -1906.205322
2323 -1906.225342
2324 -1906.217651
2325 -1906.169678
2326 -1906.076050
2327 -1905.945068
2328 -1905.798950
2329 -1905.669434
2330 -1905.571289
2331 -1905.509399
2332 -1905.478394
2333 -1905.465332
2334 -1905.461060
2335 -1905.455566
2336 -1905.445435
2337 -1905.431396
2338 -1905.414673
2339 -1905.399048
2340 -1905.389648
2341 -1905.388794
2342 -1905.395630
2343 -1905.407715
2344 -1905.422485
2345 -1905.435913
2346 -1905.445312
2347 -1905.448120
2348 -1905.446167
2349 -1905.441895
2350 -1905.437378
2351 -1905.425537
2352 -1905.402710
2353 -1905.417480
2354 -1905.454224
2355 -1905.496826
2356 -1905.540894
2357 -1905.583374
2358 -1905.622314
2359 -1905.656616
2360 -1905.686890
2361 -1905.713623
2362 -1905.735107
2363 -1905.751587
2364 -1905.766602
2365 -1905.776001
2366 -1905.772461
2367 -1905.759033
2368 -1905.743042
2369 -1905.733398
2370 -1905.734131
2371 -1905.746582
2372 -1905.769775
2373 -1905.802246
2374 -1905.841553
2375 -1905.884766
2376 -1905.931763
2377 -1905.982300
2378 -1906.035034
2379 -1906.087769
2380 -1906.136963
2381 -1906.178101
2382 -1906.209106
2383 -1906.229614
2384 -1906.241577
2385 -1906.249878
2386 -1906.258667
2387 -1906.271729
2388 -1906.290039
2389 -1906.316284
2390 -1906.349976
2391 -1906.388428
2392 -1906.429565
2393 -1906.471069
2394 -1906.511108
2395 -1906.545532
2396 -1906.571167
2397 -1906.587036
2398 -1906.592407
2399 -1906.587158
2400 -1906.575439
2401 -1906.561523
2402 -1906.548340
2403 -1906.537964
2404 -1906.531128
2405 -1906.526855
2406 -1906.525879
2407 -1906.528564
2408 -1906.535889
2409 -1906.549438
2410 -1906.568115
2411 -1906.589355
2412 -1906.609131
2413 -1906.622559
2414 -1906.626587
2415 -1906.619751
2416 -1906.603638
2417 -1906.583862
2418 -1906.563965
2419 -1906.548218
2420 -1906.538818
2421 -1906.537354
2422 -1906.543457
2423 -1906.557007
2424 -1906.577393
2425 -1906.603027
2426 -1906.633423
2427 -1906.667236
2428 -1906.707886
2429 -1906.758545
2430 -1906.819336
2431 -1906.886963
2432 -1906.953979
2433 -1907.009033
2434 -1907.045654
2435 -1907.060547
2436 -1907.052368
2437 -1907.021851
2438 -1906.973145
2439 -1906.911743
2440 -1906.839111
2441 -1906.762939
2442 -1906.688965
2443 -1906.610474
2444 -1906.531250
2445 -1906.450684
2446 -1906.369873
2447 -1906.289062
2448 -1906.210693
2449 -1906.137451
2450 -1906.071533
2451 -1906.014160
2452 -1905.964722
2453 -1905.921021
2454 -1905.881958
2455 -1905.846924
2456 -1905.814941
2457 -1905.785889
2458 -1905.759766
2459 -1905.737427
2460 -1905.720703
2461 -1905.710083
2462 -1905.703125
2463 -1905.687378
2464 -1905.653809
2465 -1905.645508
2466 -1905.647095
2467 -1905.644653
2468 -1905.637695
2469 -1905.627930
2470 -1905.616821
2471 -1905.606079
2472 -1905.597778
2473 -1905.593140
2474 -1905.592773
2475 -1905.594360
2476 -1905.598145
2477 -1905.606201
2478 -1905.617920
2479 -1905.627319
2480 -1905.635620
2481 -1905.641235
2482 -1905.643555
2483 -1905.646118
2484 -1905.653320
2485 -1905.670288
2486 -1905.697754
2487 -1905.731934
2488 -1905.768066
2489 -1905.796509
2490 -1905.812866
2491 -1905.815063
2492 -1905.805786
2493 -1905.790771
2494 -1905.774414
2495 -1905.760864
2496 -1905.751587
2497 -1905.747559
2498 -1905.747437
2499 -1905.750244
2500 -1905.753052
2501 -1905.753540
2502 -1905.749512
2503 -1905.742188
2504 -1905.734619
2505 -1905.732300
2506 -1905.737305
2507 -1905.750854
2508 -1905.770264
2509 -1905.792114
2510 -1905.813599
2511 -1905.832397
2512 -1905.848755
2513 -1905.863770
2514 -1905.878418
2515 -1905.894409
2516 -1905.911987
2517 -1905.930664
2518 -1905.950439
2519 -1905.970459
2520 -1905.990723
2521 -1906.010132
2522 -1906.029053
2523 -1906.048096
2524 -1906.067627
2525 -1906.088989
2526 -1906.112305
2527 -1906.136353
2528 -1906.159424
2529 -1906.179688
2530 -1906.194824
2531 -1906.202393
2532 -1906.201782
2533 -1906.193604
2534 -1906.178955
2535 -1906.158203
2536 -1906.133179
2537 -1906.105957
2538 -1906.077637
2539 -1906.048828
2540 -1906.020752
2541 -1905.993896
2542 -1905.969482
2543 -1905.948242
2544 -1905.931030
2545 -1905.918579
2546 -1905.911255
2547 -1905.905884
2548 -1905.901367
2549 -1905.893433
2550 -1905.881348
2551 -1905.869995
2552 -1905.867676
2553 -1905.885254
2554 -1905.925537
2555 -1905.984863
2556 -1906.055542
2557 -1906.117432
2558 -1906.156860
2559 -1906.166016
2560 -1906.146362
2561 -1906.109619
2562 -1906.070435
2563 -1906.039673
2564 -1906.024658
2565 -1906.029663
2566 -1906.055786
2567 -1906.100342
2568 -1906.156738
2569 -1906.214355
2570 -1906.266846
2571 -1906.308472
2572 -1906.334595
2573 -1906.339355
2574 -1906.323608
2575 -1906.280273
2576 -1906.201416
2577 -1906.134521
2578 -1906.081543
2579 -1906.038818
2580 -1906.006714
2581 -1905.983398
2582 -1905.966064
2583 -1905.951782
2584 -1905.938721
2585 -1905.925781
2586 -1905.911987
2587 -1905.896851
2588 -1905.883179
2589 -1905.871338
2590 -1905.857666
2591 -1905.842285
2592 -1905.823364
2593 -1905.798340
2594 -1905.767456
2595 -1905.731812
2596 -1905.695068
2597 -1905.660156
2598 -1905.630371
2599 -1905.604370
2600 -1905.581665
2601 -1905.558350
2602 -1905.534058
2603 -1905.507690
2604 -1905.480225
2605 -1905.453979
2606 -1905.430908
2607 -1905.412476
2608 -1905.397583
2609 -1905.385864
2610 -1905.378418
2611 -1905.375977
2612 -1905.381470
2613 -1905.398804
2614 -1905.429932
2615 -1905.474487
2616 -1905.528076
2617 -1905.583008
2618 -1905.634888
2619 -1905.680664
2620 -1905.721924
2621 -1905.762329
2622 -1905.803467
2623 -1905.848145
2624 -1905.896484
2625 -1905.946045
2626 -1905.995239
2627 -1906.043701
2628 -1906.090576
2629 -1906.136108
2630 -1906.180786
2631 -1906.224487
2632 -1906.265259
2633 -1906.301392
2634 -1906.331787
2635 -1906.355469
2636 -1906.373291
2637 -1906.388428
2638 -1906.402222
2639 -1906.414551
2640 -1906.425903
2641 -1906.437134
2642 -1906.449951
2643 -1906.465576
2644 -1906.486572
2645 -1906.516357
2646 -1906.555786
2647 -1906.604980
2648 -1906.661499
2649 -1906.722168
2650 -1906.783936
2651 -1906.842651
2652 -1906.896240
2653 -1906.944702
2654 -1906.985229
2655 -1907.017334
2656 -1907.041016
2657 -1907.056030
2658 -1907.062866
2659 -1907.063477
2660 -1907.060547
2661 -1907.058716
2662 -1907.061523
2663 -1907.069092
2664 -1907.079712
2665 -1907.091431
2666 -1907.101807
2667 -1907.107666
2668 -1907.105835
2669 -1907.093384
2670 -1907.070435
2671 -1907.036743
2672 -1906.994629
2673 -1906.948120
2674 -1906.901123
2675 -1906.857056
2676 -1906.818970
2677 -1906.788940
2678 -1906.768066
2679 -1906.754883
2680 -1906.747314
2681 -1906.740479
2682 -1906.731567
2683 -1906.719360
2684 -1906.703125
2685 -1906.680054
2686 -1906.656250
2687 -1906.621216
2688 -1906.565796
2689 -1906.520874
2690 -1906.485962
2691 -1906.454712
2692 -1906.425781
2693 -1906.396973
2694 -1906.367676
2695 -1906.337769
2696 -1906.307373
2697 -1906.276855
2698 -1906.246704
2699 -1906.215576
2700 -1906.182983
2701 -1906.145142
2702 -1906.100220
2703 -1906.053223
2704 -1906.006714
2705 -1905.958740
2706 -1905.914185
2707 -1905.876709
2708 -1905.849487
2709 -1905.834595
2710 -1905.831299
2711 -1905.836914
2712 -1905.848022
2713 -1905.856689
2714 -1905.859741
2715 -1905.853638
2716 -1905.838501
2717 -1905.818604
2718 -1905.797363
2719 -1905.778442
2720 -1905.763062
2721 -1905.751343
2722 -1905.741821
2723 -1905.732178
2724 -1905.722412
2725 -1905.711792
2726 -1905.700317
2727 -1905.687744
2728 -1905.674438
2729 -1905.660645
2730 -1905.648071
2731 -1905.638672
2732 -1905.633789
2733 -1905.634155
2734 -1905.640625
2735 -1905.652710
2736 -1905.669189
2737 -1905.687012
2738 -1905.704468
2739 -1905.718994
2740 -1905.730103
2741 -1905.736084
2742 -1905.736694
2743 -1905.731689
2744 -1905.723022
2745 -1905.714355
2746 -1905.706665
2747 -1905.703369
2748 -1905.706055
2749 -1905.715820
2750 -1905.730591
2751 -1905.747314
2752 -1905.763306
2753 -1905.773315
2754 -1905.776123
2755 -1905.769287
2756 -1905.753662
2757 -1905.731689
2758 -1905.705200
2759 -1905.676758
2760 -1905.648926
2761 -1905.625854
2762 -1905.609009
2763 -1905.598389
2764 -1905.593628
2765 -1905.592651
2766 -1905.593506
2767 -1905.592896
2768 -1905.588867
2769 -1905.581055
2770 -1905.571899
2771 -1905.565063
2772 -1905.565552
2773 -1905.579590
2774 -1905.608643
2775 -1905.648315
2776 -1905.689819
2777 -1905.720581
2778 -1905.730347
2779 -1905.713257
2780 -1905.670898
2781 -1905.614868
2782 -1905.554932
2783 -1905.493896
2784 -1905.436646
2785 -1905.378540
2786 -1905.318604
2787 -1905.257080
2788 -1905.199341
2789 -1905.151001
2790 -1905.115112
2791 -1905.092896
2792 -1905.084717
2793 -1905.089478
2794 -1905.105835
2795 -1905.128418
2796 -1905.152954
2797 -1905.174927
2798 -1905.190186
2799 -1905.191162
2800 -1905.178467
2801 -1905.197388
2802 -1905.228516
2803 -1905.257690
2804 -1905.283936
2805 -1905.306763
2806 -1905.327881
2807 -1905.353149
2808 -1905.381226
2809 -1905.406616
2810 -1905.439819
2811 -1905.479614
2812 -1905.524170
2813 -1905.572510
2814 -1905.622559
2815 -1905.671021
2816 -1905.716675
2817 -1905.758789
2818 -1905.798462
2819 -1905.837891
2820 -1905.879639
2821 -1905.927368
2822 -1905.982056
2823 -1906.042236
2824 -1906.104370
2825 -1906.161621
2826 -1906.210815
2827 -1906.248413
2828 -1906.275146
2829 -1906.294434
2830 -1906.310669
2831 -1906.333008
2832 -1906.367920
2833 -1906.425903
2834 -1906.508057
2835 -1906.609009
2836 -1906.716309
2837 -1906.812500
2838 -1906.887207
2839 -1906.940674
2840 -1906.981201
2841 -1907.026855
2842 -1907.085205
2843 -1907.158081
2844 -1907.241455
2845 -1907.325439
2846 -1907.402344
2847 -1907.466431
2848 -1907.517822
2849 -1907.559082
2850 -1907.592407
2851 -1907.620239
2852 -1907.643066
2853 -1907.661743
2854 -1907.676758
2855 -1907.687622
2856 -1907.694824
2857 -1907.698486
2858 -1907.701172
2859 -1907.703979
2860 -1907.709717
2861 -1907.722534
2862 -1907.743774
2863 -1907.771362
2864 -1907.802368
2865 -1907.831665
2866 -1907.855713
2867 -1907.871704
2868 -1907.880859
2869 -1907.883301
2870 -1907.881104
2871 -1907.875610
2872 -1907.866821
2873 -1907.854858
2874 -1907.839844
2875 -1907.821045
2876 -1907.799438
2877 -1907.777710
2878 -1907.757446
2879 -1907.741943
2880 -1907.734619
2881 -1907.737671
2882 -1907.750977
2883 -1907.770874
2884 -1907.790649
2885 -1907.799561
2886 -1907.792358
2887 -1907.768433
2888 -1907.734741
2889 -1907.703735
2890 -1907.683960
2891 -1907.679810
2892 -1907.691406
2893 -1907.713013
2894 -1907.738525
2895 -1907.761963
2896 -1907.781616
2897 -1907.789185
2898 -1907.785400
2899 -1907.770264
2900 -1907.749756
2901 -1907.731323
2902 -1907.719727
2903 -1907.716797
2904 -1907.720947
2905 -1907.729004
2906 -1907.739624
2907 -1907.752808
2908 -1907.770020
2909 -1907.794067
2910 -1907.825684
2911 -1907.852173
2912 -1907.863281
2913 -1907.904419
2914 -1907.953857
2915 -1907.993286
2916 -1908.019531
2917 -1908.029907
2918 -1908.025024
2919 -1908.009644
2920 -1907.989624
2921 -1907.973022
2922 -1907.964722
2923 -1907.968140
2924 -1907.982422
2925 -1908.005371
2926 -1908.034546
2927 -1908.067261
2928 -1908.098755
2929 -1908.124512
2930 -1908.149902
2931 -1908.185425
2932 -1908.241455
2933 -1908.335205
2934 -1908.475098
2935 -1908.645386
2936 -1908.826660
2937 -1908.968384
2938 -1909.041626
2939 -1909.039307
2940 -1908.977417
2941 -1908.858765
2942 -1908.742798
2943 -1908.646118
2944 -1908.567139
2945 -1908.510132
2946 -1908.475708
2947 -1908.459595
2948 -1908.457520
2949 -1908.462646
2950 -1908.471802
2951 -1908.482788
2952 -1908.493652
2953 -1908.502930
2954 -1908.510742
2955 -1908.519409
2956 -1908.532227
2957 -1908.553589
2958 -1908.584229
2959 -1908.623779
2960 -1908.670288
2961 -1908.718750
2962 -1908.765137
2963 -1908.802490
2964 -1908.825439
2965 -1908.827881
2966 -1908.810425
2967 -1908.778564
2968 -1908.742676
2969 -1908.718384
2970 -1908.713623
2971 -1908.728882
2972 -1908.757690
2973 -1908.786133
2974 -1908.807373
2975 -1908.816895
2976 -1908.817993
2977 -1908.819336
2978 -1908.826660
2979 -1908.843262
2980 -1908.868530
2981 -1908.900146
2982 -1908.934570
2983 -1908.967163
2984 -1908.994629
2985 -1909.014771
2986 -1909.027466
2987 -1909.033203
2988 -1909.034058
2989 -1909.032715
2990 -1909.031372
2991 -1909.029907
2992 -1909.026367
2993 -1909.017700
2994 -1909.003052
2995 -1908.982056
2996 -1908.958374
2997 -1908.936523
2998 -1908.919434
2999 -1908.908569
3000 -1908.903442
3001 -1908.900513
3002 -1908.898193
3003 -1908.895264
3004 -1908.895752
3005 -1908.905029
3006 -1908.924194
3007 -1908.952637
3008 -1908.988403
3009 -1909.026855
3010 -1909.062378
3011 -1909.090698
3012 -1909.115112
3013 -1909.146973
3014 -1909.192993
3015 -1909.254272
3016 -1909.328735
3017 -1909.407959
3018 -1909.481567
3019 -1909.540527
3020 -1909.585938
3021 -1909.628052
3022 -1909.672852
3023 -1909.714722
3024 -1909.742065
3025 -1909.798218
3026 -1909.857910
3027 -1909.896484
3028 -1909.918701
3029 -1909.925781
3030 -1909.916748
3031 -1909.895142
3032 -1909.873413
3033 -1909.865967
3034 -1909.879272
3035 -1909.911743
3036 -1909.957153
3037 -1910.005493
3038 -1910.048340
3039 -1910.082153
3040 -1910.108032
3041 -1910.131226
3042 -1910.154053
3043 -1910.177979
3044 -1910.202881
3045 -1910.227661
3046 -1910.252075
3047 -1910.275391
3048 -1910.297974
3049 -1910.322266
3050 -1910.350220
3051 -1910.380615
3052 -1910.414551
3053 -1910.454224
3054 -1910.496460
3055 -1910.537842
3056 -1910.574463
3057 -1910.602783
3058 -1910.618652
3059 -1910.625366
3060 -1910.628540
3061 -1910.635498
3062 -1910.647827
3063 -1910.661377
3064 -1910.673096
3065 -1910.673584
3066 -1910.658447
3067 -1910.626099
3068 -1910.581543
3069 -1910.533569
3070 -1910.488770
3071 -1910.450562
3072 -1910.419678
3073 -1910.393066
3074 -1910.370239
3075 -1910.350098
3076 -1910.333618
3077 -1910.322998
3078 -1910.318481
3079 -1910.317993
3080 -1910.319946
3081 -1910.320923
3082 -1910.319946
3083 -1910.317871
3084 -1910.317871
3085 -1910.322754
3086 -1910.333984
3087 -1910.351318
3088 -1910.371216
3089 -1910.384766
3090 -1910.387085
3091 -1910.374634
3092 -1910.347168
3093 -1910.306152
3094 -1910.255005
3095 -1910.198608
3096 -1910.143311
3097 -1910.095337
3098 -1910.057251
3099 -1910.030273
3100 -1910.014526
3101 -1910.007324
3102 -1910.006470
3103 -1910.008911
3104 -1910.012207
3105 -1910.012695
3106 -1910.009033
3107 -1910.002441
3108 -1909.992920
3109 -1909.980957
3110 -1909.969238
3111 -1909.958008
3112 -1909.946899
3113 -1909.935181
3114 -1909.923340
3115 -1909.910400
3116 -1909.896606
3117 -1909.882690
3118 -1909.869995
3119 -1909.859619
3120 -1909.853271
3121 -1909.851807
3122 -1909.854126
3123 -1909.857910
3124 -1909.860962
3125 -1909.859131
3126 -1909.849854
3127 -1909.832031
3128 -1909.807495
3129 -1909.777954
3130 -1909.745239
3131 -1909.711548
3132 -1909.677490
3133 -1909.643066
3134 -1909.607910
3135 -1909.560669
3136 -1909.498779
3137 -1909.485474
3138 -1909.497192
3139 -1909.514771
3140 -1909.538940
3141 -1909.573975
3142 -1909.620728
3143 -1909.674194
3144 -1909.728882
3145 -1909.776123
3146 -1909.813477
3147 -1909.837524
3148 -1909.850586
3149 -1909.857178
3150 -1909.861572
3151 -1909.867920
3152 -1909.878906
3153 -1909.895752
3154 -1909.918579
3155 -1909.946899
3156 -1909.979126
3157 -1910.013184
3158 -1910.047485
3159 -1910.081177
3160 -1910.114746
3161 -1910.149536
3162 -1910.185791
3163 -1910.222290
3164 -1910.256470
3165 -1910.284668
3166 -1910.305542
3167 -1910.318970
3168 -1910.326172
3169 -1910.329834
3170 -1910.332886
3171 -1910.339600
3172 -1910.353760
3173 -1910.379028
3174 -1910.417847
3175 -1910.470947
3176 -1910.536987
3177 -1910.611450
3178 -1910.689453
3179 -1910.763428
3180 -1910.827271
3181 -1910.875122
3182 -1910.904541
3183 -1910.917969
3184 -1910.920776
3185 -1910.922729
3186 -1910.929443
3187 -1910.947266
3188 -1910.976562
3189 -1911.014526
3190 -1911.057495
3191 -1911.100220
3192 -1911.138794
3193 -1911.169800
3194 -1911.191284
3195 -1911.201172
3196 -1911.200684
3197 -1911.191650
3198 -1911.176758
3199 -1911.161377
3200 -1911.150146
3201 -1911.147461
3202 -1911.157104
3203 -1911.180054
3204 -1911.214844
3205 -1911.257935
3206 -1911.305542
3207 -1911.353882
3208 -1911.401123
3209 -1911.445435
3210 -1911.484985
3211 -1911.518188
3212 -1911.544312
3213 -1911.562500
3214 -1911.572754
3215 -1911.576782
3216 -1911.577271
3217 -1911.578735
3218 -1911.582764
3219 -1911.587402
3220 -1911.590210
3221 -1911.589722
3222 -1911.585083
3223 -1911.574707
3224 -1911.557373
3225 -1911.534668
3226 -1911.512695
3227 -1911.494385
3228 -1911.477905
3229 -1911.472778
3230 -1911.480347
3231 -1911.496582
3232 -1911.515991
3233 -1911.529541
3234 -1911.533081
3235 -1911.525757
3236 -1911.515625
3237 -1911.513794
3238 -1911.523682
3239 -1911.545532
3240 -1911.574341
3241 -1911.596191
3242 -1911.603760
3243 -1911.596313
3244 -1911.577393
3245 -1911.555664
3246 -1911.539307
3247 -1911.520020
3248 -1911.491943
3249 -1911.514282
3250 -1911.555908
3251 -1911.591797
3252 -1911.622192
3253 -1911.649902
3254 -1911.676270
3255 -1911.700439
3256 -1911.722046
3257 -1911.738403
3258 -1911.748657
3259 -1911.752686
3260 -1911.752563
3261 -1911.750244
3262 -1911.746338
3263 -1911.742188
3264 -1911.743774
3265 -1911.753296
3266 -1911.762817
3267 -1911.774048
3268 -1911.786377
3269 -1911.798706
3270 -1911.810547
3271 -1911.820068
3272 -1911.827759
3273 -1911.834961
3274 -1911.842896
3275 -1911.851807
3276 -1911.862183
3277 -1911.872925
3278 -1911.883911
3279 -1911.895142
3280 -1911.907715
3281 -1911.922607
3282 -1911.940063
3283 -1911.961060
3284 -1911.984863
3285 -1912.010864
3286 -1912.037598
3287 -1912.063354
3288 -1912.087402
3289 -1912.109497
3290 -1912.128784
3291 -1912.143555
3292 -1912.152954
3293 -1912.156250
3294 -1912.152710
3295 -1912.142456
3296 -1912.128662
3297 -1912.114990
3298 -1912.104004
3299 -1912.096924
3300 -1912.093506
3301 -1912.091064
3302 -1912.089111
3303 -1912.086304
3304 -1912.083740
3305 -1912.081909
3306 -1912.082275
3307 -1912.086426
3308 -1912.094971
3309 -1912.106934
3310 -1912.120605
3311 -1912.134033
3312 -1912.145142
3313 -1912.151733
3314 -1912.153076
3315 -1912.149658
3316 -1912.143311
3317 -1912.136475
3318 -1912.131348
3319 -1912.129883
3320 -1912.133423
3321 -1912.142822
3322 -1912.158081
3323 -1912.176758
3324 -1912.196899
3325 -1912.215942
3326 -1912.232056
3327 -1912.242310
3328 -1912.246460
3329 -1912.246216
3330 -1912.242432
3331 -1912.233765
3332 -1912.220093
3333 -1912.202759
3334 -1912.182983
3335 -1912.160767
3336 -1912.135742
3337 -1912.107910
3338 -1912.080566
3339 -1912.056396
3340 -1912.034302
3341 -1912.017578
3342 -1912.006470
3343 -1911.998657
3344 -1911.994385
3345 -1911.991333
3346 -1911.991455
3347 -1912.002930
3348 -1912.037598
3349 -1912.111328
3350 -1912.235718
3351 -1912.403198
3352 -1912.597778
3353 -1912.775269
3354 -1912.925537
3355 -1913.035278
3356 -1913.090332
3357 -1913.076294
3358 -1912.977417
3359 -1912.805786
3360 -1912.585449
3361 -1912.437622
3362 -1912.360962
3363 -1912.332031
3364 -1912.334229
3365 -1912.350830
3366 -1912.370605
3367 -1912.387573
3368 -1912.401489
3369 -1912.414917
3370 -1912.430298
3371 -1912.449219
3372 -1912.472290
3373 -1912.497803
3374 -1912.523560
3375 -1912.547729
3376 -1912.568848
3377 -1912.585327
3378 -1912.597778
3379 -1912.598511
3380 -1912.595581
3381 -1912.588013
3382 -1912.577393
3383 -1912.566406
3384 -1912.557861
3385 -1912.554932
3386 -1912.557739
3387 -1912.563721
3388 -1912.568848
3389 -1912.565186
3390 -1912.550293
3391 -1912.524292
3392 -1912.491943
3393 -1912.461670
3394 -1912.438110
3395 -1912.424316
3396 -1912.418823
3397 -1912.417847
3398 -1912.417358
3399 -1912.413940
3400 -1912.407471
3401 -1912.397949
3402 -1912.386108
3403 -1912.372314
3404 -1912.357666
3405 -1912.342529
3406 -1912.325928
3407 -1912.308594
3408 -1912.292603
3409 -1912.280151
3410 -1912.274048
3411 -1912.275146
3412 -1912.283813
3413 -1912.299194
3414 -1912.320801
3415 -1912.345947
3416 -1912.372070
3417 -1912.396240
3418 -1912.416992
3419 -1912.433594
3420 -1912.446533
3421 -1912.458252
3422 -1912.469971
3423 -1912.480103
3424 -1912.487793
3425 -1912.489990
3426 -1912.484863
3427 -1912.470825
3428 -1912.449097
3429 -1912.422241
3430 -1912.391968
3431 -1912.361938
3432 -1912.334106
3433 -1912.311035
3434 -1912.292603
3435 -1912.278076
3436 -1912.266113
3437 -1912.252930
3438 -1912.237061
3439 -1912.217163
3440 -1912.194824
3441 -1912.174072
3442 -1912.158569
3443 -1912.151123
3444 -1912.153320
3445 -1912.166138
3446 -1912.189697
3447 -1912.219360
3448 -1912.249512
3449 -1912.272217
3450 -1912.283325
3451 -1912.281616
3452 -1912.266724
3453 -1912.240601
3454 -1912.211426
3455 -1912.181885
3456 -1912.150024
3457 -1912.116943
3458 -1912.083862
3459 -1912.047119
3460 -1912.005859
3461 -1911.957642
3462 -1911.903442
3463 -1911.847168
3464 -1911.793823
3465 -1911.749268
3466 -1911.716187
3467 -1911.697144
3468 -1911.691650
3469 -1911.696167
3470 -1911.707764
3471 -1911.706787
3472 -1911.679199
3473 -1911.700806
3474 -1911.751709
3475 -1911.807373
3476 -1911.860474
3477 -1911.902344
3478 -1911.926025
3479 -1911.927612
3480 -1911.911011
3481 -1911.893433
3482 -1911.887085
3483 -1911.896484
3484 -1911.919067
3485 -1911.953613
3486 -1911.995850
3487 -1912.040527
3488 -1912.086182
3489 -1912.128662
3490 -1912.165039
3491 -1912.192993
3492 -1912.213257
3493 -1912.225342
3494 -1912.231079
3495 -1912.233765
3496 -1912.236084
3497 -1912.242432
3498 -1912.255005
3499 -1912.271118
3500 -1912.286377
3501 -1912.294312
3502 -1912.292114
3503 -1912.279419
3504 -1912.258179
3505 -1912.234131
3506 -1912.210205
3507 -1912.190674
3508 -1912.175903
3509 -1912.165405
3510 -1912.157227
3511 -1912.149902
3512 -1912.142334
3513 -1912.134033
3514 -1912.124512
3515 -1912.115845
3516 -1912.108398
3517 -1912.102417
3518 -1912.097900
3519 -1912.093018
3520 -1912.086060
3521 -1912.073486
3522 -1912.053955
3523 -1912.024902
3524 -1911.986572
3525 -1911.941162
3526 -1911.890015
3527 -1911.835205
3528 -1911.777954
3529 -1911.719604
3530 -1911.662109
3531 -1911.606445
3532 -1911.554077
3533 -1911.507812
3534 -1911.469482
3535 -1911.438477
3536 -1911.413086
3537 -1911.391113
3538 -1911.372070
3539 -1911.356323
3540 -1911.346313
3541 -1911.343994
3542 -1911.349121
3543 -1911.360352
3544 -1911.375366
3545 -1911.387939
3546 -1911.394043
3547 -1911.391846
3548 -1911.384155
3549 -1911.376709
3550 -1911.378906
3551 -1911.403076
3552 -1911.455444
3553 -1911.536011
3554 -1911.642456
3555 -1911.767212
3556 -1911.900269
3557 -1912.028442
3558 -1912.140625
3559 -1912.229980
3560 -1912.298096
3561 -1912.347046
3562 -1912.372437
3563 -1912.368408
3564 -1912.338501
3565 -1912.287354
3566 -1912.210449
3567 -1912.117554
3568 -1912.021973
3569 -1911.942261
3570 -1911.891846
3571 -1911.874878
3572 -1911.887817
3573 -1911.927368
3574 -1911.988403
3575 -1912.060669
3576 -1912.135986
3577 -1912.207764
3578 -1912.269897
3579 -1912.316650
3580 -1912.344604
3581 -1912.352661
3582 -1912.347168
3583 -1912.314087
3584 -1912.240234
3585 -1912.209473
3586 -1912.210083
3587 -1912.222778
3588 -1912.242676
3589 -1912.264282
3590 -1912.282349
3591 -1912.295410
3592 -1912.305786
3593 -1912.319336
3594 -1912.337769
3595 -1912.361572
3596 -1912.389648
3597 -1912.419678
3598 -1912.449707
3599 -1912.479004
3600 -1912.507324
3601 -1912.533936
3602 -1912.558960
3603 -1912.583740
3604 -1912.610596
3605 -1912.642334
3606 -1912.679810
3607 -1912.723511
3608 -1912.769897
3609 -1912.815186
3610 -1912.856079
3611 -1912.888550
3612 -1912.910034
3613 -1912.918579
3614 -1912.913940
3615 -1912.898193
3616 -1912.876343
3617 -1912.857544
3618 -1912.846191
3619 -1912.845459
3620 -1912.854858
3621 -1912.872925
3622 -1912.896851
3623 -1912.923584
3624 -1912.951172
3625 -1912.978271
3626 -1913.004639
3627 -1913.031616
3628 -1913.060425
3629 -1913.092773
3630 -1913.128784
3631 -1913.167725
3632 -1913.207886
3633 -1913.244995
3634 -1913.278198
3635 -1913.307861
3636 -1913.335327
3637 -1913.363037
3638 -1913.392944
3639 -1913.424072
3640 -1913.455811
3641 -1913.483765
3642 -1913.505981
3643 -1913.521362
3644 -1913.530273
3645 -1913.533081
3646 -1913.531128
3647 -1913.526123
3648 -1913.519409
3649 -1913.513306
3650 -1913.507935
3651 -1913.501709
3652 -1913.493042
3653 -1913.479492
3654 -1913.459595
3655 -1913.433228
3656 -1913.403320
3657 -1913.373535
3658 -1913.346069
3659 -1913.322021
3660 -1913.301514
3661 -1913.286621
3662 -1913.276489
3663 -1913.267212
3664 -1913.263428
3665 -1913.266357
3666 -1913.276245
3667 -1913.292236
3668 -1913.313110
3669 -1913.336060
3670 -1913.359863
3671 -1913.380371
3672 -1913.395142
3673 -1913.400757
3674 -1913.395020
3675 -1913.374878
3676 -1913.340820
3677 -1913.295410
3678 -1913.242676
3679 -1913.190918
3680 -1913.147705
3681 -1913.119507
3682 -1913.109619
3683 -1913.119141
3684 -1913.145996
3685 -1913.185669
3686 -1913.232788
3687 -1913.281250
3688 -1913.327759
3689 -1913.367188
3690 -1913.395996
3691 -1913.411621
3692 -1913.413330
3693 -1913.400635
3694 -1913.372681
3695 -1913.319092
3696 -1913.230347
3697 -1913.165039
3698 -1913.114990
3699 -1913.067261
3700 -1913.020508
3701 -1912.975342
3702 -1912.933716
3703 -1912.897339
3704 -1912.869019
3705 -1912.855469
3706 -1912.861206
3707 -1912.887451
3708 -1912.935181
3709 -1913.000000
3710 -1913.078857
3711 -1913.173340
3712 -1913.283569
3713 -1913.407349
3714 -1913.544189
3715 -1913.687744
3716 -1913.828247
3717 -1913.958008
3718 -1914.074341
3719 -1914.177856
3720 -1914.272095
3721 -1914.365356
3722 -1914.459229
3723 -1914.552368
3724 -1914.640625
3725 -1914.714966
3726 -1914.768799
3727 -1914.798950
3728 -1914.803833
3729 -1914.784790
3730 -1914.743408
3731 -1914.681396
3732 -1914.600464
3733 -1914.501465
3734 -1914.388794
3735 -1914.275513
3736 -1914.176636
3737 -1914.111328
3738 -1914.088745
3739 -1914.111328
3740 -1914.174316
3741 -1914.260498
3742 -1914.357544
3743 -1914.453613
3744 -1914.542358
3745 -1914.619629
3746 -1914.684204
3747 -1914.736206
3748 -1914.777710
3749 -1914.812744
3750 -1914.844727
3751 -1914.875977
3752 -1914.909302
3753 -1914.946045
3754 -1914.988159
3755 -1915.035156
3756 -1915.086670
3757 -1915.142212
3758 -1915.200195
3759 -1915.258667
3760 -1915.317383
3761 -1915.374634
3762 -1915.428711
3763 -1915.479980
3764 -1915.529419
3765 -1915.578003
3766 -1915.625854
3767 -1915.676025
3768 -1915.731689
3769 -1915.795410
3770 -1915.869019
3771 -1915.953369
3772 -1916.047363
3773 -1916.150024
3774 -1916.258179
3775 -1916.368042
3776 -1916.477661
3777 -1916.585327
3778 -1916.689697
3779 -1916.788818
3780 -1916.883911
3781 -1916.975830
3782 -1917.065063
3783 -1917.150146
3784 -1917.231689
3785 -1917.309692
3786 -1917.384155
3787 -1917.454590
3788 -1917.521484
3789 -1917.585815
3790 -1917.648438
3791 -1917.710327
3792 -1917.772827
3793 -1917.838745
3794 -1917.905884
3795 -1917.969849
3796 -1918.025513
3797 -1918.064453
3798 -1918.082764
3799 -1918.083740
3800 -1918.077393
3801 -1918.077759
3802 -1918.090820
3803 -1918.117554
3804 -1918.149048
3805 -1918.167480
3806 -1918.161621
3807 -1918.114868
3808 -1918.005859
3809 -1917.879395
3810 -1917.761353
3811 -1917.656372
3812 -1917.563599
3813 -1917.477661
3814 -1917.394165
3815 -1917.307617
3816 -1917.216797
3817 -1917.123047
3818 -1917.027710
3819 -1916.929199
3820 -1916.827393
3821 -1916.723511
3822 -1916.617554
3823 -1916.504883
3824 -1916.388794
3825 -1916.269531
3826 -1916.146240
3827 -1916.013794
3828 -1915.867554
3829 -1915.697510
3830 -1915.494873
3831 -1915.262939
3832 -1915.025269
3833 -1914.804810
3834 -1914.587036
3835 -1914.391357
3836 -1914.218994
3837 -1914.065186
3838 -1913.926025
3839 -1913.796265
3840 -1913.672974
3841 -1913.552246
3842 -1913.433228
3843 -1913.316162
3844 -1913.203735
3845 -1913.098267
3846 -1913.001221
3847 -1912.911133
3848 -1912.822510
3849 -1912.724243
3850 -1912.611938
3851 -1912.485596
3852 -1912.351196
3853 -1912.218872
3854 -1912.094971
3855 -1911.982666
3856 -1911.878784
3857 -1911.776978
3858 -1911.674561
3859 -1911.568115
3860 -1911.458374
3861 -1911.348389
3862 -1911.239868
3863 -1911.135254
3864 -1911.033447
3865 -1910.929688
3866 -1910.822632
3867 -1910.711914
3868 -1910.597412
3869 -1910.480713
3870 -1910.363159
3871 -1910.246460
3872 -1910.131714
3873 -1910.016724
3874 -1909.902466
3875 -1909.788818
3876 -1909.674438
3877 -1909.558105
3878 -1909.440308
3879 -1909.320679
3880 -1909.200195
3881 -1909.078247
3882 -1908.956299
3883 -1908.833374
3884 -1908.709229
3885 -1908.583740
3886 -1908.456665
3887 -1908.330566
3888 -1908.207886
3889 -1908.089233
3890 -1907.974854
3891 -1907.862793
3892 -1907.751587
3893 -1907.638794
3894 -1907.525024
3895 -1907.415405
3896 -1907.315308
3897 -1907.233398
3898 -1907.174438
3899 -1907.138916
3900 -1907.125488
3901 -1907.129150
3902 -1907.144897
3903 -1907.167114
3904 -1907.192993
3905 -1907.217285
3906 -1907.235596
3907 -1907.244141
3908 -1907.236816
3909 -1907.209106
3910 -1907.157593
3911 -1907.087402
3912 -1907.003296
3913 -1906.913696
3914 -1906.826538
3915 -1906.746948
3916 -1906.562378
3917 -1888.257935
3918 -1514.938965
3919 -820.099731


==> figures/tikz/results/crossSections/data/gray2demPredLineGrad.dat <==
0 -0.787964
1 -0.008118
2 -0.720154
3 -9.157043
4 -0.050598
5 -0.004700
6 -0.014832
7 -0.022095
8 -0.025879
9 -0.026001
10 -0.022522
11 -0.016602
12 -0.009888
13 -0.004028
14 -0.000977
15 -0.001953
16 -0.007690
17 -0.017151
18 -0.025696
19 -0.028992
20 -0.023987
21 -0.009888
22 0.010742
23 0.033020
24 0.050537
25 0.060486
26 0.063660
27 0.061951
28 0.056519
29 0.048584
30 0.042480
31 0.039917
32 0.040588
33 0.043274
34 0.044983
35 0.041809
36 0.030640
37 0.013184
38 -0.007812
39 -0.028870
40 -0.046692
41 -0.059998
42 -0.066772
43 -0.067932
44 -0.065796
45 -0.060303
46 -0.048889
47 -0.030823
48 -0.008240
49 0.017090
50 0.043274
51 0.069885
52 0.094666
53 0.115784
54 0.132996
55 0.143921
56 0.148804
57 0.149719
58 0.146240
59 0.136414
60 0.121338
61 0.102783
62 0.081848
63 0.061768
64 0.045288
65 0.034546
66 0.031921
67 0.037354
68 0.048767
69 0.062012
70 0.073547
71 0.083984
72 0.090027
73 0.088318
74 0.082092
75 0.074341
76 0.065491
77 0.056763
78 0.050659
79 0.047852
80 0.048096
81 0.050781
82 0.054382
83 0.057068
84 0.056885
85 0.054138
86 0.050964
87 0.049500
88 0.051941
89 0.058289
90 0.066772
91 0.075378
92 0.083008
93 0.089417
94 0.092712
95 0.092224
96 0.089172
97 0.084961
98 0.080627
99 0.077087
100 0.074585
101 0.072815
102 0.072144
103 0.072083
104 0.070801
105 0.067932
106 0.064697
107 0.059509
108 0.049377
109 0.039429
110 0.033386
111 0.021851
112 -0.005676
113 -0.029236
114 -0.032410
115 -0.029114
116 -0.027405
117 -0.027527
118 -0.028503
119 -0.029663
120 -0.029724
121 -0.028137
122 -0.025574
123 -0.023132
124 -0.020935
125 -0.019348
126 -0.019836
127 -0.022644
128 -0.027527
129 -0.033691
130 -0.039246
131 -0.042419
132 -0.041077
133 -0.036438
134 -0.032593
135 -0.032715
136 -0.041199
137 -0.056763
138 -0.074158
139 -0.089661
140 -0.094604
141 -0.085144
142 -0.061584
143 -0.028381
144 0.003845
145 0.028992
146 0.043030
147 0.045593
148 0.037781
149 0.023010
150 0.005920
151 -0.010254
152 -0.021362
153 -0.027039
154 -0.028992
155 -0.028870
156 -0.028992
157 -0.030212
158 -0.031677
159 -0.032532
160 -0.031677
161 -0.029175
162 -0.025757
163 -0.021423
164 -0.015869
165 -0.009705
166 -0.004395
167 -0.001099
168 -0.000671
169 -0.001892
170 -0.002258
171 -0.000732
172 0.003113
173 0.008972
174 0.014954
175 0.018982
176 0.018799
177 0.013062
178 0.002258
179 -0.011719
180 -0.027222
181 -0.041748
182 -0.053467
183 -0.061096
184 -0.062805
185 -0.059326
186 -0.052002
187 -0.041687
188 -0.030151
189 -0.019226
190 -0.011353
191 -0.008850
192 -0.012817
193 -0.021179
194 -0.028259
195 -0.029236
196 -0.019104
197 0.000854
198 0.023682
199 0.043823
200 0.053650
201 0.051331
202 0.042847
203 0.034058
204 0.028870
205 0.027100
206 0.027954
207 0.030090
208 0.030457
209 0.028320
210 0.025513
211 0.024109
212 0.025818
213 0.029968
214 0.035156
215 0.040161
216 0.042908
217 0.043152
218 0.042236
219 0.041931
220 0.043579
221 0.047241
222 0.053650
223 0.057800
224 0.035522
225 0.003235
226 -0.009644
227 -0.015625
228 -0.023071
229 -0.031433
230 -0.038330
231 -0.042603
232 -0.043213
233 -0.040466
234 -0.035828
235 -0.030823
236 -0.028076
237 -0.028015
238 -0.029541
239 -0.032349
240 -0.035095
241 -0.036438
242 -0.036438
243 -0.036316
244 -0.037537
245 -0.039612
246 -0.040771
247 -0.040466
248 -0.037354
249 -0.030823
250 -0.022461
251 -0.013489
252 -0.004761
253 0.000916
254 0.001343
255 0.003601
256 0.005310
257 0.002869
258 0.001526
259 -0.000793
260 -0.006226
261 -0.013977
262 -0.022949
263 -0.032104
264 -0.039246
265 -0.042786
266 -0.039856
267 -0.027222
268 -0.003967
269 0.026611
270 0.055359
271 0.075989
272 0.083435
273 0.077271
274 0.063538
275 0.047546
276 0.033630
277 0.023254
278 0.017395
279 0.015076
280 0.014099
281 0.013306
282 0.012573
283 0.012085
284 0.011414
285 0.010254
286 0.008789
287 0.006775
288 0.003967
289 0.000183
290 -0.004395
291 -0.009033
292 -0.013611
293 -0.018188
294 -0.023315
295 -0.029480
296 -0.035767
297 -0.040527
298 -0.042358
299 -0.041321
300 -0.038391
301 -0.036194
302 -0.039917
303 -0.054138
304 -0.081848
305 -0.121338
306 -0.163696
307 -0.189392
308 -0.165283
309 -0.081116
310 0.028931
311 0.118408
312 0.147278
313 0.119080
314 0.065063
315 0.014038
316 -0.012817
317 -0.021057
318 -0.018616
319 -0.012268
320 -0.010193
321 -0.013306
322 -0.018066
323 -0.020569
324 -0.016174
325 -0.004028
326 0.012085
327 0.027039
328 0.035095
329 0.035034
330 0.029480
331 0.021973
332 0.016418
333 0.014221
334 0.020691
335 0.039612
336 0.040344
337 0.025452
338 0.024109
339 0.027344
340 0.028076
341 0.027161
342 0.026001
343 0.025696
344 0.027588
345 0.032410
346 0.039490
347 0.047485
348 0.054443
349 0.059265
350 0.061584
351 0.062195
352 0.062683
353 0.062927
354 0.061157
355 0.055542
356 0.049011
357 0.042725
358 0.035889
359 0.031433
360 0.030945
361 0.033997
362 0.039734
363 0.045776
364 0.050110
365 0.052185
366 0.051392
367 0.048157
368 0.043762
369 0.037720
370 0.028442
371 0.014648
372 -0.006775
373 -0.033508
374 -0.057739
375 -0.072327
376 -0.069641
377 -0.049561
378 -0.017639
379 0.019958
380 0.054688
381 0.079895
382 0.090515
383 0.086365
384 0.070435
385 0.047058
386 0.022400
387 0.001892
388 -0.009033
389 -0.010498
390 -0.006287
391 0.000488
392 0.007507
393 0.013611
394 0.017883
395 0.020752
396 0.023621
397 0.025330
398 0.025513
399 0.025024
400 0.023010
401 0.019653
402 0.015686
403 0.011780
404 0.008850
405 0.006836
406 0.005066
407 0.003784
408 0.003174
409 0.002869
410 0.002930
411 0.003052
412 0.002197
413 0.000183
414 -0.002930
415 -0.007141
416 -0.011536
417 -0.014038
418 -0.013184
419 -0.008240
420 0.002014
421 0.016785
422 0.032349
423 0.045593
424 0.052917
425 0.052673
426 0.046692
427 0.037720
428 0.028381
429 0.020264
430 0.015381
431 0.014099
432 0.016174
433 0.021912
434 0.031067
435 0.041931
436 0.051025
437 0.055969
438 0.056519
439 0.054138
440 0.048096
441 0.038940
442 0.031433
443 0.028076
444 0.030212
445 0.038147
446 0.055115
447 0.077576
448 0.065918
449 0.026184
450 -0.002197
451 -0.021423
452 -0.029602
453 -0.024048
454 -0.006348
455 0.023010
456 0.056091
457 0.081970
458 0.090393
459 0.073792
460 0.016602
461 -0.073547
462 -0.170105
463 -0.245850
464 -0.251160
465 -0.229980
466 -0.216492
467 -0.164856
468 -0.089966
469 -0.014465
470 0.062805
471 0.145386
472 0.205017
473 0.213440
474 0.198547
475 0.164124
476 0.095154
477 0.021667
478 -0.028992
479 -0.057129
480 -0.059143
481 -0.036194
482 -0.003296
483 0.023804
484 0.033142
485 0.026062
486 0.009460
487 -0.009094
488 -0.021423
489 -0.025208
490 -0.022827
491 -0.017639
492 -0.011963
493 -0.006714
494 -0.004761
495 -0.007812
496 -0.014954
497 -0.024231
498 -0.033936
499 -0.042664
500 -0.048279
501 -0.050415
502 -0.049622
503 -0.046875
504 -0.043701
505 -0.040466
506 -0.035828
507 -0.028015
508 -0.016541
509 -0.002319
510 0.013062
511 0.026978
512 0.036377
513 0.040833
514 0.041870
515 0.041260
516 0.040894
517 0.041260
518 0.041809
519 0.041077
520 0.036743
521 0.028870
522 0.019104
523 0.009033
524 -0.000122
525 -0.007385
526 -0.011353
527 -0.011230
528 -0.006470
529 0.002747
530 0.013672
531 0.023743
532 0.031433
533 0.036011
534 0.039001
535 0.042358
536 0.047302
537 0.052612
538 0.057556
539 0.063049
540 0.066040
541 0.065430
542 0.064331
543 0.063416
544 0.062744
545 0.062073
546 0.059998
547 0.055298
548 0.047668
549 0.037842
550 0.027893
551 0.020081
552 0.016296
553 0.017090
554 0.020325
555 0.023560
556 0.024170
557 0.021912
558 0.024841
559 0.038818
560 0.033508
561 0.013367
562 0.011047
563 0.017761
564 0.024353
565 0.028992
566 0.030945
567 0.030518
568 0.028931
569 0.026245
570 0.022095
571 0.017334
572 0.012512
573 0.007629
574 0.003418
575 0.000488
576 -0.000549
577 0.000488
578 0.003540
579 0.007080
580 0.008911
581 0.008911
582 0.007568
583 0.005066
584 0.002441
585 -0.000122
586 -0.002441
587 -0.003662
588 -0.002869
589 0.001465
590 0.009705
591 0.018250
592 0.024414
593 0.029541
594 0.034180
595 0.037476
596 0.038696
597 0.038574
598 0.038208
599 0.037842
600 0.037537
601 0.036987
602 0.036072
603 0.034912
604 0.032776
605 0.030090
606 0.028442
607 0.028076
608 0.028870
609 0.030640
610 0.032776
611 0.034119
612 0.033203
613 0.030334
614 0.026611
615 0.023254
616 0.020874
617 0.019775
618 0.021057
619 0.024536
620 0.029907
621 0.035767
622 0.039429
623 0.039001
624 0.033203
625 0.022461
626 0.009399
627 -0.003113
628 -0.012817
629 -0.018433
630 -0.021301
631 -0.024475
632 -0.028748
633 -0.031250
634 -0.030823
635 -0.026855
636 -0.017273
637 -0.002380
638 0.016479
639 0.037598
640 0.057251
641 0.071655
642 0.079224
643 0.079346
644 0.071716
645 0.059753
646 0.048096
647 0.038452
648 0.032837
649 0.032288
650 0.036804
651 0.044739
652 0.053040
653 0.059753
654 0.062866
655 0.063354
656 0.062195
657 0.059143
658 0.053284
659 0.041931
660 0.029724
661 0.026184
662 0.026855
663 0.023071
664 0.018921
665 0.018433
666 0.018066
667 0.016357
668 0.014465
669 0.012573
670 0.018311
671 0.039185
672 0.045715
673 0.033264
674 0.030334
675 0.034729
676 0.042603
677 0.053223
678 0.063293
679 0.072449
680 0.079773
681 0.081543
682 0.078064
683 0.072388
684 0.064758
685 0.055237
686 0.046448
687 0.042908
688 0.043640
689 0.043152
690 0.041199
691 0.040955
692 0.041809
693 0.041992
694 0.043335
695 0.049133
696 0.053772
697 0.051208
698 0.044983
699 0.036926
700 0.026062
701 0.014465
702 0.004150
703 -0.005066
704 -0.007996
705 -0.003662
706 -0.000305
707 -0.004211
708 -0.018738
709 -0.040649
710 -0.065979
711 -0.089233
712 -0.099609
713 -0.095459
714 -0.080383
715 -0.059509
716 -0.037537
717 -0.015442
718 0.006226
719 0.028381
720 0.052063
721 0.076233
722 0.096069
723 0.108093
724 0.110046
725 0.101440
726 0.085693
727 0.066101
728 0.044922
729 0.024353
730 0.007935
731 -0.002319
732 -0.005310
733 -0.000488
734 0.010620
735 0.025513
736 0.042603
737 0.059937
738 0.074646
739 0.085571
740 0.090881
741 0.089478
742 0.082092
743 0.076294
744 0.079407
745 0.092651
746 0.119202
747 0.151123
748 0.159363
749 0.121277
750 0.044434
751 -0.045898
752 -0.122620
753 -0.173523
754 -0.203918
755 -0.224548
756 -0.238770
757 -0.247375
758 -0.263794
759 -0.275696
760 -0.244080
761 -0.164978
762 -0.080627
763 -0.041138
764 -0.073486
765 -0.158630
766 -0.257751
767 -0.346252
768 -0.390564
769 -0.389771
770 -0.373474
771 -0.364746
772 -0.371704
773 -0.382507
774 -0.390137
775 -0.385376
776 -0.360718
777 -0.321411
778 -0.273743
779 -0.218811
780 -0.162659
781 -0.119385
782 -0.092224
783 -0.063782
784 -0.049377
785 -0.058533
786 -0.065430
787 -0.059265
788 -0.036438
789 -0.000122
790 0.039307
791 0.073792
792 0.100037
793 0.115173
794 0.118835
795 0.117859
796 0.118286
797 0.123047
798 0.136902
799 0.169617
800 0.228760
801 0.318787
802 0.424194
803 0.510071
804 0.576538
805 0.637085
806 0.669189
807 0.679565
808 0.662048
809 0.623901
810 0.608521
811 0.559875
812 0.459656
813 0.355774
814 0.265808
815 0.187622
816 0.119873
817 0.068787
818 0.028687
819 -0.010925
820 -0.052185
821 -0.088013
822 -0.120178
823 -0.149292
824 -0.167297
825 -0.171997
826 -0.168213
827 -0.159790
828 -0.149231
829 -0.137390
830 -0.128174
831 -0.123840
832 -0.122070
833 -0.119629
834 -0.116150
835 -0.110718
836 -0.099365
837 -0.080383
838 -0.058716
839 -0.040894
840 -0.031311
841 -0.029419
842 -0.030640
843 -0.032349
844 -0.032715
845 -0.030701
846 -0.025940
847 -0.019775
848 -0.016785
849 -0.017212
850 -0.018372
851 -0.019958
852 -0.020996
853 -0.020325
854 -0.018677
855 -0.017334
856 -0.017822
857 -0.020630
858 -0.023987
859 -0.026794
860 -0.029114
861 -0.030212
862 -0.028198
863 -0.023193
864 -0.017395
865 -0.012085
866 -0.007324
867 -0.002991
868 0.001038
869 0.004700
870 0.008240
871 0.011536
872 0.014038
873 0.015625
874 0.016663
875 0.017334
876 0.017212
877 0.015381
878 0.011536
879 0.006531
880 0.000549
881 -0.005676
882 -0.009521
883 -0.008911
884 -0.002869
885 0.007446
886 0.019226
887 0.029968
888 0.036865
889 0.039124
890 0.038269
891 0.036316
892 0.034851
893 0.034729
894 0.040466
895 0.055298
896 0.056335
897 0.041382
898 0.029602
899 0.017517
900 0.001465
901 -0.016602
902 -0.032227
903 -0.040955
904 -0.037903
905 -0.024536
906 -0.005920
907 0.013245
908 0.026978
909 0.033081
910 0.031738
911 0.024170
912 0.012207
913 -0.001465
914 -0.013611
915 -0.023743
916 -0.031067
917 -0.034302
918 -0.033997
919 -0.031982
920 -0.028809
921 -0.024170
922 -0.019043
923 -0.014648
924 -0.011353
925 -0.008728
926 -0.006897
927 -0.005615
928 -0.002930
929 0.002380
930 0.009583
931 0.015198
932 0.015625
933 0.014160
934 0.015686
935 0.017944
936 0.019836
937 0.022278
938 0.022766
939 0.019958
940 0.012878
941 0.002502
942 -0.008423
943 -0.019348
944 -0.029297
945 -0.035950
946 -0.037537
947 -0.034485
948 -0.027100
949 -0.015686
950 -0.001648
951 0.013489
952 0.027527
953 0.039001
954 0.046814
955 0.050415
956 0.048828
957 0.042725
958 0.034668
959 0.026367
960 0.019592
961 0.015137
962 0.013733
963 0.015991
964 0.021179
965 0.027344
966 0.033081
967 0.038147
968 0.040710
969 0.039368
970 0.035156
971 0.031555
972 0.028870
973 0.026001
974 0.025452
975 0.027405
976 0.030090
977 0.032837
978 0.034607
979 0.034790
980 0.033875
981 0.031799
982 0.029236
983 0.027100
984 0.026489
985 0.028137
986 0.032043
987 0.038025
988 0.045349
989 0.053345
990 0.061340
991 0.068359
992 0.071777
993 0.071350
994 0.068542
995 0.063171
996 0.055420
997 0.046448
998 0.037537
999 0.028870
1000 0.020508
1001 0.013245
1002 0.008118
1003 0.005615
1004 0.005310
1005 0.007080
1006 0.014343
1007 0.027100
1008 0.022766
1009 0.008789
1010 0.009277
1011 0.014648
1012 0.015381
1013 0.010498
1014 0.001221
1015 -0.010620
1016 -0.023132
1017 -0.038269
1018 -0.058044
1019 -0.082886
1020 -0.110718
1021 -0.134155
1022 -0.153564
1023 -0.169067
1024 -0.169556
1025 -0.156982
1026 -0.135315
1027 -0.102417
1028 -0.062073
1029 -0.017822
1030 0.026123
1031 0.063232
1032 0.085266
1033 0.089355
1034 0.077942
1035 0.053223
1036 0.022461
1037 -0.003052
1038 -0.020142
1039 -0.033325
1040 -0.039978
1041 -0.037659
1042 -0.030823
1043 -0.024109
1044 -0.020691
1045 -0.020203
1046 -0.019592
1047 -0.017273
1048 -0.013428
1049 -0.007935
1050 -0.000244
1051 0.008850
1052 0.017334
1053 0.023376
1054 0.023621
1055 0.016052
1056 0.000244
1057 -0.021362
1058 -0.043457
1059 -0.061768
1060 -0.071716
1061 -0.072571
1062 -0.063782
1063 -0.046326
1064 -0.024597
1065 -0.002686
1066 0.014465
1067 0.024597
1068 0.025635
1069 0.019165
1070 0.009949
1071 0.001343
1072 -0.002563
1073 -0.001404
1074 0.001953
1075 0.005127
1076 0.006287
1077 0.004883
1078 0.001160
1079 -0.003479
1080 -0.007568
1081 -0.011475
1082 -0.015259
1083 -0.017700
1084 -0.019104
1085 -0.020508
1086 -0.021729
1087 -0.022766
1088 -0.024414
1089 -0.026306
1090 -0.027588
1091 -0.027527
1092 -0.025391
1093 -0.021606
1094 -0.016724
1095 -0.012451
1096 -0.010559
1097 -0.011108
1098 -0.013855
1099 -0.018066
1100 -0.023376
1101 -0.029175
1102 -0.033691
1103 -0.035217
1104 -0.033264
1105 -0.028625
1106 -0.020203
1107 -0.008423
1108 0.004272
1109 0.016846
1110 0.028809
1111 0.039673
1112 0.047363
1113 0.049805
1114 0.045715
1115 0.035706
1116 0.020630
1117 0.002563
1118 -0.008179
1119 -0.001526
1120 0.006104
1121 0.010071
1122 0.024963
1123 0.045471
1124 0.062256
1125 0.072266
1126 0.076660
1127 0.077209
1128 0.074036
1129 0.067383
1130 0.059204
1131 0.050781
1132 0.043457
1133 0.037964
1134 0.034180
1135 0.030457
1136 0.026184
1137 0.022705
1138 0.020874
1139 0.021484
1140 0.024780
1141 0.030945
1142 0.037048
1143 0.038696
1144 0.036743
1145 0.033020
1146 0.030762
1147 0.034119
1148 0.044983
1149 0.061218
1150 0.077393
1151 0.089294
1152 0.091675
1153 0.084778
1154 0.074585
1155 0.063660
1156 0.055115
1157 0.051514
1158 0.050415
1159 0.048828
1160 0.044983
1161 0.038757
1162 0.031189
1163 0.023315
1164 0.015381
1165 0.007874
1166 0.001465
1167 -0.003235
1168 -0.005737
1169 -0.006348
1170 -0.005615
1171 -0.004211
1172 -0.003723
1173 -0.004761
1174 -0.007568
1175 -0.011780
1176 -0.015991
1177 -0.020752
1178 -0.026611
1179 -0.033752
1180 -0.043518
1181 -0.056641
1182 -0.074036
1183 -0.095337
1184 -0.117493
1185 -0.137329
1186 -0.150391
1187 -0.153687
1188 -0.144714
1189 -0.123596
1190 -0.096680
1191 -0.068787
1192 -0.045898
1193 -0.034485
1194 -0.036133
1195 -0.047668
1196 -0.065552
1197 -0.087280
1198 -0.106506
1199 -0.116943
1200 -0.111755
1201 -0.091370
1202 -0.060913
1203 -0.023071
1204 0.012390
1205 0.037842
1206 0.055725
1207 0.063843
1208 0.061340
1209 0.054443
1210 0.045410
1211 0.035950
1212 0.029602
1213 0.027222
1214 0.027527
1215 0.029419
1216 0.032104
1217 0.035217
1218 0.038086
1219 0.040100
1220 0.040283
1221 0.039307
1222 0.038330
1223 0.037903
1224 0.038757
1225 0.040771
1226 0.043335
1227 0.045654
1228 0.046631
1229 0.046204
1230 0.047546
1231 0.050720
1232 0.035095
1233 0.010010
1234 0.001526
1235 0.001404
1236 -0.000427
1237 -0.004700
1238 -0.006226
1239 -0.005493
1240 -0.004395
1241 -0.002075
1242 0.001038
1243 0.004089
1244 0.006531
1245 0.008850
1246 0.011658
1247 0.014221
1248 0.014771
1249 0.012756
1250 0.007874
1251 -0.000427
1252 -0.011719
1253 -0.023926
1254 -0.036743
1255 -0.049683
1256 -0.059814
1257 -0.067383
1258 -0.073853
1259 -0.080139
1260 -0.087341
1261 -0.094238
1262 -0.101013
1263 -0.109009
1264 -0.117859
1265 -0.127258
1266 -0.135742
1267 -0.141296
1268 -0.142456
1269 -0.139282
1270 -0.133118
1271 -0.124207
1272 -0.111450
1273 -0.095947
1274 -0.080139
1275 -0.064270
1276 -0.050293
1277 -0.040527
1278 -0.033142
1279 -0.027222
1280 -0.023254
1281 -0.017151
1282 -0.003174
1283 0.013794
1284 0.025635
1285 0.029846
1286 0.025574
1287 0.017334
1288 0.010132
1289 0.004456
1290 0.000000
1291 -0.003601
1292 -0.009521
1293 -0.019470
1294 -0.029846
1295 -0.039368
1296 -0.048462
1297 -0.055298
1298 -0.057190
1299 -0.052429
1300 -0.041077
1301 -0.025452
1302 -0.010803
1303 -0.000916
1304 0.000854
1305 -0.005920
1306 -0.019043
1307 -0.035828
1308 -0.052795
1309 -0.067932
1310 -0.079773
1311 -0.087830
1312 -0.092102
1313 -0.093567
1314 -0.092224
1315 -0.086731
1316 -0.077026
1317 -0.064392
1318 -0.050476
1319 -0.035645
1320 -0.022339
1321 -0.012634
1322 -0.006104
1323 -0.003113
1324 -0.003296
1325 -0.005310
1326 -0.008179
1327 -0.010681
1328 -0.009644
1329 -0.004761
1330 0.001038
1331 0.005554
1332 0.006531
1333 0.004395
1334 0.000305
1335 -0.004028
1336 -0.005371
1337 -0.003418
1338 0.000183
1339 0.000732
1340 -0.006348
1341 -0.015442
1342 -0.017700
1343 -0.009888
1344 -0.010071
1345 -0.018616
1346 -0.017517
1347 -0.012878
1348 -0.011597
1349 -0.014343
1350 -0.019470
1351 -0.026550
1352 -0.034912
1353 -0.043030
1354 -0.050049
1355 -0.055420
1356 -0.058411
1357 -0.058472
1358 -0.056946
1359 -0.054199
1360 -0.050476
1361 -0.046143
1362 -0.040283
1363 -0.031494
1364 -0.019226
1365 -0.004272
1366 0.010132
1367 0.020691
1368 0.023132
1369 0.015747
1370 0.003296
1371 -0.011536
1372 -0.028076
1373 -0.044128
1374 -0.059082
1375 -0.072754
1376 -0.082520
1377 -0.088440
1378 -0.092163
1379 -0.096863
1380 -0.108215
1381 -0.121704
1382 -0.133301
1383 -0.145325
1384 -0.154480
1385 -0.157837
1386 -0.157288
1387 -0.156494
1388 -0.153076
1389 -0.145264
1390 -0.139587
1391 -0.138184
1392 -0.138550
1393 -0.139954
1394 -0.138062
1395 -0.133179
1396 -0.128235
1397 -0.121033
1398 -0.110657
1399 -0.099426
1400 -0.092529
1401 -0.090637
1402 -0.089722
1403 -0.087952
1404 -0.085083
1405 -0.081543
1406 -0.077148
1407 -0.072327
1408 -0.069824
1409 -0.070496
1410 -0.071045
1411 -0.068054
1412 -0.059143
1413 -0.044800
1414 -0.029358
1415 -0.018433
1416 -0.015808
1417 -0.020935
1418 -0.031311
1419 -0.044495
1420 -0.056824
1421 -0.066284
1422 -0.072571
1423 -0.076416
1424 -0.079712
1425 -0.082581
1426 -0.085693
1427 -0.090027
1428 -0.095825
1429 -0.103577
1430 -0.110352
1431 -0.105225
1432 -0.078003
1433 -0.033020
1434 0.012512
1435 0.041931
1436 0.046631
1437 0.029846
1438 0.002380
1439 -0.024658
1440 -0.043701
1441 -0.053467
1442 -0.055664
1443 -0.055725
1444 -0.059143
1445 -0.064087
1446 -0.064636
1447 -0.057251
1448 -0.038330
1449 -0.010620
1450 0.014954
1451 0.029297
1452 0.028992
1453 0.019653
1454 0.010803
1455 0.010010
1456 0.003540
1457 -0.005981
1458 0.000427
1459 0.015747
1460 0.031677
1461 0.045288
1462 0.054810
1463 0.058350
1464 0.054749
1465 0.045532
1466 0.032715
1467 0.018250
1468 0.004761
1469 -0.006958
1470 -0.016418
1471 -0.023254
1472 -0.027588
1473 -0.029053
1474 -0.027283
1475 -0.023254
1476 -0.019348
1477 -0.016296
1478 -0.013794
1479 -0.011475
1480 -0.007690
1481 -0.001160
1482 0.008362
1483 0.018921
1484 0.028320
1485 0.037659
1486 0.045349
1487 0.049072
1488 0.048340
1489 0.042664
1490 0.033691
1491 0.021851
1492 0.007507
1493 -0.003967
1494 -0.013306
1495 -0.022339
1496 -0.028870
1497 -0.034180
1498 -0.037231
1499 -0.037415
1500 -0.034729
1501 -0.029907
1502 -0.024109
1503 -0.017517
1504 -0.011780
1505 -0.008545
1506 -0.008057
1507 -0.010193
1508 -0.014709
1509 -0.021118
1510 -0.029114
1511 -0.037415
1512 -0.043945
1513 -0.048584
1514 -0.052124
1515 -0.055176
1516 -0.059143
1517 -0.064636
1518 -0.071289
1519 -0.077759
1520 -0.082031
1521 -0.083862
1522 -0.082275
1523 -0.075989
1524 -0.065979
1525 -0.054321
1526 -0.043762
1527 -0.037292
1528 -0.038086
1529 -0.045349
1530 -0.055359
1531 -0.064880
1532 -0.070007
1533 -0.070007
1534 -0.066772
1535 -0.062195
1536 -0.058411
1537 -0.056030
1538 -0.055115
1539 -0.055603
1540 -0.057068
1541 -0.058960
1542 -0.060791
1543 -0.061890
1544 -0.061157
1545 -0.058533
1546 -0.054871
1547 -0.051270
1548 -0.048462
1549 -0.046509
1550 -0.046204
1551 -0.048523
1552 -0.053650
1553 -0.060974
1554 -0.069031
1555 -0.075623
1556 -0.079590
1557 -0.080750
1558 -0.078491
1559 -0.072876
1560 -0.064514
1561 -0.053955
1562 -0.043091
1563 -0.034363
1564 -0.029236
1565 -0.027832
1566 -0.024963
1567 -0.012451
1568 -0.011902
1569 -0.029358
1570 -0.042664
1571 -0.051208
1572 -0.057739
1573 -0.061951
1574 -0.063965
1575 -0.064880
1576 -0.065918
1577 -0.066467
1578 -0.065430
1579 -0.063904
1580 -0.063049
1581 -0.062317
1582 -0.060974
1583 -0.059143
1584 -0.056091
1585 -0.051758
1586 -0.047974
1587 -0.045654
1588 -0.043518
1589 -0.040466
1590 -0.037903
1591 -0.037292
1592 -0.038757
1593 -0.041992
1594 -0.046875
1595 -0.054199
1596 -0.063843
1597 -0.074707
1598 -0.083008
1599 -0.083557
1600 -0.074890
1601 -0.061218
1602 -0.046143
1603 -0.031677
1604 -0.022217
1605 -0.018250
1606 -0.016602
1607 -0.014404
1608 -0.008545
1609 0.000610
1610 0.010559
1611 0.017883
1612 0.017029
1613 0.008362
1614 -0.003235
1615 -0.013428
1616 -0.016113
1617 -0.010864
1618 -0.003540
1619 0.002747
1620 0.001099
1621 -0.011536
1622 -0.028198
1623 -0.044983
1624 -0.058533
1625 -0.063416
1626 -0.056396
1627 -0.038879
1628 -0.012451
1629 0.022156
1630 0.055969
1631 0.082764
1632 0.096497
1633 0.093262
1634 0.077576
1635 0.054810
1636 0.030029
1637 0.005432
1638 -0.015869
1639 -0.031250
1640 -0.039307
1641 -0.040955
1642 -0.037720
1643 -0.030945
1644 -0.022339
1645 -0.013062
1646 -0.003906
1647 0.004700
1648 0.011108
1649 0.014099
1650 0.013855
1651 0.010986
1652 0.005615
1653 -0.001831
1654 -0.009521
1655 -0.015625
1656 -0.017883
1657 -0.015625
1658 -0.010193
1659 -0.004211
1660 -0.000488
1661 0.000916
1662 0.000854
1663 -0.000427
1664 -0.003296
1665 -0.007812
1666 -0.012512
1667 -0.016479
1668 -0.020386
1669 -0.024475
1670 -0.029480
1671 -0.036560
1672 -0.044312
1673 -0.050232
1674 -0.052368
1675 -0.048157
1676 -0.034424
1677 -0.012390
1678 0.013428
1679 0.036011
1680 0.032654
1681 0.008728
1682 -0.013000
1683 -0.033875
1684 -0.055176
1685 -0.075195
1686 -0.091125
1687 -0.101929
1688 -0.105469
1689 -0.100098
1690 -0.087891
1691 -0.072815
1692 -0.058228
1693 -0.046143
1694 -0.038147
1695 -0.033875
1696 -0.032227
1697 -0.032227
1698 -0.033447
1699 -0.034546
1700 -0.034058
1701 -0.032654
1702 -0.031311
1703 -0.030640
1704 -0.031189
1705 -0.033752
1706 -0.038513
1707 -0.045105
1708 -0.052612
1709 -0.059814
1710 -0.064697
1711 -0.066101
1712 -0.063477
1713 -0.055847
1714 -0.043640
1715 -0.029602
1716 -0.018127
1717 -0.012756
1718 -0.011902
1719 -0.011597
1720 -0.011902
1721 -0.011963
1722 -0.010498
1723 -0.012390
1724 -0.022583
1725 -0.040405
1726 -0.064026
1727 -0.089844
1728 -0.112244
1729 -0.127258
1730 -0.132568
1731 -0.125549
1732 -0.104187
1733 -0.071106
1734 -0.032715
1735 0.008240
1736 0.046204
1737 0.072266
1738 0.083069
1739 0.080627
1740 0.065613
1741 0.042236
1742 0.018433
1743 -0.005188
1744 -0.025391
1745 -0.039307
1746 -0.048462
1747 -0.054260
1748 -0.057129
1749 -0.056763
1750 -0.053772
1751 -0.048767
1752 -0.043030
1753 -0.037842
1754 -0.033020
1755 -0.028503
1756 -0.024658
1757 -0.021973
1758 -0.020020
1759 -0.017883
1760 -0.014343
1761 -0.008057
1762 0.000732
1763 0.010559
1764 0.019348
1765 0.025635
1766 0.029724
1767 0.031189
1768 0.027832
1769 0.020813
1770 0.014038
1771 0.009094
1772 0.005737
1773 0.003784
1774 0.003845
1775 0.005737
1776 0.007080
1777 0.007507
1778 0.007935
1779 0.008423
1780 0.009705
1781 0.012329
1782 0.015747
1783 0.019165
1784 0.021423
1785 0.022339
1786 0.022217
1787 0.020386
1788 0.017212
1789 0.013977
1790 0.015015
1791 0.023743
1792 0.020935
1793 0.007690
1794 0.003357
1795 0.003052
1796 0.001465
1797 -0.001892
1798 -0.006226
1799 -0.011169
1800 -0.015808
1801 -0.019104
1802 -0.020996
1803 -0.021240
1804 -0.020508
1805 -0.019409
1806 -0.017639
1807 -0.015564
1808 -0.013489
1809 -0.011230
1810 -0.008484
1811 -0.006042
1812 -0.005310
1813 -0.006409
1814 -0.008667
1815 -0.010498
1816 -0.009949
1817 -0.007996
1818 -0.007019
1819 -0.010071
1820 -0.020813
1821 -0.038818
1822 -0.058105
1823 -0.071350
1824 -0.071655
1825 -0.058777
1826 -0.035767
1827 -0.006714
1828 0.020447
1829 0.038513
1830 0.045776
1831 0.051392
1832 0.049866
1833 0.037109
1834 0.024963
1835 0.015991
1836 0.010376
1837 0.008484
1838 0.009460
1839 0.011902
1840 0.014038
1841 0.015564
1842 0.016724
1843 0.018494
1844 0.021973
1845 0.026001
1846 0.028992
1847 0.029419
1848 0.025024
1849 0.017334
1850 0.010681
1851 0.007446
1852 0.009949
1853 0.018555
1854 0.029663
1855 0.037964
1856 0.038208
1857 0.030151
1858 0.016907
1859 0.002319
1860 -0.010010
1861 -0.019226
1862 -0.024170
1863 -0.024597
1864 -0.020935
1865 -0.014832
1866 -0.009277
1867 -0.005737
1868 -0.005188
1869 -0.006897
1870 -0.008606
1871 -0.007874
1872 -0.003235
1873 0.004517
1874 0.014221
1875 0.024292
1876 0.032532
1877 0.037659
1878 0.039612
1879 0.039856
1880 0.038940
1881 0.036499
1882 0.034119
1883 0.035278
1884 0.038330
1885 0.041138
1886 0.044678
1887 0.048340
1888 0.050781
1889 0.049988
1890 0.045288
1891 0.036133
1892 0.021118
1893 0.001953
1894 -0.015259
1895 -0.025696
1896 -0.025452
1897 -0.014160
1898 0.003723
1899 0.022461
1900 0.037354
1901 0.047302
1902 0.055786
1903 0.066467
1904 0.054443
1905 0.026978
1906 0.015259
1907 0.012268
1908 0.012146
1909 0.014404
1910 0.016479
1911 0.014709
1912 0.007080
1913 -0.003845
1914 -0.013855
1915 -0.020386
1916 -0.021179
1917 -0.016663
1918 -0.009766
1919 -0.002930
1920 0.001709
1921 0.002991
1922 0.001282
1923 -0.003601
1924 -0.011047
1925 -0.018005
1926 -0.021790
1927 -0.023071
1928 -0.020935
1929 -0.014343
1930 -0.005737
1931 0.002136
1932 0.007874
1933 0.011597
1934 0.013977
1935 0.015930
1936 0.018311
1937 0.021240
1938 0.023254
1939 0.023315
1940 0.021057
1941 0.016785
1942 0.011353
1943 0.005737
1944 0.001343
1945 -0.001099
1946 -0.001343
1947 0.000854
1948 0.005737
1949 0.012512
1950 0.019714
1951 0.025818
1952 0.029358
1953 0.030579
1954 0.029724
1955 0.027161
1956 0.023987
1957 0.020813
1958 0.018433
1959 0.016785
1960 0.015625
1961 0.014648
1962 0.013184
1963 0.011353
1964 0.009399
1965 0.007874
1966 0.007690
1967 0.009155
1968 0.012695
1969 0.018066
1970 0.024414
1971 0.030640
1972 0.035828
1973 0.039856
1974 0.042664
1975 0.044434
1976 0.045044
1977 0.044250
1978 0.042419
1979 0.039917
1980 0.036682
1981 0.033264
1982 0.030579
1983 0.029114
1984 0.029358
1985 0.030396
1986 0.031372
1987 0.034668
1988 0.037903
1989 0.038696
1990 0.039124
1991 0.039307
1992 0.039551
1993 0.039124
1994 0.035889
1995 0.028748
1996 0.017639
1997 0.004333
1998 -0.007996
1999 -0.016724
2000 -0.018066
2001 -0.011292
2002 0.001526
2003 0.018250
2004 0.035583
2005 0.051147
2006 0.062500
2007 0.068726
2008 0.069946
2009 0.067505
2010 0.064880
2011 0.063660
2012 0.065369
2013 0.069641
2014 0.076660
2015 0.086487
2016 0.076904
2017 0.053711
2018 0.042664
2019 0.040100
2020 0.043579
2021 0.053101
2022 0.062317
2023 0.067871
2024 0.072266
2025 0.071472
2026 0.064758
2027 0.057373
2028 0.051392
2029 0.047485
2030 0.045837
2031 0.046021
2032 0.046814
2033 0.046631
2034 0.045654
2035 0.044861
2036 0.043823
2037 0.041748
2038 0.037659
2039 0.031555
2040 0.023560
2041 0.015076
2042 0.008362
2043 0.004578
2044 0.005249
2045 0.010620
2046 0.019836
2047 0.032166
2048 0.046692
2049 0.060608
2050 0.069397
2051 0.069397
2052 0.057434
2053 0.035706
2054 0.009827
2055 -0.014282
2056 -0.029663
2057 -0.035828
2058 -0.035522
2059 -0.032227
2060 -0.030273
2061 -0.029297
2062 -0.028381
2063 -0.026550
2064 -0.020813
2065 -0.011047
2066 0.001404
2067 0.016785
2068 0.033691
2069 0.048645
2070 0.059631
2071 0.065918
2072 0.065552
2073 0.057861
2074 0.045654
2075 0.032654
2076 0.022034
2077 0.014771
2078 0.010986
2079 0.009644
2080 0.009338
2081 0.009888
2082 0.010681
2083 0.011841
2084 0.013245
2085 0.014343
2086 0.015198
2087 0.016052
2088 0.016968
2089 0.018250
2090 0.019897
2091 0.021301
2092 0.022034
2093 0.022156
2094 0.021851
2095 0.021301
2096 0.020874
2097 0.020752
2098 0.018982
2099 0.014954
2100 0.012207
2101 0.012085
2102 0.015442
2103 0.020813
2104 0.025146
2105 0.028992
2106 0.031372
2107 0.030396
2108 0.025574
2109 0.018250
2110 0.009705
2111 0.001038
2112 -0.005920
2113 -0.011292
2114 -0.018738
2115 -0.032959
2116 -0.055847
2117 -0.081604
2118 -0.103699
2119 -0.118652
2120 -0.120300
2121 -0.108276
2122 -0.085938
2123 -0.055664
2124 -0.022339
2125 0.010681
2126 0.042603
2127 0.073303
2128 0.078369
2129 0.060791
2130 0.052795
2131 0.054871
2132 0.063171
2133 0.077148
2134 0.093018
2135 0.104431
2136 0.105652
2137 0.096802
2138 0.082031
2139 0.064941
2140 0.048340
2141 0.033325
2142 0.020813
2143 0.013611
2144 0.013000
2145 0.016602
2146 0.021851
2147 0.026794
2148 0.030457
2149 0.032532
2150 0.032776
2151 0.032043
2152 0.031433
2153 0.031555
2154 0.034058
2155 0.040283
2156 0.050842
2157 0.063538
2158 0.073730
2159 0.078857
2160 0.074097
2161 0.059387
2162 0.042725
2163 0.030457
2164 0.025513
2165 0.026917
2166 0.032654
2167 0.040344
2168 0.046021
2169 0.047546
2170 0.044861
2171 0.039246
2172 0.031677
2173 0.023499
2174 0.015869
2175 0.009155
2176 0.005005
2177 0.003235
2178 0.003601
2179 0.005554
2180 0.006775
2181 0.006104
2182 0.002991
2183 -0.001770
2184 -0.006226
2185 -0.009644
2186 -0.010803
2187 -0.009155
2188 -0.007019
2189 -0.006897
2190 -0.009644
2191 -0.016052
2192 -0.025574
2193 -0.036133
2194 -0.048218
2195 -0.062927
2196 -0.078979
2197 -0.093323
2198 -0.099792
2199 -0.099243
2200 -0.088440
2201 -0.062378
2202 -0.032654
2203 -0.016418
2204 -0.023071
2205 -0.042908
2206 -0.076050
2207 -0.121277
2208 -0.165405
2209 -0.210632
2210 -0.241089
2211 -0.217468
2212 -0.142212
2213 -0.048523
2214 0.041626
2215 0.118530
2216 0.154846
2217 0.136841
2218 0.096680
2219 0.059021
2220 0.033569
2221 0.020813
2222 0.015869
2223 0.014221
2224 0.015564
2225 0.020752
2226 0.029602
2227 0.037292
2228 0.040649
2229 0.042969
2230 0.045593
2231 0.048157
2232 0.051453
2233 0.055176
2234 0.059265
2235 0.064941
2236 0.072998
2237 0.082764
2238 0.093933
2239 0.105530
2240 0.098450
2241 0.079163
2242 0.068604
2243 0.059204
2244 0.045105
2245 0.028870
2246 0.014832
2247 0.005432
2248 0.003845
2249 0.008606
2250 0.014954
2251 0.018738
2252 0.015564
2253 0.005554
2254 -0.006897
2255 -0.017090
2256 -0.020142
2257 -0.014038
2258 -0.000061
2259 0.018066
2260 0.033508
2261 0.042236
2262 0.048462
2263 0.049500
2264 0.041565
2265 0.030945
2266 0.023132
2267 0.019165
2268 0.018494
2269 0.021606
2270 0.028076
2271 0.036499
2272 0.043823
2273 0.049377
2274 0.053589
2275 0.056030
2276 0.057007
2277 0.057373
2278 0.057434
2279 0.057007
2280 0.056580
2281 0.055908
2282 0.055237
2283 0.054688
2284 0.053406
2285 0.049927
2286 0.041138
2287 0.025391
2288 0.002808
2289 -0.025269
2290 -0.056030
2291 -0.084961
2292 -0.107422
2293 -0.121094
2294 -0.124146
2295 -0.114685
2296 -0.089844
2297 -0.055359
2298 -0.022034
2299 0.005798
2300 0.022583
2301 0.026245
2302 0.019531
2303 0.007141
2304 -0.004517
2305 -0.013245
2306 -0.018494
2307 -0.021667
2308 -0.025269
2309 -0.029419
2310 -0.033875
2311 -0.038391
2312 -0.042053
2313 -0.044495
2314 -0.046082
2315 -0.046570
2316 -0.046570
2317 -0.045593
2318 -0.043945
2319 -0.041992
2320 -0.039062
2321 -0.036255
2322 -0.027527
2323 -0.006165
2324 0.027832
2325 0.070801
2326 0.112305
2327 0.138550
2328 0.137817
2329 0.113831
2330 0.080017
2331 0.046448
2332 0.022034
2333 0.008667
2334 0.004883
2335 0.007812
2336 0.012085
2337 0.015381
2338 0.016174
2339 0.012512
2340 0.005127
2341 -0.002991
2342 -0.009460
2343 -0.013428
2344 -0.014099
2345 -0.011414
2346 -0.006104
2347 -0.000427
2348 0.003113
2349 0.004395
2350 0.008179
2351 0.017334
2352 0.004028
2353 -0.025757
2354 -0.039673
2355 -0.043335
2356 -0.043274
2357 -0.040710
2358 -0.036621
2359 -0.032288
2360 -0.028503
2361 -0.024109
2362 -0.018982
2363 -0.015747
2364 -0.012207
2365 -0.002930
2366 0.008484
2367 0.014709
2368 0.012817
2369 0.004456
2370 -0.006592
2371 -0.017822
2372 -0.027832
2373 -0.035889
2374 -0.041260
2375 -0.045105
2376 -0.048767
2377 -0.051636
2378 -0.052734
2379 -0.050964
2380 -0.045166
2381 -0.036072
2382 -0.025757
2383 -0.016235
2384 -0.010132
2385 -0.008545
2386 -0.010925
2387 -0.015686
2388 -0.022278
2389 -0.029968
2390 -0.036072
2391 -0.039795
2392 -0.041321
2393 -0.040771
2394 -0.037231
2395 -0.030029
2396 -0.020752
2397 -0.010620
2398 -0.000061
2399 0.008484
2400 0.012817
2401 0.013550
2402 0.011780
2403 0.008606
2404 0.005554
2405 0.002625
2406 -0.000854
2407 -0.005005
2408 -0.010437
2409 -0.016113
2410 -0.019958
2411 -0.020508
2412 -0.016602
2413 -0.008728
2414 0.001404
2415 0.011475
2416 0.017944
2417 0.019836
2418 0.017822
2419 0.012573
2420 0.005432
2421 -0.002319
2422 -0.009827
2423 -0.016968
2424 -0.023010
2425 -0.028015
2426 -0.032104
2427 -0.037231
2428 -0.045654
2429 -0.055725
2430 -0.064209
2431 -0.067322
2432 -0.061035
2433 -0.045837
2434 -0.025757
2435 -0.003357
2436 0.019348
2437 0.039612
2438 0.055054
2439 0.067017
2440 0.074402
2441 0.075073
2442 0.076233
2443 0.078857
2444 0.079895
2445 0.080688
2446 0.080811
2447 0.079590
2448 0.075806
2449 0.069580
2450 0.061646
2451 0.053406
2452 0.046570
2453 0.041382
2454 0.037048
2455 0.033508
2456 0.030518
2457 0.027588
2458 0.024231
2459 0.019531
2460 0.013672
2461 0.008789
2462 0.011353
2463 0.024658
2464 0.020935
2465 0.003357
2466 0.000427
2467 0.004700
2468 0.008362
2469 0.010437
2470 0.010925
2471 0.009521
2472 0.006470
2473 0.002502
2474 -0.000610
2475 -0.002686
2476 -0.005920
2477 -0.009888
2478 -0.010559
2479 -0.008850
2480 -0.006958
2481 -0.003967
2482 -0.002441
2483 -0.004883
2484 -0.012085
2485 -0.022217
2486 -0.030823
2487 -0.035156
2488 -0.032288
2489 -0.022400
2490 -0.009277
2491 0.003540
2492 0.012146
2493 0.015686
2494 0.014954
2495 0.011414
2496 0.006653
2497 0.002075
2498 -0.001343
2499 -0.002808
2500 -0.001648
2501 0.001770
2502 0.005676
2503 0.007446
2504 0.004944
2505 -0.001343
2506 -0.009277
2507 -0.016479
2508 -0.020630
2509 -0.021667
2510 -0.020142
2511 -0.017578
2512 -0.015686
2513 -0.014832
2514 -0.015320
2515 -0.016785
2516 -0.018127
2517 -0.019226
2518 -0.019897
2519 -0.020142
2520 -0.019836
2521 -0.019165
2522 -0.018982
2523 -0.019287
2524 -0.020447
2525 -0.022339
2526 -0.023682
2527 -0.023560
2528 -0.021667
2529 -0.017700
2530 -0.011353
2531 -0.003479
2532 0.004395
2533 0.011414
2534 0.017700
2535 0.022888
2536 0.026123
2537 0.027771
2538 0.028564
2539 0.028442
2540 0.027466
2541 0.025635
2542 0.022827
2543 0.019226
2544 0.014832
2545 0.009888
2546 0.006348
2547 0.004944
2548 0.006226
2549 0.010010
2550 0.011719
2551 0.006836
2552 -0.007629
2553 -0.028931
2554 -0.049805
2555 -0.065002
2556 -0.066284
2557 -0.050659
2558 -0.024292
2559 0.005249
2560 0.028198
2561 0.037964
2562 0.034973
2563 0.022888
2564 0.005005
2565 -0.015564
2566 -0.035339
2567 -0.050476
2568 -0.057007
2569 -0.055054
2570 -0.047058
2571 -0.033875
2572 -0.015442
2573 0.005493
2574 0.029541
2575 0.061096
2576 0.072876
2577 0.059937
2578 0.047852
2579 0.037415
2580 0.027710
2581 0.020325
2582 0.015808
2583 0.013672
2584 0.013000
2585 0.013367
2586 0.014465
2587 0.014404
2588 0.012756
2589 0.012756
2590 0.014526
2591 0.017151
2592 0.021973
2593 0.027954
2594 0.033264
2595 0.036194
2596 0.035828
2597 0.032349
2598 0.027893
2599 0.024353
2600 0.023010
2601 0.023804
2602 0.025330
2603 0.026917
2604 0.026855
2605 0.024658
2606 0.020752
2607 0.016663
2608 0.013306
2609 0.009583
2610 0.004944
2611 -0.001526
2612 -0.011414
2613 -0.024231
2614 -0.037842
2615 -0.049072
2616 -0.054260
2617 -0.053406
2618 -0.048828
2619 -0.043518
2620 -0.040833
2621 -0.040771
2622 -0.042908
2623 -0.046509
2624 -0.048950
2625 -0.049377
2626 -0.048828
2627 -0.047668
2628 -0.046204
2629 -0.045105
2630 -0.044189
2631 -0.042236
2632 -0.038452
2633 -0.033264
2634 -0.027039
2635 -0.020752
2636 -0.016479
2637 -0.014465
2638 -0.013062
2639 -0.011841
2640 -0.011292
2641 -0.012024
2642 -0.014221
2643 -0.018311
2644 -0.025391
2645 -0.034607
2646 -0.044312
2647 -0.052856
2648 -0.058594
2649 -0.061218
2650 -0.060242
2651 -0.056152
2652 -0.051025
2653 -0.044495
2654 -0.036316
2655 -0.027893
2656 -0.019348
2657 -0.010925
2658 -0.003723
2659 0.001160
2660 0.002380
2661 -0.000488
2662 -0.005188
2663 -0.009094
2664 -0.011169
2665 -0.011047
2666 -0.008118
2667 -0.002014
2668 0.007141
2669 0.017700
2670 0.028320
2671 0.037903
2672 0.044312
2673 0.046753
2674 0.045532
2675 0.041077
2676 0.034058
2677 0.025452
2678 0.017029
2679 0.010376
2680 0.007202
2681 0.007874
2682 0.010559
2683 0.014221
2684 0.019653
2685 0.023438
2686 0.029419
2687 0.045227
2688 0.050171
2689 0.039917
2690 0.033081
2691 0.030090
2692 0.028870
2693 0.029053
2694 0.029602
2695 0.030151
2696 0.030457
2697 0.030334
2698 0.030640
2699 0.031860
2700 0.035217
2701 0.041382
2702 0.045959
2703 0.046753
2704 0.047241
2705 0.046265
2706 0.041016
2707 0.032349
2708 0.021057
2709 0.009094
2710 -0.001160
2711 -0.008362
2712 -0.009888
2713 -0.005859
2714 0.001526
2715 0.010620
2716 0.017517
2717 0.020569
2718 0.020081
2719 0.017151
2720 0.013550
2721 0.010620
2722 0.009583
2723 0.009705
2724 0.010193
2725 0.011047
2726 0.012024
2727 0.012939
2728 0.013550
2729 0.013184
2730 0.010986
2731 0.007141
2732 0.002258
2733 -0.003418
2734 -0.009277
2735 -0.014282
2736 -0.017151
2737 -0.017639
2738 -0.015991
2739 -0.012817
2740 -0.008545
2741 -0.003296
2742 0.002197
2743 0.006836
2744 0.008667
2745 0.008179
2746 0.005493
2747 0.000305
2748 -0.006226
2749 -0.012268
2750 -0.015747
2751 -0.016357
2752 -0.013000
2753 -0.006409
2754 0.002014
2755 0.011230
2756 0.018799
2757 0.024231
2758 0.027466
2759 0.028137
2760 0.025452
2761 0.019958
2762 0.013733
2763 0.007690
2764 0.002869
2765 0.000061
2766 -0.000122
2767 0.002319
2768 0.005920
2769 0.008484
2770 0.007996
2771 0.003174
2772 -0.007263
2773 -0.021545
2774 -0.034363
2775 -0.040588
2776 -0.036133
2777 -0.020264
2778 0.003662
2779 0.029724
2780 0.049194
2781 0.057983
2782 0.060486
2783 0.059143
2784 0.057678
2785 0.059021
2786 0.060730
2787 0.059631
2788 0.053040
2789 0.042114
2790 0.029053
2791 0.015198
2792 0.001709
2793 -0.010559
2794 -0.019470
2795 -0.023560
2796 -0.023254
2797 -0.018616
2798 -0.008118
2799 0.005859
2800 -0.003113
2801 -0.025024
2802 -0.030151
2803 -0.027710
2804 -0.024536
2805 -0.021973
2806 -0.023193
2807 -0.026672
2808 -0.026733
2809 -0.029297
2810 -0.036499
2811 -0.042175
2812 -0.046448
2813 -0.049194
2814 -0.049255
2815 -0.047058
2816 -0.043884
2817 -0.040894
2818 -0.039551
2819 -0.040588
2820 -0.044739
2821 -0.051208
2822 -0.057434
2823 -0.061157
2824 -0.059692
2825 -0.053223
2826 -0.043396
2827 -0.032166
2828 -0.023010
2829 -0.017761
2830 -0.019287
2831 -0.028625
2832 -0.046448
2833 -0.070068
2834 -0.091553
2835 -0.104126
2836 -0.101746
2837 -0.085449
2838 -0.064087
2839 -0.046997
2840 -0.043091
2841 -0.052002
2842 -0.065613
2843 -0.078125
2844 -0.083679
2845 -0.080444
2846 -0.070496
2847 -0.057739
2848 -0.046326
2849 -0.037292
2850 -0.030579
2851 -0.025330
2852 -0.020752
2853 -0.016846
2854 -0.012939
2855 -0.009033
2856 -0.005432
2857 -0.003174
2858 -0.002747
2859 -0.004272
2860 -0.009277
2861 -0.017029
2862 -0.024414
2863 -0.029297
2864 -0.030151
2865 -0.026672
2866 -0.020020
2867 -0.012573
2868 -0.005798
2869 -0.000122
2870 0.003845
2871 0.007141
2872 0.010376
2873 0.013489
2874 0.016907
2875 0.020203
2876 0.021667
2877 0.020996
2878 0.017883
2879 0.011414
2880 0.002136
2881 -0.008179
2882 -0.016602
2883 -0.019836
2884 -0.014343
2885 -0.000854
2886 0.015564
2887 0.028809
2888 0.032349
2889 0.025391
2890 0.011963
2891 -0.003723
2892 -0.016602
2893 -0.023560
2894 -0.024475
2895 -0.021545
2896 -0.013611
2897 -0.001892
2898 0.009460
2899 0.017822
2900 0.019470
2901 0.015015
2902 0.007263
2903 -0.000610
2904 -0.006104
2905 -0.009338
2906 -0.011902
2907 -0.015198
2908 -0.020630
2909 -0.027832
2910 -0.029053
2911 -0.018799
2912 -0.026123
2913 -0.045288
2914 -0.044434
2915 -0.032837
2916 -0.018311
2917 -0.002747
2918 0.010132
2919 0.017700
2920 0.018311
2921 0.012451
2922 0.002441
2923 -0.008850
2924 -0.018616
2925 -0.026062
2926 -0.030945
2927 -0.032104
2928 -0.028625
2929 -0.025574
2930 -0.030457
2931 -0.045776
2932 -0.074890
2933 -0.116821
2934 -0.155090
2935 -0.175781
2936 -0.161499
2937 -0.107483
2938 -0.035461
2939 0.032104
2940 0.090271
2941 0.117310
2942 0.106323
2943 0.087830
2944 0.067993
2945 0.045715
2946 0.025269
2947 0.009094
2948 -0.001526
2949 -0.007141
2950 -0.010071
2951 -0.010925
2952 -0.010071
2953 -0.008545
2954 -0.008240
2955 -0.010742
2956 -0.017090
2957 -0.026001
2958 -0.035095
2959 -0.043030
2960 -0.047485
2961 -0.047424
2962 -0.041870
2963 -0.030151
2964 -0.012695
2965 0.007507
2966 0.024658
2967 0.033875
2968 0.030090
2969 0.014526
2970 -0.005249
2971 -0.022034
2972 -0.028625
2973 -0.024841
2974 -0.015381
2975 -0.005310
2976 -0.001221
2977 -0.004333
2978 -0.011963
2979 -0.020935
2980 -0.028442
2981 -0.033020
2982 -0.033508
2983 -0.030029
2984 -0.023804
2985 -0.016418
2986 -0.009216
2987 -0.003296
2988 0.000244
2989 0.001343
2990 0.001404
2991 0.002502
2992 0.006104
2993 0.011658
2994 0.017822
2995 0.022339
2996 0.022766
2997 0.019470
2998 0.013977
2999 0.007996
3000 0.004028
3001 0.002625
3002 0.002625
3003 0.001221
3004 -0.004883
3005 -0.014221
3006 -0.023804
3007 -0.032104
3008 -0.037109
3009 -0.036987
3010 -0.031921
3011 -0.026367
3012 -0.028137
3013 -0.038940
3014 -0.053650
3015 -0.067871
3016 -0.076843
3017 -0.076416
3018 -0.066284
3019 -0.052185
3020 -0.043762
3021 -0.043457
3022 -0.043335
3023 -0.034607
3024 -0.041748
3025 -0.057922
3026 -0.049133
3027 -0.030396
3028 -0.014648
3029 0.000977
3030 0.015320
3031 0.021667
3032 0.014587
3033 -0.002930
3034 -0.022888
3035 -0.038940
3036 -0.046875
3037 -0.045593
3038 -0.038330
3039 -0.029846
3040 -0.024536
3041 -0.023010
3042 -0.023376
3043 -0.024414
3044 -0.024841
3045 -0.024597
3046 -0.023865
3047 -0.022949
3048 -0.023438
3049 -0.026123
3050 -0.029175
3051 -0.032166
3052 -0.036804
3053 -0.040955
3054 -0.041809
3055 -0.039001
3056 -0.032471
3057 -0.022095
3058 -0.011292
3059 -0.004944
3060 -0.005066
3061 -0.009644
3062 -0.012939
3063 -0.012634
3064 -0.006104
3065 0.007324
3066 0.023743
3067 0.038452
3068 0.046265
3069 0.046387
3070 0.041504
3071 0.034546
3072 0.028748
3073 0.024719
3074 0.021484
3075 0.018311
3076 0.013550
3077 0.007568
3078 0.002502
3079 -0.000732
3080 -0.001465
3081 0.000000
3082 0.001526
3083 0.001038
3084 -0.002441
3085 -0.008057
3086 -0.014282
3087 -0.018616
3088 -0.016724
3089 -0.007935
3090 0.005066
3091 0.019958
3092 0.034241
3093 0.046082
3094 0.053772
3095 0.055847
3096 0.051636
3097 0.043030
3098 0.032532
3099 0.021362
3100 0.011475
3101 0.004028
3102 -0.000793
3103 -0.002869
3104 -0.001892
3105 0.001587
3106 0.005127
3107 0.008057
3108 0.010742
3109 0.011841
3110 0.011475
3111 0.011169
3112 0.011414
3113 0.011780
3114 0.012390
3115 0.013367
3116 0.013855
3117 0.013306
3118 0.011536
3119 0.008362
3120 0.003906
3121 -0.000427
3122 -0.003052
3123 -0.003418
3124 -0.000610
3125 0.005554
3126 0.013550
3127 0.021179
3128 0.027039
3129 0.031128
3130 0.033203
3131 0.033875
3132 0.034241
3133 0.034790
3134 0.041199
3135 0.054565
3136 0.037598
3137 0.000793
3138 -0.014648
3139 -0.020874
3140 -0.029602
3141 -0.040894
3142 -0.050110
3143 -0.054077
3144 -0.050964
3145 -0.042297
3146 -0.030701
3147 -0.018555
3148 -0.009827
3149 -0.005493
3150 -0.005371
3151 -0.008667
3152 -0.013916
3153 -0.019836
3154 -0.025574
3155 -0.030273
3156 -0.033142
3157 -0.034180
3158 -0.033997
3159 -0.033630
3160 -0.034180
3161 -0.035522
3162 -0.036377
3163 -0.035339
3164 -0.031189
3165 -0.024536
3166 -0.017151
3167 -0.010315
3168 -0.005432
3169 -0.003357
3170 -0.004883
3171 -0.010437
3172 -0.019714
3173 -0.032043
3174 -0.045959
3175 -0.059570
3176 -0.070251
3177 -0.076233
3178 -0.075989
3179 -0.068909
3180 -0.055847
3181 -0.038635
3182 -0.021423
3183 -0.008118
3184 -0.002380
3185 -0.004333
3186 -0.012268
3187 -0.023560
3188 -0.033630
3189 -0.040466
3190 -0.042847
3191 -0.040649
3192 -0.034790
3193 -0.026245
3194 -0.015686
3195 -0.004700
3196 0.004761
3197 0.011963
3198 0.015137
3199 0.013306
3200 0.006958
3201 -0.003479
3202 -0.016296
3203 -0.028870
3204 -0.038940
3205 -0.045349
3206 -0.047974
3207 -0.047791
3208 -0.045776
3209 -0.041931
3210 -0.036377
3211 -0.029663
3212 -0.022156
3213 -0.014221
3214 -0.007141
3215 -0.002258
3216 -0.000977
3217 -0.002747
3218 -0.004333
3219 -0.003723
3220 -0.001160
3221 0.002563
3222 0.007507
3223 0.013855
3224 0.020020
3225 0.022339
3226 0.020142
3227 0.017395
3228 0.010803
3229 -0.001221
3230 -0.011902
3231 -0.017822
3232 -0.016479
3233 -0.008545
3234 0.001892
3235 0.008728
3236 0.005981
3237 -0.004028
3238 -0.015869
3239 -0.025330
3240 -0.025330
3241 -0.014709
3242 -0.000061
3243 0.013184
3244 0.020325
3245 0.019043
3246 0.017822
3247 0.023682
3248 0.002869
3249 -0.031982
3250 -0.038757
3251 -0.033142
3252 -0.029053
3253 -0.027039
3254 -0.025269
3255 -0.022888
3256 -0.018982
3257 -0.013306
3258 -0.007141
3259 -0.001953
3260 0.001221
3261 0.003113
3262 0.004028
3263 0.001282
3264 -0.005554
3265 -0.009521
3266 -0.010376
3267 -0.011780
3268 -0.012329
3269 -0.012085
3270 -0.010681
3271 -0.008606
3272 -0.007446
3273 -0.007568
3274 -0.008423
3275 -0.009644
3276 -0.010559
3277 -0.010864
3278 -0.011108
3279 -0.011902
3280 -0.013733
3281 -0.016174
3282 -0.019226
3283 -0.022400
3284 -0.024902
3285 -0.026367
3286 -0.026245
3287 -0.024902
3288 -0.023071
3289 -0.020691
3290 -0.017029
3291 -0.012085
3292 -0.006348
3293 0.000122
3294 0.006897
3295 0.012024
3296 0.013733
3297 0.012329
3298 0.009033
3299 0.005249
3300 0.002930
3301 0.002197
3302 0.002380
3303 0.002686
3304 0.002197
3305 0.000732
3306 -0.002258
3307 -0.006348
3308 -0.010254
3309 -0.012817
3310 -0.013550
3311 -0.012268
3312 -0.008850
3313 -0.003967
3314 0.001038
3315 0.004883
3316 0.006592
3317 0.005981
3318 0.003296
3319 -0.001038
3320 -0.006470
3321 -0.012329
3322 -0.016968
3323 -0.019409
3324 -0.019592
3325 -0.017578
3326 -0.013184
3327 -0.007202
3328 -0.001953
3329 0.002014
3330 0.006226
3331 0.011169
3332 0.015503
3333 0.018555
3334 0.020996
3335 0.023621
3336 0.026428
3337 0.027588
3338 0.025757
3339 0.023132
3340 0.019409
3341 0.013916
3342 0.009460
3343 0.006042
3344 0.003662
3345 0.001465
3346 -0.005798
3347 -0.023071
3348 -0.054199
3349 -0.099060
3350 -0.145935
3351 -0.181030
3352 -0.186035
3353 -0.163879
3354 -0.130005
3355 -0.082397
3356 -0.020508
3357 0.056458
3358 0.135254
3359 0.195984
3360 0.184082
3361 0.112244
3362 0.052795
3363 0.013367
3364 -0.009399
3365 -0.018188
3366 -0.018372
3367 -0.015442
3368 -0.013672
3369 -0.014404
3370 -0.017151
3371 -0.020996
3372 -0.024292
3373 -0.025635
3374 -0.024963
3375 -0.022644
3376 -0.018799
3377 -0.014465
3378 -0.006592
3379 0.001099
3380 0.005249
3381 0.009094
3382 0.010803
3383 0.009766
3384 0.005737
3385 0.000061
3386 -0.004395
3387 -0.005554
3388 -0.000732
3389 0.009277
3390 0.020447
3391 0.029175
3392 0.031311
3393 0.026917
3394 0.018677
3395 0.009644
3396 0.003235
3397 0.000732
3398 0.001953
3399 0.004944
3400 0.007996
3401 0.010681
3402 0.012817
3403 0.014221
3404 0.014893
3405 0.015869
3406 0.016968
3407 0.016663
3408 0.014221
3409 0.009277
3410 0.002502
3411 -0.004883
3412 -0.012024
3413 -0.018494
3414 -0.023376
3415 -0.025635
3416 -0.025146
3417 -0.022461
3418 -0.018677
3419 -0.014771
3420 -0.012329
3421 -0.011719
3422 -0.010925
3423 -0.008911
3424 -0.004944
3425 0.001465
3426 0.009583
3427 0.017883
3428 0.024292
3429 0.028564
3430 0.030151
3431 0.028931
3432 0.025452
3433 0.020752
3434 0.016479
3435 0.013245
3436 0.012573
3437 0.014526
3438 0.017883
3439 0.021118
3440 0.021545
3441 0.018127
3442 0.011475
3443 0.002625
3444 -0.007507
3445 -0.018188
3446 -0.026611
3447 -0.029907
3448 -0.026428
3449 -0.016907
3450 -0.004700
3451 0.008301
3452 0.020508
3453 0.027649
3454 0.029358
3455 0.030701
3456 0.032471
3457 0.033081
3458 0.034912
3459 0.039001
3460 0.044739
3461 0.051208
3462 0.055237
3463 0.054810
3464 0.048950
3465 0.038818
3466 0.026062
3467 0.012268
3468 0.000488
3469 -0.008057
3470 -0.005310
3471 0.014282
3472 0.002991
3473 -0.036255
3474 -0.053284
3475 -0.054382
3476 -0.047485
3477 -0.032776
3478 -0.012634
3479 0.007507
3480 0.017090
3481 0.011963
3482 -0.001526
3483 -0.015991
3484 -0.028564
3485 -0.038391
3486 -0.043457
3487 -0.045166
3488 -0.044067
3489 -0.039429
3490 -0.032166
3491 -0.024109
3492 -0.016174
3493 -0.008911
3494 -0.004211
3495 -0.002502
3496 -0.004333
3497 -0.009460
3498 -0.014343
3499 -0.015686
3500 -0.011597
3501 -0.002869
3502 0.007446
3503 0.016968
3504 0.022644
3505 0.023987
3506 0.021729
3507 0.017151
3508 0.012634
3509 0.009338
3510 0.007751
3511 0.007446
3512 0.007935
3513 0.008911
3514 0.009094
3515 0.008057
3516 0.006714
3517 0.005249
3518 0.004700
3519 0.005920
3520 0.009766
3521 0.016052
3522 0.024292
3523 0.033691
3524 0.041870
3525 0.048279
3526 0.052979
3527 0.056030
3528 0.057800
3529 0.057922
3530 0.056580
3531 0.054016
3532 0.049316
3533 0.042297
3534 0.034668
3535 0.028198
3536 0.023682
3537 0.020508
3538 0.017395
3539 0.012878
3540 0.006165
3541 -0.001404
3542 -0.008179
3543 -0.013123
3544 -0.013794
3545 -0.009338
3546 -0.001953
3547 0.004944
3548 0.007568
3549 0.002625
3550 -0.013184
3551 -0.038269
3552 -0.066467
3553 -0.093506
3554 -0.115601
3555 -0.128906
3556 -0.130615
3557 -0.120178
3558 -0.100769
3559 -0.078735
3560 -0.058533
3561 -0.037170
3562 -0.010681
3563 0.016968
3564 0.040527
3565 0.064026
3566 0.084900
3567 0.094238
3568 0.087646
3569 0.065063
3570 0.033691
3571 0.002014
3572 -0.026245
3573 -0.050293
3574 -0.066650
3575 -0.073792
3576 -0.073547
3577 -0.066956
3578 -0.054443
3579 -0.037354
3580 -0.018005
3581 -0.001282
3582 0.019287
3583 0.053467
3584 0.052307
3585 0.015076
3586 -0.006653
3587 -0.016296
3588 -0.020752
3589 -0.019836
3590 -0.015564
3591 -0.011719
3592 -0.011963
3593 -0.015991
3594 -0.021118
3595 -0.025940
3596 -0.029053
3597 -0.030029
3598 -0.029663
3599 -0.028809
3600 -0.027466
3601 -0.025818
3602 -0.024902
3603 -0.025818
3604 -0.029297
3605 -0.034607
3606 -0.040588
3607 -0.045044
3608 -0.045837
3609 -0.043091
3610 -0.036682
3611 -0.026978
3612 -0.015015
3613 -0.001953
3614 0.010193
3615 0.018799
3616 0.020325
3617 0.015076
3618 0.006042
3619 -0.004333
3620 -0.013733
3621 -0.020996
3622 -0.025330
3623 -0.027161
3624 -0.027344
3625 -0.026733
3626 -0.026672
3627 -0.027893
3628 -0.030579
3629 -0.034180
3630 -0.037476
3631 -0.039551
3632 -0.038635
3633 -0.035156
3634 -0.031433
3635 -0.028564
3636 -0.027588
3637 -0.028809
3638 -0.030518
3639 -0.031433
3640 -0.029846
3641 -0.025085
3642 -0.018799
3643 -0.012146
3644 -0.005859
3645 -0.000427
3646 0.003479
3647 0.005859
3648 0.006409
3649 0.005737
3650 0.005798
3651 0.007446
3652 0.011108
3653 0.016724
3654 0.023132
3655 0.028137
3656 0.029846
3657 0.028625
3658 0.025757
3659 0.022278
3660 0.017700
3661 0.012512
3662 0.009705
3663 0.006531
3664 0.000427
3665 -0.006409
3666 -0.012939
3667 -0.018433
3668 -0.021912
3669 -0.023376
3670 -0.022156
3671 -0.017639
3672 -0.010193
3673 0.000061
3674 0.012939
3675 0.027100
3676 0.039734
3677 0.049072
3678 0.052246
3679 0.047485
3680 0.035706
3681 0.019043
3682 0.000183
3683 -0.018188
3684 -0.033264
3685 -0.043396
3686 -0.047791
3687 -0.047485
3688 -0.042969
3689 -0.034119
3690 -0.022217
3691 -0.008667
3692 0.005493
3693 0.020325
3694 0.040771
3695 0.071167
3696 0.077026
3697 0.057678
3698 0.048889
3699 0.047241
3700 0.045959
3701 0.043396
3702 0.039001
3703 0.032349
3704 0.020935
3705 0.003906
3706 -0.015991
3707 -0.036987
3708 -0.056274
3709 -0.071838
3710 -0.086670
3711 -0.102356
3712 -0.117004
3713 -0.130310
3714 -0.140198
3715 -0.142029
3716 -0.135132
3717 -0.123047
3718 -0.109924
3719 -0.098877
3720 -0.093750
3721 -0.093567
3722 -0.093506
3723 -0.090698
3724 -0.081299
3725 -0.064087
3726 -0.041992
3727 -0.017517
3728 0.007080
3729 0.030212
3730 0.051697
3731 0.071472
3732 0.089966
3733 0.105835
3734 0.112976
3735 0.106079
3736 0.082092
3737 0.043945
3738 0.000000
3739 -0.042786
3740 -0.074585
3741 -0.091614
3742 -0.096558
3743 -0.092407
3744 -0.083008
3745 -0.070923
3746 -0.058289
3747 -0.046753
3748 -0.038269
3749 -0.033508
3750 -0.031616
3751 -0.032288
3752 -0.035034
3753 -0.039429
3754 -0.044556
3755 -0.049255
3756 -0.053528
3757 -0.056763
3758 -0.058228
3759 -0.058594
3760 -0.057983
3761 -0.055664
3762 -0.052673
3763 -0.050354
3764 -0.049011
3765 -0.048218
3766 -0.049011
3767 -0.052917
3768 -0.059692
3769 -0.068665
3770 -0.078979
3771 -0.089172
3772 -0.098328
3773 -0.105408
3774 -0.109009
3775 -0.109741
3776 -0.108643
3777 -0.106018
3778 -0.101746
3779 -0.097107
3780 -0.093506
3781 -0.090576
3782 -0.087158
3783 -0.083313
3784 -0.079773
3785 -0.076233
3786 -0.072449
3787 -0.068665
3788 -0.065613
3789 -0.063477
3790 -0.062256
3791 -0.062195
3792 -0.064209
3793 -0.066528
3794 -0.065552
3795 -0.059814
3796 -0.047302
3797 -0.028625
3798 -0.009644
3799 0.002686
3800 0.002991
3801 -0.006714
3802 -0.019897
3803 -0.029114
3804 -0.024963
3805 -0.006287
3806 0.026306
3807 0.077881
3808 0.117737
3809 0.122253
3810 0.111511
3811 0.098877
3812 0.089355
3813 0.084717
3814 0.085022
3815 0.088684
3816 0.092285
3817 0.094543
3818 0.096924
3819 0.100159
3820 0.102844
3821 0.104919
3822 0.109314
3823 0.114380
3824 0.117676
3825 0.121277
3826 0.127869
3827 0.139343
3828 0.158142
3829 0.186340
3830 0.217285
3831 0.234802
3832 0.229065
3833 0.219116
3834 0.206726
3835 0.184021
3836 0.163086
3837 0.146484
3838 0.134460
3839 0.126526
3840 0.122009
3841 0.119873
3842 0.118042
3843 0.114746
3844 0.108948
3845 0.101257
3846 0.093567
3847 0.089355
3848 0.093445
3849 0.105286
3850 0.119324
3851 0.130371
3852 0.133362
3853 0.128113
3854 0.118103
3855 0.108093
3856 0.102844
3857 0.102112
3858 0.104431
3859 0.108093
3860 0.109863
3861 0.109253
3862 0.106567
3863 0.103210
3864 0.102783
3865 0.105408
3866 0.108887
3867 0.112610
3868 0.115601
3869 0.117126
3870 0.117126
3871 0.115723
3872 0.114868
3873 0.114624
3874 0.113953
3875 0.114014
3876 0.115356
3877 0.117065
3878 0.118713
3879 0.120056
3880 0.121216
3881 0.121948
3882 0.122437
3883 0.123535
3884 0.124817
3885 0.126282
3886 0.126587
3887 0.124390
3888 0.120667
3889 0.116516
3890 0.113220
3891 0.111633
3892 0.112000
3893 0.113281
3894 0.111694
3895 0.104858
3896 0.091003
3897 0.070435
3898 0.047241
3899 0.024475
3900 0.004883
3901 -0.009705
3902 -0.018982
3903 -0.024048
3904 -0.025085
3905 -0.021301
3906 -0.013428
3907 -0.000610
3908 0.017517
3909 0.039612
3910 0.060852
3911 0.077148
3912 0.086853
3913 0.088379
3914 0.083374
3915 0.132080


